SoftNull: Many-Antenna Full-Duplex Wireless via Digital Beamforming

In this paper, we present and study a digital-controlled method, called SoftNull, to enable full-duplex in many-antenna systems. Unlike most designs that rely on analog cancelers to suppress self-interference, SoftNull relies on digital transmit beamforming to reduce self-interference. SoftNull does not attempt to perfectly null self-interference, but instead seeks to reduce self-interference sufficiently to prevent swamping the receiver's dynamic range. Residual self-interference is then cancelled digitally by the receiver. We evaluate the performance of SoftNull using measurements from a 72-element antenna array in both indoor and outdoor environments. We find that SoftNull can significantly outperform half-duplex for small cells operating in the many-antenna regime, where the number of antennas is many more than the number of users served simultaneously.

==> DocData/36tx36rxCorners.dat <==
dof avgSup 
   1.0000000e+00   8.9436696e+01
   2.0000000e+00   8.8261888e+01
   3.0000000e+00   8.3326025e+01
   4.0000000e+00   7.9394888e+01
   5.0000000e+00   7.6300696e+01
   6.0000000e+00   7.3614109e+01
   7.0000000e+00   7.1264473e+01
   8.0000000e+00   6.8666303e+01
   9.0000000e+00   6.6502647e+01
   1.0000000e+01   6.4262576e+01
   1.1000000e+01   6.2360222e+01
   1.2000000e+01   6.0730274e+01
   1.3000000e+01   5.8890948e+01
   1.4000000e+01   5.7206970e+01
   1.5000000e+01   5.5488575e+01
   1.6000000e+01   5.4005441e+01
   1.7000000e+01   5.2559887e+01
   1.8000000e+01   5.1082749e+01
   1.9000000e+01   4.9768267e+01
   2.0000000e+01   4.8344075e+01
   2.1000000e+01   4.6952181e+01
   2.2000000e+01   4.5357988e+01
   2.3000000e+01   4.3342187e+01
   2.4000000e+01   4.1226452e+01
   2.5000000e+01   3.9435923e+01
   2.6000000e+01   3.7633901e+01
   2.7000000e+01   3.4248574e+01
   2.8000000e+01   3.2247177e+01
   2.9000000e+01   3.0537971e+01
   3.0000000e+01   2.8986433e+01
   3.1000000e+01   2.7536712e+01
   3.2000000e+01   2.6347273e+01
   3.3000000e+01   2.5250882e+01
   3.4000000e+01   2.4220618e+01
   3.5000000e+01   2.3097000e+01
   3.6000000e+01   2.2071347e+01


==> DocData/36tx36rxInterleaved.dat <==
dof avgSup 
   1.0000000e+00   5.5227274e+01
   2.0000000e+00   4.8906756e+01
   3.0000000e+00   4.5729893e+01
   4.0000000e+00   4.3340778e+01
   5.0000000e+00   4.0996241e+01
   6.0000000e+00   3.8606138e+01
   7.0000000e+00   3.6670395e+01
   8.0000000e+00   3.5075943e+01
   9.0000000e+00   3.3768376e+01
   1.0000000e+01   3.2621310e+01
   1.1000000e+01   3.1578380e+01
   1.2000000e+01   3.0688311e+01
   1.3000000e+01   2.9916358e+01
   1.4000000e+01   2.9141557e+01
   1.5000000e+01   2.8443446e+01
   1.6000000e+01   2.7731383e+01
   1.7000000e+01   2.7047741e+01
   1.8000000e+01   2.6407224e+01
   1.9000000e+01   2.5764039e+01
   2.0000000e+01   2.5172043e+01
   2.1000000e+01   2.4613953e+01
   2.2000000e+01   2.4063752e+01
   2.3000000e+01   2.3523896e+01
   2.4000000e+01   2.2977799e+01
   2.5000000e+01   2.2476409e+01
   2.6000000e+01   2.1990047e+01
   2.7000000e+01   2.1498736e+01
   2.8000000e+01   2.1009712e+01
   2.9000000e+01   2.0518067e+01
   3.0000000e+01   2.0050105e+01
   3.1000000e+01   1.9586001e+01
   3.2000000e+01   1.9118023e+01
   3.3000000e+01   1.8563998e+01
   3.4000000e+01   1.8048301e+01
   3.5000000e+01   1.7430597e+01
   3.6000000e+01   1.6829350e+01


==> DocData/36tx36rxLeft-Right.dat <==
dof avgSup 
   1.0000000e+00   8.9436975e+01
   2.0000000e+00   8.8981340e+01
   3.0000000e+00   8.4789853e+01
   4.0000000e+00   8.0908985e+01
   5.0000000e+00   7.7781797e+01
   6.0000000e+00   7.5153363e+01
   7.0000000e+00   7.2830113e+01
   8.0000000e+00   7.0767166e+01
   9.0000000e+00   6.8777011e+01
   1.0000000e+01   6.6559851e+01
   1.1000000e+01   6.4666216e+01
   1.2000000e+01   6.2884059e+01
   1.3000000e+01   6.1200912e+01
   1.4000000e+01   5.9752360e+01
   1.5000000e+01   5.8491013e+01
   1.6000000e+01   5.7341949e+01
   1.7000000e+01   5.6237205e+01
   1.8000000e+01   5.5168534e+01
   1.9000000e+01   5.3952162e+01
   2.0000000e+01   5.2649283e+01
   2.1000000e+01   5.1470657e+01
   2.2000000e+01   5.0385095e+01
   2.3000000e+01   4.9096088e+01
   2.4000000e+01   4.7666328e+01
   2.5000000e+01   4.5973278e+01
   2.6000000e+01   4.4104912e+01
   2.7000000e+01   4.1249619e+01
   2.8000000e+01   3.9257662e+01
   2.9000000e+01   3.7209493e+01
   3.0000000e+01   3.5179212e+01
   3.1000000e+01   3.3137838e+01
   3.2000000e+01   3.1494242e+01
   3.3000000e+01   2.9961005e+01
   3.4000000e+01   2.8264497e+01
   3.5000000e+01   2.6482369e+01
   3.6000000e+01   2.3563694e+01


==> DocData/36tx36rxRandomChoice.dat <==
dof avgSup 
   1.0000000e+00   7.4400187e+01
   2.0000000e+00   6.5003255e+01
   3.0000000e+00   5.8940929e+01
   4.0000000e+00   5.4306170e+01
   5.0000000e+00   5.0478518e+01
   6.0000000e+00   4.7279097e+01
   7.0000000e+00   4.4563664e+01
   8.0000000e+00   4.2204796e+01
   9.0000000e+00   4.0136366e+01
   1.0000000e+01   3.8329163e+01
   1.1000000e+01   3.6724883e+01
   1.2000000e+01   3.5244348e+01
   1.3000000e+01   3.3912960e+01
   1.4000000e+01   3.2716585e+01
   1.5000000e+01   3.1627341e+01
   1.6000000e+01   3.0607012e+01
   1.7000000e+01   2.9630697e+01
   1.8000000e+01   2.8752424e+01
   1.9000000e+01   2.7918869e+01
   2.0000000e+01   2.7138039e+01
   2.1000000e+01   2.6392728e+01
   2.2000000e+01   2.5690564e+01
   2.3000000e+01   2.5010596e+01
   2.4000000e+01   2.4362486e+01
   2.5000000e+01   2.3732029e+01
   2.6000000e+01   2.3122555e+01
   2.7000000e+01   2.2526898e+01
   2.8000000e+01   2.1925021e+01
   2.9000000e+01   2.1324747e+01
   3.0000000e+01   2.0727704e+01
   3.1000000e+01   2.0133671e+01
   3.2000000e+01   1.9553951e+01
   3.3000000e+01   1.8982583e+01
   3.4000000e+01   1.8393065e+01
   3.5000000e+01   1.7773116e+01
   3.6000000e+01   1.7125713e+01


==> DocData/36tx36rxRayleigh.dat <==
dof avgSup 
   1.0000000e+00   6.4731971e+01
   2.0000000e+00   5.5679906e+01
   3.0000000e+00   5.0235322e+01
   4.0000000e+00   4.6379435e+01
   5.0000000e+00   4.3405074e+01
   6.0000000e+00   4.0971994e+01
   7.0000000e+00   3.8902351e+01
   8.0000000e+00   3.7125728e+01
   9.0000000e+00   3.5558619e+01
   1.0000000e+01   3.4135447e+01
   1.1000000e+01   3.2871677e+01
   1.2000000e+01   3.1717973e+01
   1.3000000e+01   3.0652441e+01
   1.4000000e+01   2.9650997e+01
   1.5000000e+01   2.8725658e+01
   1.6000000e+01   2.7856518e+01
   1.7000000e+01   2.7046361e+01
   1.8000000e+01   2.6282137e+01
   1.9000000e+01   2.5537206e+01
   2.0000000e+01   2.4850358e+01
   2.1000000e+01   2.4185395e+01
   2.2000000e+01   2.3548530e+01
   2.3000000e+01   2.2942849e+01
   2.4000000e+01   2.2358824e+01
   2.5000000e+01   2.1789049e+01
   2.6000000e+01   2.1246070e+01
   2.7000000e+01   2.0717761e+01
   2.8000000e+01   2.0207947e+01
   2.9000000e+01   1.9706262e+01
   3.0000000e+01   1.9217996e+01
   3.1000000e+01   1.8744839e+01
   3.2000000e+01   1.8276584e+01
   3.3000000e+01   1.7815564e+01
   3.4000000e+01   1.7360601e+01
   3.5000000e+01   1.6906700e+01
   3.6000000e+01   1.6434646e+01


==> DocData/36tx36rxTop-Down.dat <==
dof avgSup 
   1.0000000e+00   8.9419589e+01
   2.0000000e+00   8.7008394e+01
   3.0000000e+00   8.1690089e+01
   4.0000000e+00   7.7572063e+01
   5.0000000e+00   7.4217237e+01
   6.0000000e+00   7.1473067e+01
   7.0000000e+00   6.8865812e+01
   8.0000000e+00   6.6555945e+01
   9.0000000e+00   6.4450956e+01
   1.0000000e+01   6.2279675e+01
   1.1000000e+01   6.0464985e+01
   1.2000000e+01   5.8871791e+01
   1.3000000e+01   5.6853494e+01
   1.4000000e+01   5.4976814e+01
   1.5000000e+01   5.3174125e+01
   1.6000000e+01   5.1151636e+01
   1.7000000e+01   4.9474724e+01
   1.8000000e+01   4.7836222e+01
   1.9000000e+01   4.6310117e+01
   2.0000000e+01   4.4882502e+01
   2.1000000e+01   4.3666846e+01
   2.2000000e+01   4.2573561e+01
   2.3000000e+01   4.1498427e+01
   2.4000000e+01   4.0388124e+01
   2.5000000e+01   3.9249215e+01
   2.6000000e+01   3.8032227e+01
   2.7000000e+01   3.6821138e+01
   2.8000000e+01   3.4378330e+01
   2.9000000e+01   3.1105584e+01
   3.0000000e+01   2.8480347e+01
   3.1000000e+01   2.6668945e+01
   3.2000000e+01   2.5276200e+01
   3.3000000e+01   2.4144448e+01
   3.4000000e+01   2.3135000e+01
   3.5000000e+01   2.2142394e+01
   3.6000000e+01   2.1224812e+01


==> DocData/RateCDFs/CdfRateGains-East-West-36Tx36Rx-4K-Indoor-20TxDims.dat <==
x y 
  -1.3111473e+01   0.0000000e+00
  -1.2552583e+01   1.9230769e-04
  -1.2070014e+01   3.8461538e-04
  -1.2051903e+01   5.7692308e-04
  -1.2008155e+01   7.6923077e-04
  -1.1982238e+01   9.6153846e-04
  -1.1847678e+01   1.1538462e-03
  -1.1380310e+01   1.3461538e-03
  -1.1323208e+01   1.5384615e-03
  -1.1263715e+01   1.7307692e-03
  -1.1260082e+01   1.9230769e-03
  -1.1165338e+01   2.1153846e-03
  -1.1106550e+01   2.3076923e-03
  -1.1043591e+01   2.5000000e-03
  -1.1004382e+01   2.6923077e-03
  -1.0725352e+01   2.8846154e-03
  -1.0695935e+01   3.0769231e-03
  -1.0598304e+01   3.2692308e-03
  -1.0529351e+01   3.4615385e-03
  -1.0486160e+01   3.6538462e-03
  -1.0477332e+01   3.8461538e-03
  -1.0443119e+01   4.0384615e-03
  -1.0423116e+01   4.2307692e-03
  -1.0344890e+01   4.4230769e-03
  -1.0278358e+01   4.6153846e-03
  -1.0270211e+01   4.8076923e-03
  -1.0262864e+01   5.0000000e-03
  -1.0175143e+01   5.1923077e-03
  -1.0167054e+01   5.3846154e-03
  -1.0153503e+01   5.5769231e-03
  -1.0118944e+01   5.7692308e-03
  -1.0092071e+01   5.9615385e-03
  -1.0079033e+01   6.1538462e-03
  -1.0076296e+01   6.3461538e-03
  -1.0065657e+01   6.5384615e-03
  -9.9959355e+00   6.7307692e-03
  -9.9532137e+00   6.9230769e-03
  -9.9446416e+00   7.1153846e-03
  -9.9424113e+00   7.3076923e-03
  -9.9376955e+00   7.5000000e-03
  -9.9144653e+00   7.6923077e-03
  -9.8905430e+00   7.8846154e-03
  -9.8699863e+00   8.0769231e-03
  -9.8524490e+00   8.2692308e-03
  -9.7950225e+00   8.4615385e-03
  -9.7904186e+00   8.6538462e-03
  -9.7705979e+00   8.8461538e-03
  -9.7434281e+00   9.0384615e-03
  -9.7335451e+00   9.2307692e-03
  -9.7071103e+00   9.4230769e-03
  -9.6742551e+00   9.6153846e-03
  -9.6741291e+00   9.8076923e-03
  -9.6466115e+00   1.0000000e-02
  -9.6431342e+00   1.0192308e-02
  -9.6156702e+00   1.0384615e-02
  -9.6026991e+00   1.0576923e-02
  -9.5748976e+00   1.0769231e-02
  -9.5707643e+00   1.0961538e-02
  -9.5342618e+00   1.1153846e-02
  -9.5302164e+00   1.1346154e-02
  -9.5245682e+00   1.1538462e-02
  -9.5081161e+00   1.1730769e-02
  -9.4591340e+00   1.1923077e-02
  -9.4537777e+00   1.2115385e-02
  -9.4537289e+00   1.2307692e-02
  -9.4534833e+00   1.2500000e-02
  -9.4533518e+00   1.2692308e-02
  -9.4465036e+00   1.2884615e-02
  -9.4411440e+00   1.3076923e-02
  -9.4138222e+00   1.3269231e-02
  -9.4002250e+00   1.3461538e-02
  -9.3340397e+00   1.3653846e-02
  -9.3337439e+00   1.3846154e-02
  -9.3329061e+00   1.4038462e-02
  -9.3181205e+00   1.4230769e-02
  -9.3011672e+00   1.4423077e-02
  -9.2890129e+00   1.4615385e-02
  -9.2863317e+00   1.4807692e-02
  -9.2849967e+00   1.5000000e-02
  -9.2799673e+00   1.5192308e-02
  -9.2750263e+00   1.5384615e-02
  -9.2703099e+00   1.5576923e-02
  -9.2616922e+00   1.5769231e-02
  -9.2593953e+00   1.5961538e-02
  -9.2580275e+00   1.6153846e-02
  -9.2423041e+00   1.6346154e-02
  -9.2371587e+00   1.6538462e-02
  -9.2366228e+00   1.6730769e-02
  -9.2118377e+00   1.6923077e-02
  -9.2021915e+00   1.7115385e-02
  -9.1915083e+00   1.7307692e-02
  -9.1821415e+00   1.7500000e-02
  -9.1677900e+00   1.7692308e-02
  -9.1589230e+00   1.7884615e-02
  -9.1213781e+00   1.8076923e-02
  -9.1188747e+00   1.8269231e-02
  -9.1109702e+00   1.8461538e-02
  -9.1016335e+00   1.8653846e-02
  -9.0902174e+00   1.8846154e-02
  -9.0806723e+00   1.9038462e-02
  -9.0530637e+00   1.9230769e-02
  -9.0492461e+00   1.9423077e-02
  -9.0450523e+00   1.9615385e-02
  -9.0450420e+00   1.9807692e-02
  -9.0347398e+00   2.0000000e-02
  -9.0304987e+00   2.0192308e-02
  -9.0139633e+00   2.0384615e-02
  -8.9886103e+00   2.0576923e-02
  -8.9622617e+00   2.0769231e-02
  -8.9515313e+00   2.0961538e-02
  -8.9336451e+00   2.1153846e-02
  -8.9157944e+00   2.1346154e-02
  -8.8883257e+00   2.1538462e-02
  -8.8731796e+00   2.1730769e-02
  -8.8715508e+00   2.1923077e-02
  -8.8670740e+00   2.2115385e-02
  -8.8624524e+00   2.2307692e-02
  -8.8385335e+00   2.2500000e-02
  -8.8367719e+00   2.2692308e-02
  -8.8282524e+00   2.2884615e-02
  -8.8093416e+00   2.3076923e-02
  -8.8045590e+00   2.3269231e-02
  -8.8041163e+00   2.3461538e-02
  -8.7911737e+00   2.3653846e-02
  -8.7652633e+00   2.3846154e-02
  -8.7498755e+00   2.4038462e-02
  -8.7493461e+00   2.4230769e-02
  -8.7465900e+00   2.4423077e-02
  -8.7355591e+00   2.4615385e-02
  -8.7313968e+00   2.4807692e-02
  -8.7306260e+00   2.5000000e-02
  -8.7185910e+00   2.5192308e-02
  -8.7096928e+00   2.5384615e-02
  -8.7047408e+00   2.5576923e-02
  -8.6966910e+00   2.5769231e-02
  -8.6760139e+00   2.5961538e-02
  -8.6740071e+00   2.6153846e-02
  -8.6727196e+00   2.6346154e-02
  -8.6657773e+00   2.6538462e-02
  -8.6365639e+00   2.6730769e-02
  -8.6260864e+00   2.6923077e-02
  -8.6199063e+00   2.7115385e-02
  -8.6163884e+00   2.7307692e-02
  -8.5989895e+00   2.7500000e-02
  -8.5984777e+00   2.7692308e-02
  -8.5912055e+00   2.7884615e-02
  -8.5890263e+00   2.8076923e-02
  -8.5886982e+00   2.8269231e-02
  -8.5818195e+00   2.8461538e-02
  -8.5793733e+00   2.8653846e-02
  -8.5689814e+00   2.8846154e-02
  -8.5672744e+00   2.9038462e-02
  -8.5552727e+00   2.9230769e-02
  -8.5520093e+00   2.9423077e-02
  -8.5496028e+00   2.9615385e-02
  -8.5413986e+00   2.9807692e-02
  -8.5384180e+00   3.0000000e-02
  -8.5278966e+00   3.0192308e-02
  -8.5246459e+00   3.0384615e-02
  -8.5219248e+00   3.0576923e-02
  -8.5103377e+00   3.0769231e-02
  -8.4941862e+00   3.0961538e-02
  -8.4872859e+00   3.1153846e-02
  -8.4835690e+00   3.1346154e-02
  -8.4798502e+00   3.1538462e-02
  -8.4765164e+00   3.1730769e-02
  -8.4709352e+00   3.1923077e-02
  -8.4704946e+00   3.2115385e-02
  -8.4695797e+00   3.2307692e-02
  -8.4672216e+00   3.2500000e-02
  -8.4615797e+00   3.2692308e-02
  -8.4598626e+00   3.2884615e-02
  -8.4526126e+00   3.3076923e-02
  -8.4310886e+00   3.3269231e-02
  -8.4301402e+00   3.3461538e-02
  -8.4298931e+00   3.3653846e-02
  -8.4078571e+00   3.3846154e-02
  -8.4021287e+00   3.4038462e-02
  -8.3968785e+00   3.4230769e-02
  -8.3942975e+00   3.4423077e-02
  -8.3713933e+00   3.4615385e-02
  -8.3709383e+00   3.4807692e-02
  -8.3496418e+00   3.5000000e-02
  -8.3483892e+00   3.5192308e-02
  -8.3469936e+00   3.5384615e-02
  -8.3434291e+00   3.5576923e-02
  -8.3360439e+00   3.5769231e-02
  -8.3096742e+00   3.5961538e-02
  -8.3013376e+00   3.6153846e-02
  -8.2940186e+00   3.6346154e-02
  -8.2833941e+00   3.6538462e-02
  -8.2816267e+00   3.6730769e-02
  -8.2780121e+00   3.6923077e-02
  -8.2778833e+00   3.7115385e-02
  -8.2703441e+00   3.7307692e-02
  -8.2637711e+00   3.7500000e-02
  -8.2555396e+00   3.7692308e-02
  -8.2544591e+00   3.7884615e-02
  -8.2512248e+00   3.8076923e-02
  -8.2476190e+00   3.8269231e-02
  -8.2464657e+00   3.8461538e-02
  -8.2445366e+00   3.8653846e-02
  -8.2438184e+00   3.8846154e-02
  -8.2365479e+00   3.9038462e-02
  -8.2269734e+00   3.9230769e-02
  -8.2150687e+00   3.9423077e-02
  -8.2115201e+00   3.9615385e-02
  -8.2042390e+00   3.9807692e-02
  -8.2021644e+00   4.0000000e-02
  -8.1936030e+00   4.0192308e-02
  -8.1852800e+00   4.0384615e-02
  -8.1812560e+00   4.0576923e-02
  -8.1811918e+00   4.0769231e-02
  -8.1798858e+00   4.0961538e-02
  -8.1776100e+00   4.1153846e-02
  -8.1729108e+00   4.1346154e-02
  -8.1664632e+00   4.1538462e-02
  -8.1605593e+00   4.1730769e-02
  -8.1547231e+00   4.1923077e-02
  -8.1493119e+00   4.2115385e-02
  -8.1425636e+00   4.2307692e-02
  -8.1241015e+00   4.2500000e-02
  -8.1078301e+00   4.2692308e-02
  -8.1018564e+00   4.2884615e-02
  -8.0977399e+00   4.3076923e-02
  -8.0962353e+00   4.3269231e-02
  -8.0790872e+00   4.3461538e-02
  -8.0724984e+00   4.3653846e-02
  -8.0668440e+00   4.3846154e-02
  -8.0655130e+00   4.4038462e-02
  -8.0641243e+00   4.4230769e-02
  -8.0629309e+00   4.4423077e-02
  -8.0565479e+00   4.4615385e-02
  -8.0490866e+00   4.4807692e-02
  -8.0356797e+00   4.5000000e-02
  -8.0073161e+00   4.5192308e-02
  -7.9990958e+00   4.5384615e-02
  -7.9957184e+00   4.5576923e-02
  -7.9870019e+00   4.5769231e-02
  -7.9862779e+00   4.5961538e-02
  -7.9854190e+00   4.6153846e-02
  -7.9852804e+00   4.6346154e-02
  -7.9817784e+00   4.6538462e-02
  -7.9607942e+00   4.6730769e-02
  -7.9574667e+00   4.6923077e-02
  -7.9538781e+00   4.7115385e-02
  -7.9365685e+00   4.7307692e-02
  -7.9355446e+00   4.7500000e-02
  -7.9237378e+00   4.7692308e-02
  -7.9229052e+00   4.7884615e-02
  -7.9209426e+00   4.8076923e-02
  -7.9192780e+00   4.8269231e-02
  -7.9190408e+00   4.8461538e-02
  -7.9079120e+00   4.8653846e-02
  -7.9039544e+00   4.8846154e-02
  -7.9032601e+00   4.9038462e-02
  -7.9012498e+00   4.9230769e-02
  -7.8950053e+00   4.9423077e-02
  -7.8901133e+00   4.9615385e-02
  -7.8881867e+00   4.9807692e-02
  -7.8873361e+00   5.0000000e-02
  -7.8853172e+00   5.0192308e-02
  -7.8831677e+00   5.0384615e-02
  -7.8816980e+00   5.0576923e-02
  -7.8785019e+00   5.0769231e-02
  -7.8618648e+00   5.0961538e-02
  -7.8591046e+00   5.1153846e-02
  -7.8567130e+00   5.1346154e-02
  -7.8534588e+00   5.1538462e-02
  -7.8456112e+00   5.1730769e-02
  -7.8444420e+00   5.1923077e-02
  -7.8371060e+00   5.2115385e-02
  -7.8370980e+00   5.2307692e-02
  -7.8313426e+00   5.2500000e-02
  -7.8311355e+00   5.2692308e-02
  -7.8259856e+00   5.2884615e-02
  -7.8212437e+00   5.3076923e-02
  -7.8204711e+00   5.3269231e-02
  -7.8004459e+00   5.3461538e-02
  -7.7982771e+00   5.3653846e-02
  -7.7965334e+00   5.3846154e-02
  -7.7926349e+00   5.4038462e-02
  -7.7893428e+00   5.4230769e-02
  -7.7847435e+00   5.4423077e-02
  -7.7788541e+00   5.4615385e-02
  -7.7729352e+00   5.4807692e-02
  -7.7722440e+00   5.5000000e-02
  -7.7690003e+00   5.5192308e-02
  -7.7642229e+00   5.5384615e-02
  -7.7622460e+00   5.5576923e-02
  -7.7599776e+00   5.5769231e-02
  -7.7556272e+00   5.5961538e-02
  -7.7538293e+00   5.6153846e-02
  -7.7509832e+00   5.6346154e-02
  -7.7505505e+00   5.6538462e-02
  -7.7368144e+00   5.6730769e-02
  -7.7290938e+00   5.6923077e-02
  -7.7288178e+00   5.7115385e-02
  -7.7260438e+00   5.7307692e-02
  -7.7193698e+00   5.7500000e-02
  -7.7148133e+00   5.7692308e-02
  -7.6986415e+00   5.7884615e-02
  -7.6929998e+00   5.8076923e-02
  -7.6888274e+00   5.8269231e-02
  -7.6687141e+00   5.8461538e-02
  -7.6658895e+00   5.8653846e-02
  -7.6640278e+00   5.8846154e-02
  -7.6594259e+00   5.9038462e-02
  -7.6553491e+00   5.9230769e-02
  -7.6502088e+00   5.9423077e-02
  -7.6497671e+00   5.9615385e-02
  -7.6446407e+00   5.9807692e-02
  -7.6440290e+00   6.0000000e-02
  -7.6431209e+00   6.0192308e-02
  -7.6424391e+00   6.0384615e-02
  -7.6381162e+00   6.0576923e-02
  -7.6335729e+00   6.0769231e-02
  -7.6197804e+00   6.0961538e-02
  -7.6157293e+00   6.1153846e-02
  -7.6115393e+00   6.1346154e-02
  -7.6000693e+00   6.1538462e-02
  -7.5976381e+00   6.1730769e-02
  -7.5944754e+00   6.1923077e-02
  -7.5900760e+00   6.2115385e-02
  -7.5860303e+00   6.2307692e-02
  -7.5852274e+00   6.2500000e-02
  -7.5784912e+00   6.2692308e-02
  -7.5658366e+00   6.2884615e-02
  -7.5653913e+00   6.3076923e-02
  -7.5630503e+00   6.3269231e-02
  -7.5514334e+00   6.3461538e-02
  -7.5491989e+00   6.3653846e-02
  -7.5489152e+00   6.3846154e-02
  -7.5456537e+00   6.4038462e-02
  -7.5443252e+00   6.4230769e-02
  -7.5253221e+00   6.4423077e-02
  -7.5215019e+00   6.4615385e-02
  -7.5194067e+00   6.4807692e-02
  -7.5168629e+00   6.5000000e-02
  -7.5108380e+00   6.5192308e-02
  -7.5055139e+00   6.5384615e-02
  -7.5044408e+00   6.5576923e-02
  -7.5033289e+00   6.5769231e-02
  -7.4993372e+00   6.5961538e-02
  -7.4984383e+00   6.6153846e-02
  -7.4962201e+00   6.6346154e-02
  -7.4954533e+00   6.6538462e-02
  -7.4911640e+00   6.6730769e-02
  -7.4910843e+00   6.6923077e-02
  -7.4893542e+00   6.7115385e-02
  -7.4874181e+00   6.7307692e-02
  -7.4840987e+00   6.7500000e-02
  -7.4774634e+00   6.7692308e-02
  -7.4722131e+00   6.7884615e-02
  -7.4700933e+00   6.8076923e-02
  -7.4681259e+00   6.8269231e-02
  -7.4664220e+00   6.8461538e-02
  -7.4659058e+00   6.8653846e-02
  -7.4440134e+00   6.8846154e-02
  -7.4404708e+00   6.9038462e-02
  -7.4396087e+00   6.9230769e-02
  -7.4349184e+00   6.9423077e-02
  -7.4330881e+00   6.9615385e-02
  -7.4295441e+00   6.9807692e-02
  -7.4238276e+00   7.0000000e-02
  -7.4127357e+00   7.0192308e-02
  -7.4099705e+00   7.0384615e-02
  -7.4047961e+00   7.0576923e-02
  -7.4039601e+00   7.0769231e-02
  -7.3987722e+00   7.0961538e-02
  -7.3966256e+00   7.1153846e-02
  -7.3949601e+00   7.1346154e-02
  -7.3947879e+00   7.1538462e-02
  -7.3934683e+00   7.1730769e-02
  -7.3855341e+00   7.1923077e-02
  -7.3805956e+00   7.2115385e-02
  -7.3657321e+00   7.2307692e-02
  -7.3656257e+00   7.2500000e-02
  -7.3653947e+00   7.2692308e-02
  -7.3636950e+00   7.2884615e-02
  -7.3606639e+00   7.3076923e-02
  -7.3573138e+00   7.3269231e-02
  -7.3573058e+00   7.3461538e-02
  -7.3564902e+00   7.3653846e-02
  -7.3551525e+00   7.3846154e-02
  -7.3541760e+00   7.4038462e-02
  -7.3480957e+00   7.4230769e-02
  -7.3442936e+00   7.4423077e-02
  -7.3405786e+00   7.4615385e-02
  -7.3377607e+00   7.4807692e-02
  -7.3329793e+00   7.5000000e-02
  -7.3311229e+00   7.5192308e-02
  -7.3303494e+00   7.5384615e-02
  -7.3278380e+00   7.5576923e-02
  -7.3249103e+00   7.5769231e-02
  -7.3213985e+00   7.5961538e-02
  -7.3147214e+00   7.6153846e-02
  -7.3118195e+00   7.6346154e-02
  -7.3092163e+00   7.6538462e-02
  -7.3076600e+00   7.6730769e-02
  -7.3076050e+00   7.6923077e-02
  -7.3037405e+00   7.7115385e-02
  -7.3000699e+00   7.7307692e-02
  -7.2935058e+00   7.7500000e-02
  -7.2932583e+00   7.7692308e-02
  -7.2916541e+00   7.7884615e-02
  -7.2866836e+00   7.8076923e-02
  -7.2810009e+00   7.8269231e-02
  -7.2776434e+00   7.8461538e-02
  -7.2756265e+00   7.8653846e-02
  -7.2748167e+00   7.8846154e-02
  -7.2743294e+00   7.9038462e-02
  -7.2594622e+00   7.9230769e-02
  -7.2584216e+00   7.9423077e-02
  -7.2574936e+00   7.9615385e-02
  -7.2571992e+00   7.9807692e-02
  -7.2511208e+00   8.0000000e-02
  -7.2507059e+00   8.0192308e-02
  -7.2496364e+00   8.0384615e-02
  -7.2487075e+00   8.0576923e-02
  -7.2422470e+00   8.0769231e-02
  -7.2421384e+00   8.0961538e-02
  -7.2377611e+00   8.1153846e-02
  -7.2354018e+00   8.1346154e-02
  -7.2327939e+00   8.1538462e-02
  -7.2185175e+00   8.1730769e-02
  -7.2137740e+00   8.1923077e-02
  -7.1971352e+00   8.2115385e-02
  -7.1950796e+00   8.2307692e-02
  -7.1925768e+00   8.2500000e-02
  -7.1843516e+00   8.2692308e-02
  -7.1820533e+00   8.2884615e-02
  -7.1744351e+00   8.3076923e-02
  -7.1679431e+00   8.3269231e-02
  -7.1671911e+00   8.3461538e-02
  -7.1650529e+00   8.3653846e-02
  -7.1627947e+00   8.3846154e-02
  -7.1623236e+00   8.4038462e-02
  -7.1590967e+00   8.4230769e-02
  -7.1585181e+00   8.4423077e-02
  -7.1578522e+00   8.4615385e-02
  -7.1552185e+00   8.4807692e-02
  -7.1514891e+00   8.5000000e-02
  -7.1510539e+00   8.5192308e-02
  -7.1482981e+00   8.5384615e-02
  -7.1457256e+00   8.5576923e-02
  -7.1321486e+00   8.5769231e-02
  -7.1302401e+00   8.5961538e-02
  -7.1227303e+00   8.6153846e-02
  -7.1197886e+00   8.6346154e-02
  -7.1162706e+00   8.6538462e-02
  -7.1110048e+00   8.6730769e-02
  -7.1096154e+00   8.6923077e-02
  -7.1032965e+00   8.7115385e-02
  -7.1025299e+00   8.7307692e-02
  -7.0825524e+00   8.7500000e-02
  -7.0755974e+00   8.7692308e-02
  -7.0707302e+00   8.7884615e-02
  -7.0644989e+00   8.8076923e-02
  -7.0617303e+00   8.8269231e-02
  -7.0567000e+00   8.8461538e-02
  -7.0541869e+00   8.8653846e-02
  -7.0519126e+00   8.8846154e-02
  -7.0473396e+00   8.9038462e-02
  -7.0429082e+00   8.9230769e-02
  -7.0343644e+00   8.9423077e-02
  -7.0336491e+00   8.9615385e-02
  -7.0312956e+00   8.9807692e-02
  -7.0305529e+00   9.0000000e-02
  -7.0220161e+00   9.0192308e-02
  -7.0214806e+00   9.0384615e-02
  -7.0183337e+00   9.0576923e-02
  -7.0176937e+00   9.0769231e-02
  -7.0157822e+00   9.0961538e-02
  -7.0135679e+00   9.1153846e-02
  -7.0065689e+00   9.1346154e-02
  -7.0034483e+00   9.1538462e-02
  -7.0024689e+00   9.1730769e-02
  -6.9997786e+00   9.1923077e-02
  -6.9979447e+00   9.2115385e-02
  -6.9966075e+00   9.2307692e-02
  -6.9958572e+00   9.2500000e-02
  -6.9917683e+00   9.2692308e-02
  -6.9912830e+00   9.2884615e-02
  -6.9873565e+00   9.3076923e-02
  -6.9871359e+00   9.3269231e-02
  -6.9869021e+00   9.3461538e-02
  -6.9852699e+00   9.3653846e-02
  -6.9793044e+00   9.3846154e-02
  -6.9781925e+00   9.4038462e-02
  -6.9768956e+00   9.4230769e-02
  -6.9721434e+00   9.4423077e-02
  -6.9705587e+00   9.4615385e-02
  -6.9685370e+00   9.4807692e-02
  -6.9682788e+00   9.5000000e-02
  -6.9657040e+00   9.5192308e-02
  -6.9645188e+00   9.5384615e-02
  -6.9625531e+00   9.5576923e-02
  -6.9617757e+00   9.5769231e-02
  -6.9541894e+00   9.5961538e-02
  -6.9514321e+00   9.6153846e-02
  -6.9451350e+00   9.6346154e-02
  -6.9434135e+00   9.6538462e-02
  -6.9433731e+00   9.6730769e-02
  -6.9415302e+00   9.6923077e-02
  -6.9382666e+00   9.7115385e-02
  -6.9368075e+00   9.7307692e-02
  -6.9337614e+00   9.7500000e-02
  -6.9326968e+00   9.7692308e-02
  -6.9322021e+00   9.7884615e-02
  -6.9312050e+00   9.8076923e-02
  -6.9293063e+00   9.8269231e-02
  -6.9287963e+00   9.8461538e-02
  -6.9286162e+00   9.8653846e-02
  -6.9279922e+00   9.8846154e-02
  -6.9276172e+00   9.9038462e-02
  -6.9255782e+00   9.9230769e-02
  -6.9140256e+00   9.9423077e-02
  -6.9106157e+00   9.9615385e-02
  -6.9091203e+00   9.9807692e-02
  -6.9086974e+00   1.0000000e-01
  -6.9079617e+00   1.0019231e-01
  -6.9049911e+00   1.0038462e-01
  -6.9032509e+00   1.0057692e-01
  -6.9024320e+00   1.0076923e-01
  -6.8990782e+00   1.0096154e-01
  -6.8985196e+00   1.0115385e-01
  -6.8916002e+00   1.0134615e-01
  -6.8907964e+00   1.0153846e-01
  -6.8897718e+00   1.0173077e-01
  -6.8868138e+00   1.0192308e-01
  -6.8859399e+00   1.0211538e-01
  -6.8840414e+00   1.0230769e-01
  -6.8839853e+00   1.0250000e-01
  -6.8826756e+00   1.0269231e-01
  -6.8778588e+00   1.0288462e-01
  -6.8775222e+00   1.0307692e-01
  -6.8722238e+00   1.0326923e-01
  -6.8721608e+00   1.0346154e-01
  -6.8694167e+00   1.0365385e-01
  -6.8653605e+00   1.0384615e-01
  -6.8591601e+00   1.0403846e-01
  -6.8578527e+00   1.0423077e-01
  -6.8518200e+00   1.0442308e-01
  -6.8470607e+00   1.0461538e-01
  -6.8465924e+00   1.0480769e-01
  -6.8465801e+00   1.0500000e-01
  -6.8464245e+00   1.0519231e-01
  -6.8461812e+00   1.0538462e-01
  -6.8415187e+00   1.0557692e-01
  -6.8362841e+00   1.0576923e-01
  -6.8317147e+00   1.0596154e-01
  -6.8307894e+00   1.0615385e-01
  -6.8300902e+00   1.0634615e-01
  -6.8290133e+00   1.0653846e-01
  -6.8259723e+00   1.0673077e-01
  -6.8202590e+00   1.0692308e-01
  -6.8181494e+00   1.0711538e-01
  -6.8169617e+00   1.0730769e-01
  -6.8165935e+00   1.0750000e-01
  -6.8163755e+00   1.0769231e-01
  -6.8163444e+00   1.0788462e-01
  -6.8159319e+00   1.0807692e-01
  -6.8159270e+00   1.0826923e-01
  -6.8116399e+00   1.0846154e-01
  -6.8108021e+00   1.0865385e-01
  -6.8064439e+00   1.0884615e-01
  -6.8063123e+00   1.0903846e-01
  -6.8051333e+00   1.0923077e-01
  -6.8030243e+00   1.0942308e-01
  -6.8017330e+00   1.0961538e-01
  -6.8007129e+00   1.0980769e-01
  -6.8006868e+00   1.1000000e-01
  -6.7986346e+00   1.1019231e-01
  -6.7979963e+00   1.1038462e-01
  -6.7978118e+00   1.1057692e-01
  -6.7872348e+00   1.1076923e-01
  -6.7849329e+00   1.1096154e-01
  -6.7829109e+00   1.1115385e-01
  -6.7827480e+00   1.1134615e-01
  -6.7803611e+00   1.1153846e-01
  -6.7789166e+00   1.1173077e-01
  -6.7787729e+00   1.1192308e-01
  -6.7744197e+00   1.1211538e-01
  -6.7742163e+00   1.1230769e-01
  -6.7727836e+00   1.1250000e-01
  -6.7718474e+00   1.1269231e-01
  -6.7706467e+00   1.1288462e-01
  -6.7598273e+00   1.1307692e-01
  -6.7592935e+00   1.1326923e-01
  -6.7533533e+00   1.1346154e-01
  -6.7520302e+00   1.1365385e-01
  -6.7511546e+00   1.1384615e-01
  -6.7483127e+00   1.1403846e-01
  -6.7445664e+00   1.1423077e-01
  -6.7441908e+00   1.1442308e-01
  -6.7423936e+00   1.1461538e-01
  -6.7414732e+00   1.1480769e-01
  -6.7414653e+00   1.1500000e-01
  -6.7349721e+00   1.1519231e-01
  -6.7348733e+00   1.1538462e-01
  -6.7337504e+00   1.1557692e-01
  -6.7327760e+00   1.1576923e-01
  -6.7314047e+00   1.1596154e-01
  -6.7307251e+00   1.1615385e-01
  -6.7302054e+00   1.1634615e-01
  -6.7256569e+00   1.1653846e-01
  -6.7215531e+00   1.1673077e-01
  -6.7205017e+00   1.1692308e-01
  -6.7174837e+00   1.1711538e-01
  -6.7163615e+00   1.1730769e-01
  -6.7159291e+00   1.1750000e-01
  -6.7157859e+00   1.1769231e-01
  -6.7132725e+00   1.1788462e-01
  -6.7110994e+00   1.1807692e-01
  -6.7096600e+00   1.1826923e-01
  -6.7075680e+00   1.1846154e-01
  -6.7070908e+00   1.1865385e-01
  -6.7023723e+00   1.1884615e-01
  -6.7010186e+00   1.1903846e-01
  -6.6981433e+00   1.1923077e-01
  -6.6945422e+00   1.1942308e-01
  -6.6940894e+00   1.1961538e-01
  -6.6904525e+00   1.1980769e-01
  -6.6879845e+00   1.2000000e-01
  -6.6873479e+00   1.2019231e-01
  -6.6857896e+00   1.2038462e-01
  -6.6844323e+00   1.2057692e-01
  -6.6801040e+00   1.2076923e-01
  -6.6790993e+00   1.2096154e-01
  -6.6787794e+00   1.2115385e-01
  -6.6768470e+00   1.2134615e-01
  -6.6726666e+00   1.2153846e-01
  -6.6673342e+00   1.2173077e-01
  -6.6672786e+00   1.2192308e-01
  -6.6667048e+00   1.2211538e-01
  -6.6625881e+00   1.2230769e-01
  -6.6608901e+00   1.2250000e-01
  -6.6597937e+00   1.2269231e-01
  -6.6593784e+00   1.2288462e-01
  -6.6542797e+00   1.2307692e-01
  -6.6457864e+00   1.2326923e-01
  -6.6409410e+00   1.2346154e-01
  -6.6394458e+00   1.2365385e-01
  -6.6373234e+00   1.2384615e-01
  -6.6331837e+00   1.2403846e-01
  -6.6314354e+00   1.2423077e-01
  -6.6298266e+00   1.2442308e-01
  -6.6261406e+00   1.2461538e-01
  -6.6254670e+00   1.2480769e-01
  -6.6230342e+00   1.2500000e-01
  -6.6202977e+00   1.2519231e-01
  -6.6155133e+00   1.2538462e-01
  -6.6151581e+00   1.2557692e-01
  -6.6123546e+00   1.2576923e-01
  -6.6071034e+00   1.2596154e-01
  -6.6067087e+00   1.2615385e-01
  -6.5908976e+00   1.2634615e-01
  -6.5905768e+00   1.2653846e-01
  -6.5843789e+00   1.2673077e-01
  -6.5834753e+00   1.2692308e-01
  -6.5771267e+00   1.2711538e-01
  -6.5763047e+00   1.2730769e-01
  -6.5747599e+00   1.2750000e-01
  -6.5741194e+00   1.2769231e-01
  -6.5701688e+00   1.2788462e-01
  -6.5692088e+00   1.2807692e-01
  -6.5687477e+00   1.2826923e-01
  -6.5668439e+00   1.2846154e-01
  -6.5652417e+00   1.2865385e-01
  -6.5565977e+00   1.2884615e-01
  -6.5565805e+00   1.2903846e-01
  -6.5555044e+00   1.2923077e-01
  -6.5545498e+00   1.2942308e-01
  -6.5485303e+00   1.2961538e-01
  -6.5484823e+00   1.2980769e-01
  -6.5460873e+00   1.3000000e-01
  -6.5437363e+00   1.3019231e-01
  -6.5396451e+00   1.3038462e-01
  -6.5348129e+00   1.3057692e-01
  -6.5338006e+00   1.3076923e-01
  -6.5280895e+00   1.3096154e-01
  -6.5273593e+00   1.3115385e-01
  -6.5273384e+00   1.3134615e-01
  -6.5273141e+00   1.3153846e-01
  -6.5254436e+00   1.3173077e-01
  -6.5251883e+00   1.3192308e-01
  -6.5234123e+00   1.3211538e-01
  -6.5226325e+00   1.3230769e-01
  -6.5195187e+00   1.3250000e-01
  -6.5137331e+00   1.3269231e-01
  -6.5136594e+00   1.3288462e-01
  -6.5098083e+00   1.3307692e-01
  -6.5096231e+00   1.3326923e-01
  -6.5074888e+00   1.3346154e-01
  -6.5072451e+00   1.3365385e-01
  -6.5054155e+00   1.3384615e-01
  -6.5018581e+00   1.3403846e-01
  -6.4988289e+00   1.3423077e-01
  -6.4957287e+00   1.3442308e-01
  -6.4934870e+00   1.3461538e-01
  -6.4921037e+00   1.3480769e-01
  -6.4906869e+00   1.3500000e-01
  -6.4901629e+00   1.3519231e-01
  -6.4896130e+00   1.3538462e-01
  -6.4888424e+00   1.3557692e-01
  -6.4863668e+00   1.3576923e-01
  -6.4855732e+00   1.3596154e-01
  -6.4855678e+00   1.3615385e-01
  -6.4846534e+00   1.3634615e-01
  -6.4844014e+00   1.3653846e-01
  -6.4824774e+00   1.3673077e-01
  -6.4793617e+00   1.3692308e-01
  -6.4793016e+00   1.3711538e-01
  -6.4729504e+00   1.3730769e-01
  -6.4624601e+00   1.3750000e-01
  -6.4614966e+00   1.3769231e-01
  -6.4603580e+00   1.3788462e-01
  -6.4518762e+00   1.3807692e-01
  -6.4512599e+00   1.3826923e-01
  -6.4487927e+00   1.3846154e-01
  -6.4424847e+00   1.3865385e-01
  -6.4423933e+00   1.3884615e-01
  -6.4415623e+00   1.3903846e-01
  -6.4411319e+00   1.3923077e-01
  -6.4387471e+00   1.3942308e-01
  -6.4345744e+00   1.3961538e-01
  -6.4330933e+00   1.3980769e-01
  -6.4308930e+00   1.4000000e-01
  -6.4298491e+00   1.4019231e-01
  -6.4292988e+00   1.4038462e-01
  -6.4273398e+00   1.4057692e-01
  -6.4264780e+00   1.4076923e-01
  -6.4228903e+00   1.4096154e-01
  -6.4224926e+00   1.4115385e-01
  -6.4166203e+00   1.4134615e-01
  -6.4147652e+00   1.4153846e-01
  -6.4147562e+00   1.4173077e-01
  -6.4146366e+00   1.4192308e-01
  -6.4096902e+00   1.4211538e-01
  -6.4094496e+00   1.4230769e-01
  -6.4094147e+00   1.4250000e-01
  -6.4090818e+00   1.4269231e-01
  -6.4065840e+00   1.4288462e-01
  -6.4036409e+00   1.4307692e-01
  -6.4033500e+00   1.4326923e-01
  -6.4005686e+00   1.4346154e-01
  -6.3997220e+00   1.4365385e-01
  -6.3987636e+00   1.4384615e-01
  -6.3974462e+00   1.4403846e-01
  -6.3855694e+00   1.4423077e-01
  -6.3799272e+00   1.4442308e-01
  -6.3757963e+00   1.4461538e-01
  -6.3739784e+00   1.4480769e-01
  -6.3615204e+00   1.4500000e-01
  -6.3576521e+00   1.4519231e-01
  -6.3532124e+00   1.4538462e-01
  -6.3453364e+00   1.4557692e-01
  -6.3445338e+00   1.4576923e-01
  -6.3432173e+00   1.4596154e-01
  -6.3401533e+00   1.4615385e-01
  -6.3396301e+00   1.4634615e-01
  -6.3378652e+00   1.4653846e-01
  -6.3367519e+00   1.4673077e-01
  -6.3317453e+00   1.4692308e-01
  -6.3297075e+00   1.4711538e-01
  -6.3270047e+00   1.4730769e-01
  -6.3263196e+00   1.4750000e-01
  -6.3239380e+00   1.4769231e-01
  -6.3236669e+00   1.4788462e-01
  -6.3199885e+00   1.4807692e-01
  -6.3174387e+00   1.4826923e-01
  -6.3168503e+00   1.4846154e-01
  -6.3116691e+00   1.4865385e-01
  -6.3103120e+00   1.4884615e-01
  -6.3096682e+00   1.4903846e-01
  -6.3091920e+00   1.4923077e-01
  -6.3069143e+00   1.4942308e-01
  -6.3061180e+00   1.4961538e-01
  -6.3049030e+00   1.4980769e-01
  -6.3037898e+00   1.5000000e-01
  -6.3036988e+00   1.5019231e-01
  -6.3021158e+00   1.5038462e-01
  -6.2983687e+00   1.5057692e-01
  -6.2970366e+00   1.5076923e-01
  -6.2965725e+00   1.5096154e-01
  -6.2959258e+00   1.5115385e-01
  -6.2958104e+00   1.5134615e-01
  -6.2801151e+00   1.5153846e-01
  -6.2787600e+00   1.5173077e-01
  -6.2778901e+00   1.5192308e-01
  -6.2748924e+00   1.5211538e-01
  -6.2738874e+00   1.5230769e-01
  -6.2679829e+00   1.5250000e-01
  -6.2673468e+00   1.5269231e-01
  -6.2632707e+00   1.5288462e-01
  -6.2620035e+00   1.5307692e-01
  -6.2586292e+00   1.5326923e-01
  -6.2577982e+00   1.5346154e-01
  -6.2533277e+00   1.5365385e-01
  -6.2496861e+00   1.5384615e-01
  -6.2460942e+00   1.5403846e-01
  -6.2397066e+00   1.5423077e-01
  -6.2372772e+00   1.5442308e-01
  -6.2371810e+00   1.5461538e-01
  -6.2349902e+00   1.5480769e-01
  -6.2342913e+00   1.5500000e-01
  -6.2238623e+00   1.5519231e-01
  -6.2223919e+00   1.5538462e-01
  -6.2211846e+00   1.5557692e-01
  -6.2180443e+00   1.5576923e-01
  -6.2177922e+00   1.5596154e-01
  -6.2129180e+00   1.5615385e-01
  -6.2110284e+00   1.5634615e-01
  -6.2048292e+00   1.5653846e-01
  -6.2043492e+00   1.5673077e-01
  -6.2033821e+00   1.5692308e-01
  -6.1999112e+00   1.5711538e-01
  -6.1982449e+00   1.5730769e-01
  -6.1949162e+00   1.5750000e-01
  -6.1911167e+00   1.5769231e-01
  -6.1907660e+00   1.5788462e-01
  -6.1901263e+00   1.5807692e-01
  -6.1863368e+00   1.5826923e-01
  -6.1855220e+00   1.5846154e-01
  -6.1849492e+00   1.5865385e-01
  -6.1761288e+00   1.5884615e-01
  -6.1753523e+00   1.5903846e-01
  -6.1724978e+00   1.5923077e-01
  -6.1722454e+00   1.5942308e-01
  -6.1714018e+00   1.5961538e-01
  -6.1651597e+00   1.5980769e-01
  -6.1645170e+00   1.6000000e-01
  -6.1632742e+00   1.6019231e-01
  -6.1627710e+00   1.6038462e-01
  -6.1611518e+00   1.6057692e-01
  -6.1589842e+00   1.6076923e-01
  -6.1584954e+00   1.6096154e-01
  -6.1553977e+00   1.6115385e-01
  -6.1527532e+00   1.6134615e-01
  -6.1518782e+00   1.6153846e-01
  -6.1513426e+00   1.6173077e-01
  -6.1502621e+00   1.6192308e-01
  -6.1467493e+00   1.6211538e-01
  -6.1432299e+00   1.6230769e-01
  -6.1418405e+00   1.6250000e-01
  -6.1416109e+00   1.6269231e-01
  -6.1336166e+00   1.6288462e-01
  -6.1335083e+00   1.6307692e-01
  -6.1299097e+00   1.6326923e-01
  -6.1276879e+00   1.6346154e-01
  -6.1270180e+00   1.6365385e-01
  -6.1218396e+00   1.6384615e-01
  -6.1208720e+00   1.6403846e-01
  -6.1178940e+00   1.6423077e-01
  -6.1150370e+00   1.6442308e-01
  -6.1082154e+00   1.6461538e-01
  -6.0987463e+00   1.6480769e-01
  -6.0982596e+00   1.6500000e-01
  -6.0980224e+00   1.6519231e-01
  -6.0970586e+00   1.6538462e-01
  -6.0965884e+00   1.6557692e-01
  -6.0952266e+00   1.6576923e-01
  -6.0931104e+00   1.6596154e-01
  -6.0927760e+00   1.6615385e-01
  -6.0857030e+00   1.6634615e-01
  -6.0788917e+00   1.6653846e-01
  -6.0769938e+00   1.6673077e-01
  -6.0753854e+00   1.6692308e-01
  -6.0753834e+00   1.6711538e-01
  -6.0746814e+00   1.6730769e-01
  -6.0740775e+00   1.6750000e-01
  -6.0737936e+00   1.6769231e-01
  -6.0728037e+00   1.6788462e-01
  -6.0724528e+00   1.6807692e-01
  -6.0693945e+00   1.6826923e-01
  -6.0672535e+00   1.6846154e-01
  -6.0633557e+00   1.6865385e-01
  -6.0628791e+00   1.6884615e-01
  -6.0623886e+00   1.6903846e-01
  -6.0597032e+00   1.6923077e-01
  -6.0552912e+00   1.6942308e-01
  -6.0509341e+00   1.6961538e-01
  -6.0509032e+00   1.6980769e-01
  -6.0488156e+00   1.7000000e-01
  -6.0480394e+00   1.7019231e-01
  -6.0449747e+00   1.7038462e-01
  -6.0446120e+00   1.7057692e-01
  -6.0398469e+00   1.7076923e-01
  -6.0356386e+00   1.7096154e-01
  -6.0345044e+00   1.7115385e-01
  -6.0324537e+00   1.7134615e-01
  -6.0316657e+00   1.7153846e-01
  -6.0309331e+00   1.7173077e-01
  -6.0300415e+00   1.7192308e-01
  -6.0287136e+00   1.7211538e-01
  -6.0250151e+00   1.7230769e-01
  -6.0198913e+00   1.7250000e-01
  -6.0183905e+00   1.7269231e-01
  -6.0141709e+00   1.7288462e-01
  -6.0134464e+00   1.7307692e-01
  -6.0128998e+00   1.7326923e-01
  -6.0093946e+00   1.7346154e-01
  -6.0087421e+00   1.7365385e-01
  -6.0057382e+00   1.7384615e-01
  -6.0050673e+00   1.7403846e-01
  -5.9998379e+00   1.7423077e-01
  -5.9911709e+00   1.7442308e-01
  -5.9901932e+00   1.7461538e-01
  -5.9878434e+00   1.7480769e-01
  -5.9857840e+00   1.7500000e-01
  -5.9852213e+00   1.7519231e-01
  -5.9842198e+00   1.7538462e-01
  -5.9810419e+00   1.7557692e-01
  -5.9801264e+00   1.7576923e-01
  -5.9783458e+00   1.7596154e-01
  -5.9740894e+00   1.7615385e-01
  -5.9735243e+00   1.7634615e-01
  -5.9720174e+00   1.7653846e-01
  -5.9670166e+00   1.7673077e-01
  -5.9659686e+00   1.7692308e-01
  -5.9643875e+00   1.7711538e-01
  -5.9633871e+00   1.7730769e-01
  -5.9633136e+00   1.7750000e-01
  -5.9605506e+00   1.7769231e-01
  -5.9601305e+00   1.7788462e-01
  -5.9578017e+00   1.7807692e-01
  -5.9537563e+00   1.7826923e-01
  -5.9486208e+00   1.7846154e-01
  -5.9470841e+00   1.7865385e-01
  -5.9454238e+00   1.7884615e-01
  -5.9447716e+00   1.7903846e-01
  -5.9443623e+00   1.7923077e-01
  -5.9421100e+00   1.7942308e-01
  -5.9412868e+00   1.7961538e-01
  -5.9371887e+00   1.7980769e-01
  -5.9366157e+00   1.8000000e-01
  -5.9359731e+00   1.8019231e-01
  -5.9328307e+00   1.8038462e-01
  -5.9315677e+00   1.8057692e-01
  -5.9265361e+00   1.8076923e-01
  -5.9256779e+00   1.8096154e-01
  -5.9247969e+00   1.8115385e-01
  -5.9246490e+00   1.8134615e-01
  -5.9246343e+00   1.8153846e-01
  -5.9180560e+00   1.8173077e-01
  -5.9175361e+00   1.8192308e-01
  -5.9091036e+00   1.8211538e-01
  -5.9080010e+00   1.8230769e-01
  -5.9076478e+00   1.8250000e-01
  -5.9063927e+00   1.8269231e-01
  -5.9047912e+00   1.8288462e-01
  -5.9006307e+00   1.8307692e-01
  -5.8983498e+00   1.8326923e-01
  -5.8972474e+00   1.8346154e-01
  -5.8945927e+00   1.8365385e-01
  -5.8942683e+00   1.8384615e-01
  -5.8941577e+00   1.8403846e-01
  -5.8909992e+00   1.8423077e-01
  -5.8892146e+00   1.8442308e-01
  -5.8882625e+00   1.8461538e-01
  -5.8863917e+00   1.8480769e-01
  -5.8794678e+00   1.8500000e-01
  -5.8786746e+00   1.8519231e-01
  -5.8782881e+00   1.8538462e-01
  -5.8773328e+00   1.8557692e-01
  -5.8752958e+00   1.8576923e-01
  -5.8720478e+00   1.8596154e-01
  -5.8700923e+00   1.8615385e-01
  -5.8695043e+00   1.8634615e-01
  -5.8694414e+00   1.8653846e-01
  -5.8651003e+00   1.8673077e-01
  -5.8638736e+00   1.8692308e-01
  -5.8631126e+00   1.8711538e-01
  -5.8617783e+00   1.8730769e-01
  -5.8602463e+00   1.8750000e-01
  -5.8582689e+00   1.8769231e-01
  -5.8577096e+00   1.8788462e-01
  -5.8543387e+00   1.8807692e-01
  -5.8498128e+00   1.8826923e-01
  -5.8486606e+00   1.8846154e-01
  -5.8474921e+00   1.8865385e-01
  -5.8449260e+00   1.8884615e-01
  -5.8425781e+00   1.8903846e-01
  -5.8425624e+00   1.8923077e-01
  -5.8425041e+00   1.8942308e-01
  -5.8362010e+00   1.8961538e-01
  -5.8351363e+00   1.8980769e-01
  -5.8337000e+00   1.9000000e-01
  -5.8335079e+00   1.9019231e-01
  -5.8334436e+00   1.9038462e-01
  -5.8309994e+00   1.9057692e-01
  -5.8309194e+00   1.9076923e-01
  -5.8304047e+00   1.9096154e-01
  -5.8296246e+00   1.9115385e-01
  -5.8290321e+00   1.9134615e-01
  -5.8271574e+00   1.9153846e-01
  -5.8267961e+00   1.9173077e-01
  -5.8262638e+00   1.9192308e-01
  -5.8220253e+00   1.9211538e-01
  -5.8209118e+00   1.9230769e-01
  -5.8203720e+00   1.9250000e-01
  -5.8203495e+00   1.9269231e-01
  -5.8183662e+00   1.9288462e-01
  -5.8181034e+00   1.9307692e-01
  -5.8135322e+00   1.9326923e-01
  -5.8118484e+00   1.9346154e-01
  -5.8095480e+00   1.9365385e-01
  -5.8093941e+00   1.9384615e-01
  -5.8093292e+00   1.9403846e-01
  -5.8049291e+00   1.9423077e-01
  -5.8043969e+00   1.9442308e-01
  -5.8037860e+00   1.9461538e-01
  -5.8035016e+00   1.9480769e-01
  -5.8015621e+00   1.9500000e-01
  -5.7961914e+00   1.9519231e-01
  -5.7945669e+00   1.9538462e-01
  -5.7942889e+00   1.9557692e-01
  -5.7931894e+00   1.9576923e-01
  -5.7925662e+00   1.9596154e-01
  -5.7920292e+00   1.9615385e-01
  -5.7897917e+00   1.9634615e-01
  -5.7890736e+00   1.9653846e-01
  -5.7866295e+00   1.9673077e-01
  -5.7822688e+00   1.9692308e-01
  -5.7812085e+00   1.9711538e-01
  -5.7742417e+00   1.9730769e-01
  -5.7732875e+00   1.9750000e-01
  -5.7731656e+00   1.9769231e-01
  -5.7700048e+00   1.9788462e-01
  -5.7670893e+00   1.9807692e-01
  -5.7661575e+00   1.9826923e-01
  -5.7658762e+00   1.9846154e-01
  -5.7657105e+00   1.9865385e-01
  -5.7631401e+00   1.9884615e-01
  -5.7621356e+00   1.9903846e-01
  -5.7615564e+00   1.9923077e-01
  -5.7588321e+00   1.9942308e-01
  -5.7579201e+00   1.9961538e-01
  -5.7504472e+00   1.9980769e-01
  -5.7497379e+00   2.0000000e-01
  -5.7496357e+00   2.0019231e-01
  -5.7468974e+00   2.0038462e-01
  -5.7406112e+00   2.0057692e-01
  -5.7403277e+00   2.0076923e-01
  -5.7401232e+00   2.0096154e-01
  -5.7383426e+00   2.0115385e-01
  -5.7380928e+00   2.0134615e-01
  -5.7357290e+00   2.0153846e-01
  -5.7353650e+00   2.0173077e-01
  -5.7351330e+00   2.0192308e-01
  -5.7329971e+00   2.0211538e-01
  -5.7308436e+00   2.0230769e-01
  -5.7305643e+00   2.0250000e-01
  -5.7263781e+00   2.0269231e-01
  -5.7263188e+00   2.0288462e-01
  -5.7258662e+00   2.0307692e-01
  -5.7229942e+00   2.0326923e-01
  -5.7187872e+00   2.0346154e-01
  -5.7157989e+00   2.0365385e-01
  -5.7113740e+00   2.0384615e-01
  -5.7094948e+00   2.0403846e-01
  -5.7092910e+00   2.0423077e-01
  -5.7084095e+00   2.0442308e-01
  -5.7079444e+00   2.0461538e-01
  -5.7066617e+00   2.0480769e-01
  -5.7007194e+00   2.0500000e-01
  -5.7003784e+00   2.0519231e-01
  -5.6970406e+00   2.0538462e-01
  -5.6932790e+00   2.0557692e-01
  -5.6931239e+00   2.0576923e-01
  -5.6918521e+00   2.0596154e-01
  -5.6915663e+00   2.0615385e-01
  -5.6903667e+00   2.0634615e-01
  -5.6867478e+00   2.0653846e-01
  -5.6855976e+00   2.0673077e-01
  -5.6846385e+00   2.0692308e-01
  -5.6800986e+00   2.0711538e-01
  -5.6775840e+00   2.0730769e-01
  -5.6775110e+00   2.0750000e-01
  -5.6772822e+00   2.0769231e-01
  -5.6749765e+00   2.0788462e-01
  -5.6703241e+00   2.0807692e-01
  -5.6632747e+00   2.0826923e-01
  -5.6608033e+00   2.0846154e-01
  -5.6606204e+00   2.0865385e-01
  -5.6591625e+00   2.0884615e-01
  -5.6570435e+00   2.0903846e-01
  -5.6552274e+00   2.0923077e-01
  -5.6549217e+00   2.0942308e-01
  -5.6467585e+00   2.0961538e-01
  -5.6461319e+00   2.0980769e-01
  -5.6438305e+00   2.1000000e-01
  -5.6433410e+00   2.1019231e-01
  -5.6414323e+00   2.1038462e-01
  -5.6388950e+00   2.1057692e-01
  -5.6377121e+00   2.1076923e-01
  -5.6335970e+00   2.1096154e-01
  -5.6308171e+00   2.1115385e-01
  -5.6283439e+00   2.1134615e-01
  -5.6280754e+00   2.1153846e-01
  -5.6262012e+00   2.1173077e-01
  -5.6251827e+00   2.1192308e-01
  -5.6231068e+00   2.1211538e-01
  -5.6221330e+00   2.1230769e-01
  -5.6192946e+00   2.1250000e-01
  -5.6140458e+00   2.1269231e-01
  -5.6137196e+00   2.1288462e-01
  -5.6123997e+00   2.1307692e-01
  -5.6118553e+00   2.1326923e-01
  -5.6117331e+00   2.1346154e-01
  -5.6096447e+00   2.1365385e-01
  -5.6093731e+00   2.1384615e-01
  -5.6082537e+00   2.1403846e-01
  -5.6039849e+00   2.1423077e-01
  -5.5963996e+00   2.1442308e-01
  -5.5961227e+00   2.1461538e-01
  -5.5960960e+00   2.1480769e-01
  -5.5932921e+00   2.1500000e-01
  -5.5921487e+00   2.1519231e-01
  -5.5914015e+00   2.1538462e-01
  -5.5889223e+00   2.1557692e-01
  -5.5856677e+00   2.1576923e-01
  -5.5851572e+00   2.1596154e-01
  -5.5849482e+00   2.1615385e-01
  -5.5834452e+00   2.1634615e-01
  -5.5828599e+00   2.1653846e-01
  -5.5809976e+00   2.1673077e-01
  -5.5806224e+00   2.1692308e-01
  -5.5738170e+00   2.1711538e-01
  -5.5687801e+00   2.1730769e-01
  -5.5678093e+00   2.1750000e-01
  -5.5664477e+00   2.1769231e-01
  -5.5634466e+00   2.1788462e-01
  -5.5633779e+00   2.1807692e-01
  -5.5632173e+00   2.1826923e-01
  -5.5626674e+00   2.1846154e-01
  -5.5623022e+00   2.1865385e-01
  -5.5621772e+00   2.1884615e-01
  -5.5578900e+00   2.1903846e-01
  -5.5558404e+00   2.1923077e-01
  -5.5527318e+00   2.1942308e-01
  -5.5514364e+00   2.1961538e-01
  -5.5475634e+00   2.1980769e-01
  -5.5443917e+00   2.2000000e-01
  -5.5418423e+00   2.2019231e-01
  -5.5403099e+00   2.2038462e-01
  -5.5401893e+00   2.2057692e-01
  -5.5401144e+00   2.2076923e-01
  -5.5396288e+00   2.2096154e-01
  -5.5383990e+00   2.2115385e-01
  -5.5368645e+00   2.2134615e-01
  -5.5361392e+00   2.2153846e-01
  -5.5336961e+00   2.2173077e-01
  -5.5301176e+00   2.2192308e-01
  -5.5279815e+00   2.2211538e-01
  -5.5263564e+00   2.2230769e-01
  -5.5222009e+00   2.2250000e-01
  -5.5209336e+00   2.2269231e-01
  -5.5181334e+00   2.2288462e-01
  -5.5160206e+00   2.2307692e-01
  -5.5124487e+00   2.2326923e-01
  -5.5094351e+00   2.2346154e-01
  -5.5089325e+00   2.2365385e-01
  -5.5057516e+00   2.2384615e-01
  -5.5049502e+00   2.2403846e-01
  -5.5042869e+00   2.2423077e-01
  -5.5006248e+00   2.2442308e-01
  -5.5000646e+00   2.2461538e-01
  -5.4986528e+00   2.2480769e-01
  -5.4984960e+00   2.2500000e-01
  -5.4983582e+00   2.2519231e-01
  -5.4977741e+00   2.2538462e-01
  -5.4976568e+00   2.2557692e-01
  -5.4947676e+00   2.2576923e-01
  -5.4944316e+00   2.2596154e-01
  -5.4941804e+00   2.2615385e-01
  -5.4905420e+00   2.2634615e-01
  -5.4901534e+00   2.2653846e-01
  -5.4899305e+00   2.2673077e-01
  -5.4898331e+00   2.2692308e-01
  -5.4897468e+00   2.2711538e-01
  -5.4886506e+00   2.2730769e-01
  -5.4853897e+00   2.2750000e-01
  -5.4829092e+00   2.2769231e-01
  -5.4828293e+00   2.2788462e-01
  -5.4808802e+00   2.2807692e-01
  -5.4806530e+00   2.2826923e-01
  -5.4804465e+00   2.2846154e-01
  -5.4790678e+00   2.2865385e-01
  -5.4777614e+00   2.2884615e-01
  -5.4776117e+00   2.2903846e-01
  -5.4764050e+00   2.2923077e-01
  -5.4761761e+00   2.2942308e-01
  -5.4752475e+00   2.2961538e-01
  -5.4739538e+00   2.2980769e-01
  -5.4709743e+00   2.3000000e-01
  -5.4703325e+00   2.3019231e-01
  -5.4679002e+00   2.3038462e-01
  -5.4606213e+00   2.3057692e-01
  -5.4597097e+00   2.3076923e-01
  -5.4592971e+00   2.3096154e-01
  -5.4584730e+00   2.3115385e-01
  -5.4519697e+00   2.3134615e-01
  -5.4483087e+00   2.3153846e-01
  -5.4442690e+00   2.3173077e-01
  -5.4442171e+00   2.3192308e-01
  -5.4427599e+00   2.3211538e-01
  -5.4380764e+00   2.3230769e-01
  -5.4380589e+00   2.3250000e-01
  -5.4367877e+00   2.3269231e-01
  -5.4346719e+00   2.3288462e-01
  -5.4333037e+00   2.3307692e-01
  -5.4331057e+00   2.3326923e-01
  -5.4299716e+00   2.3346154e-01
  -5.4295069e+00   2.3365385e-01
  -5.4290495e+00   2.3384615e-01
  -5.4288113e+00   2.3403846e-01
  -5.4259348e+00   2.3423077e-01
  -5.4243355e+00   2.3442308e-01
  -5.4209520e+00   2.3461538e-01
  -5.4208028e+00   2.3480769e-01
  -5.4157298e+00   2.3500000e-01
  -5.4115553e+00   2.3519231e-01
  -5.4105122e+00   2.3538462e-01
  -5.4066513e+00   2.3557692e-01
  -5.4052270e+00   2.3576923e-01
  -5.4046232e+00   2.3596154e-01
  -5.4040694e+00   2.3615385e-01
  -5.3995346e+00   2.3634615e-01
  -5.3993844e+00   2.3653846e-01
  -5.3972390e+00   2.3673077e-01
  -5.3972048e+00   2.3692308e-01
  -5.3948406e+00   2.3711538e-01
  -5.3930223e+00   2.3730769e-01
  -5.3928158e+00   2.3750000e-01
  -5.3872851e+00   2.3769231e-01
  -5.3872752e+00   2.3788462e-01
  -5.3866230e+00   2.3807692e-01
  -5.3864203e+00   2.3826923e-01
  -5.3819108e+00   2.3846154e-01
  -5.3811841e+00   2.3865385e-01
  -5.3810704e+00   2.3884615e-01
  -5.3808100e+00   2.3903846e-01
  -5.3806183e+00   2.3923077e-01
  -5.3782707e+00   2.3942308e-01
  -5.3776651e+00   2.3961538e-01
  -5.3775510e+00   2.3980769e-01
  -5.3753412e+00   2.4000000e-01
  -5.3714812e+00   2.4019231e-01
  -5.3704247e+00   2.4038462e-01
  -5.3691778e+00   2.4057692e-01
  -5.3690321e+00   2.4076923e-01
  -5.3674319e+00   2.4096154e-01
  -5.3643628e+00   2.4115385e-01
  -5.3632245e+00   2.4134615e-01
  -5.3631865e+00   2.4153846e-01
  -5.3590077e+00   2.4173077e-01
  -5.3575119e+00   2.4192308e-01
  -5.3538908e+00   2.4211538e-01
  -5.3533155e+00   2.4230769e-01
  -5.3523961e+00   2.4250000e-01
  -5.3520808e+00   2.4269231e-01
  -5.3495095e+00   2.4288462e-01
  -5.3489839e+00   2.4307692e-01
  -5.3457883e+00   2.4326923e-01
  -5.3453889e+00   2.4346154e-01
  -5.3432944e+00   2.4365385e-01
  -5.3429531e+00   2.4384615e-01
  -5.3428252e+00   2.4403846e-01
  -5.3417331e+00   2.4423077e-01
  -5.3405411e+00   2.4442308e-01
  -5.3389874e+00   2.4461538e-01
  -5.3382073e+00   2.4480769e-01
  -5.3353876e+00   2.4500000e-01
  -5.3343367e+00   2.4519231e-01
  -5.3322878e+00   2.4538462e-01
  -5.3317052e+00   2.4557692e-01
  -5.3296846e+00   2.4576923e-01
  -5.3294572e+00   2.4596154e-01
  -5.3291012e+00   2.4615385e-01
  -5.3275913e+00   2.4634615e-01
  -5.3270774e+00   2.4653846e-01
  -5.3270041e+00   2.4673077e-01
  -5.3261057e+00   2.4692308e-01
  -5.3252118e+00   2.4711538e-01
  -5.3243255e+00   2.4730769e-01
  -5.3241469e+00   2.4750000e-01
  -5.3235226e+00   2.4769231e-01
  -5.3224044e+00   2.4788462e-01
  -5.3192286e+00   2.4807692e-01
  -5.3166335e+00   2.4826923e-01
  -5.3159428e+00   2.4846154e-01
  -5.3140203e+00   2.4865385e-01
  -5.3123660e+00   2.4884615e-01
  -5.3111683e+00   2.4903846e-01
  -5.3080309e+00   2.4923077e-01
  -5.3013517e+00   2.4942308e-01
  -5.2995698e+00   2.4961538e-01
  -5.2985526e+00   2.4980769e-01
  -5.2974383e+00   2.5000000e-01
  -5.2960124e+00   2.5019231e-01
  -5.2952515e+00   2.5038462e-01
  -5.2943240e+00   2.5057692e-01
  -5.2935480e+00   2.5076923e-01
  -5.2910278e+00   2.5096154e-01
  -5.2861378e+00   2.5115385e-01
  -5.2848509e+00   2.5134615e-01
  -5.2809265e+00   2.5153846e-01
  -5.2800977e+00   2.5173077e-01
  -5.2786423e+00   2.5192308e-01
  -5.2763999e+00   2.5211538e-01
  -5.2759380e+00   2.5230769e-01
  -5.2723183e+00   2.5250000e-01
  -5.2683360e+00   2.5269231e-01
  -5.2669312e+00   2.5288462e-01
  -5.2663374e+00   2.5307692e-01
  -5.2655557e+00   2.5326923e-01
  -5.2654570e+00   2.5346154e-01
  -5.2644578e+00   2.5365385e-01
  -5.2626378e+00   2.5384615e-01
  -5.2618269e+00   2.5403846e-01
  -5.2614168e+00   2.5423077e-01
  -5.2605037e+00   2.5442308e-01
  -5.2536178e+00   2.5461538e-01
  -5.2521233e+00   2.5480769e-01
  -5.2517395e+00   2.5500000e-01
  -5.2516214e+00   2.5519231e-01
  -5.2486143e+00   2.5538462e-01
  -5.2471773e+00   2.5557692e-01
  -5.2457710e+00   2.5576923e-01
  -5.2392240e+00   2.5596154e-01
  -5.2352508e+00   2.5615385e-01
  -5.2348397e+00   2.5634615e-01
  -5.2338106e+00   2.5653846e-01
  -5.2335052e+00   2.5673077e-01
  -5.2317463e+00   2.5692308e-01
  -5.2237174e+00   2.5711538e-01
  -5.2232861e+00   2.5730769e-01
  -5.2216127e+00   2.5750000e-01
  -5.2182200e+00   2.5769231e-01
  -5.2169451e+00   2.5788462e-01
  -5.2156324e+00   2.5807692e-01
  -5.2128629e+00   2.5826923e-01
  -5.2098870e+00   2.5846154e-01
  -5.2070568e+00   2.5865385e-01
  -5.2053460e+00   2.5884615e-01
  -5.2029001e+00   2.5903846e-01
  -5.2009500e+00   2.5923077e-01
  -5.2007468e+00   2.5942308e-01
  -5.1993144e+00   2.5961538e-01
  -5.1987748e+00   2.5980769e-01
  -5.1926921e+00   2.6000000e-01
  -5.1924733e+00   2.6019231e-01
  -5.1917215e+00   2.6038462e-01
  -5.1916251e+00   2.6057692e-01
  -5.1903374e+00   2.6076923e-01
  -5.1901779e+00   2.6096154e-01
  -5.1881403e+00   2.6115385e-01
  -5.1880793e+00   2.6134615e-01
  -5.1843156e+00   2.6153846e-01
  -5.1842159e+00   2.6173077e-01
  -5.1837647e+00   2.6192308e-01
  -5.1814793e+00   2.6211538e-01
  -5.1808475e+00   2.6230769e-01
  -5.1799313e+00   2.6250000e-01
  -5.1796210e+00   2.6269231e-01
  -5.1792091e+00   2.6288462e-01
  -5.1791735e+00   2.6307692e-01
  -5.1788839e+00   2.6326923e-01
  -5.1773788e+00   2.6346154e-01
  -5.1770490e+00   2.6365385e-01
  -5.1764740e+00   2.6384615e-01
  -5.1729648e+00   2.6403846e-01
  -5.1722557e+00   2.6423077e-01
  -5.1668308e+00   2.6442308e-01
  -5.1662332e+00   2.6461538e-01
  -5.1653905e+00   2.6480769e-01
  -5.1640873e+00   2.6500000e-01
  -5.1631967e+00   2.6519231e-01
  -5.1624690e+00   2.6538462e-01
  -5.1613030e+00   2.6557692e-01
  -5.1593923e+00   2.6576923e-01
  -5.1588534e+00   2.6596154e-01
  -5.1571662e+00   2.6615385e-01
  -5.1528894e+00   2.6634615e-01
  -5.1509575e+00   2.6653846e-01
  -5.1491866e+00   2.6673077e-01
  -5.1485133e+00   2.6692308e-01
  -5.1482722e+00   2.6711538e-01
  -5.1446721e+00   2.6730769e-01
  -5.1444421e+00   2.6750000e-01
  -5.1410772e+00   2.6769231e-01
  -5.1369206e+00   2.6788462e-01
  -5.1345577e+00   2.6807692e-01
  -5.1325176e+00   2.6826923e-01
  -5.1311008e+00   2.6846154e-01
  -5.1299966e+00   2.6865385e-01
  -5.1270224e+00   2.6884615e-01
  -5.1249796e+00   2.6903846e-01
  -5.1240797e+00   2.6923077e-01
  -5.1224717e+00   2.6942308e-01
  -5.1220378e+00   2.6961538e-01
  -5.1217429e+00   2.6980769e-01
  -5.1198668e+00   2.7000000e-01
  -5.1173821e+00   2.7019231e-01
  -5.1168340e+00   2.7038462e-01
  -5.1164010e+00   2.7057692e-01
  -5.1146048e+00   2.7076923e-01
  -5.1140800e+00   2.7096154e-01
  -5.1132725e+00   2.7115385e-01
  -5.1119596e+00   2.7134615e-01
  -5.1102872e+00   2.7153846e-01
  -5.1088577e+00   2.7173077e-01
  -5.1085268e+00   2.7192308e-01
  -5.1084340e+00   2.7211538e-01
  -5.1081362e+00   2.7230769e-01
  -5.1056598e+00   2.7250000e-01
  -5.1055415e+00   2.7269231e-01
  -5.1000854e+00   2.7288462e-01
  -5.0997220e+00   2.7307692e-01
  -5.0978539e+00   2.7326923e-01
  -5.0903583e+00   2.7346154e-01
  -5.0880728e+00   2.7365385e-01
  -5.0865819e+00   2.7384615e-01
  -5.0848202e+00   2.7403846e-01
  -5.0813443e+00   2.7423077e-01
  -5.0812259e+00   2.7442308e-01
  -5.0802342e+00   2.7461538e-01
  -5.0781839e+00   2.7480769e-01
  -5.0775767e+00   2.7500000e-01
  -5.0771610e+00   2.7519231e-01
  -5.0765054e+00   2.7538462e-01
  -5.0739162e+00   2.7557692e-01
  -5.0669517e+00   2.7576923e-01
  -5.0669469e+00   2.7596154e-01
  -5.0669294e+00   2.7615385e-01
  -5.0661513e+00   2.7634615e-01
  -5.0660706e+00   2.7653846e-01
  -5.0622140e+00   2.7673077e-01
  -5.0619122e+00   2.7692308e-01
  -5.0612162e+00   2.7711538e-01
  -5.0598059e+00   2.7730769e-01
  -5.0567459e+00   2.7750000e-01
  -5.0564400e+00   2.7769231e-01
  -5.0485155e+00   2.7788462e-01
  -5.0472485e+00   2.7807692e-01
  -5.0465126e+00   2.7826923e-01
  -5.0453822e+00   2.7846154e-01
  -5.0451894e+00   2.7865385e-01
  -5.0421585e+00   2.7884615e-01
  -5.0399596e+00   2.7903846e-01
  -5.0395876e+00   2.7923077e-01
  -5.0394901e+00   2.7942308e-01
  -5.0392705e+00   2.7961538e-01
  -5.0388069e+00   2.7980769e-01
  -5.0386268e+00   2.8000000e-01
  -5.0382142e+00   2.8019231e-01
  -5.0380302e+00   2.8038462e-01
  -5.0368810e+00   2.8057692e-01
  -5.0356087e+00   2.8076923e-01
  -5.0355678e+00   2.8096154e-01
  -5.0339774e+00   2.8115385e-01
  -5.0336874e+00   2.8134615e-01
  -5.0322886e+00   2.8153846e-01
  -5.0305207e+00   2.8173077e-01
  -5.0278145e+00   2.8192308e-01
  -5.0223945e+00   2.8211538e-01
  -5.0213621e+00   2.8230769e-01
  -5.0202862e+00   2.8250000e-01
  -5.0187326e+00   2.8269231e-01
  -5.0166922e+00   2.8288462e-01
  -5.0159456e+00   2.8307692e-01
  -5.0141772e+00   2.8326923e-01
  -5.0129797e+00   2.8346154e-01
  -5.0098091e+00   2.8365385e-01
  -5.0055288e+00   2.8384615e-01
  -5.0046300e+00   2.8403846e-01
  -5.0040061e+00   2.8423077e-01
  -5.0027955e+00   2.8442308e-01
  -4.9999390e+00   2.8461538e-01
  -4.9930108e+00   2.8480769e-01
  -4.9919877e+00   2.8500000e-01
  -4.9915490e+00   2.8519231e-01
  -4.9892343e+00   2.8538462e-01
  -4.9891642e+00   2.8557692e-01
  -4.9886659e+00   2.8576923e-01
  -4.9885305e+00   2.8596154e-01
  -4.9879061e+00   2.8615385e-01
  -4.9875753e+00   2.8634615e-01
  -4.9830825e+00   2.8653846e-01
  -4.9826847e+00   2.8673077e-01
  -4.9814149e+00   2.8692308e-01
  -4.9776793e+00   2.8711538e-01
  -4.9766734e+00   2.8730769e-01
  -4.9725801e+00   2.8750000e-01
  -4.9702864e+00   2.8769231e-01
  -4.9684025e+00   2.8788462e-01
  -4.9660185e+00   2.8807692e-01
  -4.9636491e+00   2.8826923e-01
  -4.9624179e+00   2.8846154e-01
  -4.9618663e+00   2.8865385e-01
  -4.9616735e+00   2.8884615e-01
  -4.9612588e+00   2.8903846e-01
  -4.9606459e+00   2.8923077e-01
  -4.9585945e+00   2.8942308e-01
  -4.9582919e+00   2.8961538e-01
  -4.9560238e+00   2.8980769e-01
  -4.9532315e+00   2.9000000e-01
  -4.9511860e+00   2.9019231e-01
  -4.9499649e+00   2.9038462e-01
  -4.9490071e+00   2.9057692e-01
  -4.9476717e+00   2.9076923e-01
  -4.9473706e+00   2.9096154e-01
  -4.9467000e+00   2.9115385e-01
  -4.9436550e+00   2.9134615e-01
  -4.9421985e+00   2.9153846e-01
  -4.9412526e+00   2.9173077e-01
  -4.9403943e+00   2.9192308e-01
  -4.9396123e+00   2.9211538e-01
  -4.9392710e+00   2.9230769e-01
  -4.9369186e+00   2.9250000e-01
  -4.9354714e+00   2.9269231e-01
  -4.9348916e+00   2.9288462e-01
  -4.9344138e+00   2.9307692e-01
  -4.9340639e+00   2.9326923e-01
  -4.9335150e+00   2.9346154e-01
  -4.9332804e+00   2.9365385e-01
  -4.9332216e+00   2.9384615e-01
  -4.9305811e+00   2.9403846e-01
  -4.9300157e+00   2.9423077e-01
  -4.9297812e+00   2.9442308e-01
  -4.9295579e+00   2.9461538e-01
  -4.9294249e+00   2.9480769e-01
  -4.9288413e+00   2.9500000e-01
  -4.9281717e+00   2.9519231e-01
  -4.9280839e+00   2.9538462e-01
  -4.9274556e+00   2.9557692e-01
  -4.9241055e+00   2.9576923e-01
  -4.9216903e+00   2.9596154e-01
  -4.9215707e+00   2.9615385e-01
  -4.9207247e+00   2.9634615e-01
  -4.9204365e+00   2.9653846e-01
  -4.9178247e+00   2.9673077e-01
  -4.9177574e+00   2.9692308e-01
  -4.9177006e+00   2.9711538e-01
  -4.9158205e+00   2.9730769e-01
  -4.9144397e+00   2.9750000e-01
  -4.9123331e+00   2.9769231e-01
  -4.9098654e+00   2.9788462e-01
  -4.9091902e+00   2.9807692e-01
  -4.9083934e+00   2.9826923e-01
  -4.9030765e+00   2.9846154e-01
  -4.9022733e+00   2.9865385e-01
  -4.9022242e+00   2.9884615e-01
  -4.9008252e+00   2.9903846e-01
  -4.9006612e+00   2.9923077e-01
  -4.9004733e+00   2.9942308e-01
  -4.9001155e+00   2.9961538e-01
  -4.8981358e+00   2.9980769e-01
  -4.8969095e+00   3.0000000e-01
  -4.8950446e+00   3.0019231e-01
  -4.8947810e+00   3.0038462e-01
  -4.8946659e+00   3.0057692e-01
  -4.8920403e+00   3.0076923e-01
  -4.8917655e+00   3.0096154e-01
  -4.8862110e+00   3.0115385e-01
  -4.8852934e+00   3.0134615e-01
  -4.8849220e+00   3.0153846e-01
  -4.8796915e+00   3.0173077e-01
  -4.8789988e+00   3.0192308e-01
  -4.8788742e+00   3.0211538e-01
  -4.8752930e+00   3.0230769e-01
  -4.8740450e+00   3.0250000e-01
  -4.8709382e+00   3.0269231e-01
  -4.8700060e+00   3.0288462e-01
  -4.8697067e+00   3.0307692e-01
  -4.8669027e+00   3.0326923e-01
  -4.8659958e+00   3.0346154e-01
  -4.8651697e+00   3.0365385e-01
  -4.8604600e+00   3.0384615e-01
  -4.8603184e+00   3.0403846e-01
  -4.8575148e+00   3.0423077e-01
  -4.8560099e+00   3.0442308e-01
  -4.8542395e+00   3.0461538e-01
  -4.8531194e+00   3.0480769e-01
  -4.8500154e+00   3.0500000e-01
  -4.8478067e+00   3.0519231e-01
  -4.8477635e+00   3.0538462e-01
  -4.8474913e+00   3.0557692e-01
  -4.8474828e+00   3.0576923e-01
  -4.8465450e+00   3.0596154e-01
  -4.8437014e+00   3.0615385e-01
  -4.8430954e+00   3.0634615e-01
  -4.8425983e+00   3.0653846e-01
  -4.8417339e+00   3.0673077e-01
  -4.8417255e+00   3.0692308e-01
  -4.8406110e+00   3.0711538e-01
  -4.8387055e+00   3.0730769e-01
  -4.8358160e+00   3.0750000e-01
  -4.8318050e+00   3.0769231e-01
  -4.8310182e+00   3.0788462e-01
  -4.8306550e+00   3.0807692e-01
  -4.8275014e+00   3.0826923e-01
  -4.8251557e+00   3.0846154e-01
  -4.8236136e+00   3.0865385e-01
  -4.8234207e+00   3.0884615e-01
  -4.8222271e+00   3.0903846e-01
  -4.8210706e+00   3.0923077e-01
  -4.8197733e+00   3.0942308e-01
  -4.8183093e+00   3.0961538e-01
  -4.8171815e+00   3.0980769e-01
  -4.8169557e+00   3.1000000e-01
  -4.8162638e+00   3.1019231e-01
  -4.8159123e+00   3.1038462e-01
  -4.8138536e+00   3.1057692e-01
  -4.8107908e+00   3.1076923e-01
  -4.8105641e+00   3.1096154e-01
  -4.8104447e+00   3.1115385e-01
  -4.8074848e+00   3.1134615e-01
  -4.8069766e+00   3.1153846e-01
  -4.8032817e+00   3.1173077e-01
  -4.8027688e+00   3.1192308e-01
  -4.8007020e+00   3.1211538e-01
  -4.8002382e+00   3.1230769e-01
  -4.7999009e+00   3.1250000e-01
  -4.7985811e+00   3.1269231e-01
  -4.7970385e+00   3.1288462e-01
  -4.7968993e+00   3.1307692e-01
  -4.7965518e+00   3.1326923e-01
  -4.7934998e+00   3.1346154e-01
  -4.7924875e+00   3.1365385e-01
  -4.7913963e+00   3.1384615e-01
  -4.7908295e+00   3.1403846e-01
  -4.7893719e+00   3.1423077e-01
  -4.7887916e+00   3.1442308e-01
  -4.7877596e+00   3.1461538e-01
  -4.7870002e+00   3.1480769e-01
  -4.7854133e+00   3.1500000e-01
  -4.7853363e+00   3.1519231e-01
  -4.7846918e+00   3.1538462e-01
  -4.7832978e+00   3.1557692e-01
  -4.7832637e+00   3.1576923e-01
  -4.7831427e+00   3.1596154e-01
  -4.7801008e+00   3.1615385e-01
  -4.7798125e+00   3.1634615e-01
  -4.7790350e+00   3.1653846e-01
  -4.7771422e+00   3.1673077e-01
  -4.7750782e+00   3.1692308e-01
  -4.7740716e+00   3.1711538e-01
  -4.7732784e+00   3.1730769e-01
  -4.7721356e+00   3.1750000e-01
  -4.7717024e+00   3.1769231e-01
  -4.7647484e+00   3.1788462e-01
  -4.7627090e+00   3.1807692e-01
  -4.7609961e+00   3.1826923e-01
  -4.7592972e+00   3.1846154e-01
  -4.7565884e+00   3.1865385e-01
  -4.7539962e+00   3.1884615e-01
  -4.7538138e+00   3.1903846e-01
  -4.7520800e+00   3.1923077e-01
  -4.7515123e+00   3.1942308e-01
  -4.7505857e+00   3.1961538e-01
  -4.7502909e+00   3.1980769e-01
  -4.7500120e+00   3.2000000e-01
  -4.7494337e+00   3.2019231e-01
  -4.7487662e+00   3.2038462e-01
  -4.7481780e+00   3.2057692e-01
  -4.7463214e+00   3.2076923e-01
  -4.7458352e+00   3.2096154e-01
  -4.7451521e+00   3.2115385e-01
  -4.7443193e+00   3.2134615e-01
  -4.7431887e+00   3.2153846e-01
  -4.7428743e+00   3.2173077e-01
  -4.7425053e+00   3.2192308e-01
  -4.7420962e+00   3.2211538e-01
  -4.7418728e+00   3.2230769e-01
  -4.7377266e+00   3.2250000e-01
  -4.7375796e+00   3.2269231e-01
  -4.7351289e+00   3.2288462e-01
  -4.7348541e+00   3.2307692e-01
  -4.7337947e+00   3.2326923e-01
  -4.7308640e+00   3.2346154e-01
  -4.7302324e+00   3.2365385e-01
  -4.7280456e+00   3.2384615e-01
  -4.7263273e+00   3.2403846e-01
  -4.7230565e+00   3.2423077e-01
  -4.7195647e+00   3.2442308e-01
  -4.7190743e+00   3.2461538e-01
  -4.7186846e+00   3.2480769e-01
  -4.7185327e+00   3.2500000e-01
  -4.7170925e+00   3.2519231e-01
  -4.7169753e+00   3.2538462e-01
  -4.7160022e+00   3.2557692e-01
  -4.7147729e+00   3.2576923e-01
  -4.7142760e+00   3.2596154e-01
  -4.7132903e+00   3.2615385e-01
  -4.7114277e+00   3.2634615e-01
  -4.7107395e+00   3.2653846e-01
  -4.7107259e+00   3.2673077e-01
  -4.7097059e+00   3.2692308e-01
  -4.7090369e+00   3.2711538e-01
  -4.7071303e+00   3.2730769e-01
  -4.7047751e+00   3.2750000e-01
  -4.7031470e+00   3.2769231e-01
  -4.7025887e+00   3.2788462e-01
  -4.7002888e+00   3.2807692e-01
  -4.6992594e+00   3.2826923e-01
  -4.6958978e+00   3.2846154e-01
  -4.6948634e+00   3.2865385e-01
  -4.6937486e+00   3.2884615e-01
  -4.6921689e+00   3.2903846e-01
  -4.6915093e+00   3.2923077e-01
  -4.6912241e+00   3.2942308e-01
  -4.6891609e+00   3.2961538e-01
  -4.6887279e+00   3.2980769e-01
  -4.6884131e+00   3.3000000e-01
  -4.6879014e+00   3.3019231e-01
  -4.6828708e+00   3.3038462e-01
  -4.6825482e+00   3.3057692e-01
  -4.6805697e+00   3.3076923e-01
  -4.6752614e+00   3.3096154e-01
  -4.6736842e+00   3.3115385e-01
  -4.6733643e+00   3.3134615e-01
  -4.6711975e+00   3.3153846e-01
  -4.6665743e+00   3.3173077e-01
  -4.6661307e+00   3.3192308e-01
  -4.6642443e+00   3.3211538e-01
  -4.6625643e+00   3.3230769e-01
  -4.6625455e+00   3.3250000e-01
  -4.6618386e+00   3.3269231e-01
  -4.6605763e+00   3.3288462e-01
  -4.6600448e+00   3.3307692e-01
  -4.6596430e+00   3.3326923e-01
  -4.6590560e+00   3.3346154e-01
  -4.6584223e+00   3.3365385e-01
  -4.6583667e+00   3.3384615e-01
  -4.6566989e+00   3.3403846e-01
  -4.6561432e+00   3.3423077e-01
  -4.6547791e+00   3.3442308e-01
  -4.6543779e+00   3.3461538e-01
  -4.6522738e+00   3.3480769e-01
  -4.6515684e+00   3.3500000e-01
  -4.6509197e+00   3.3519231e-01
  -4.6496536e+00   3.3538462e-01
  -4.6483338e+00   3.3557692e-01
  -4.6471625e+00   3.3576923e-01
  -4.6465034e+00   3.3596154e-01
  -4.6459775e+00   3.3615385e-01
  -4.6444893e+00   3.3634615e-01
  -4.6440971e+00   3.3653846e-01
  -4.6391360e+00   3.3673077e-01
  -4.6388550e+00   3.3692308e-01
  -4.6379081e+00   3.3711538e-01
  -4.6360413e+00   3.3730769e-01
  -4.6307077e+00   3.3750000e-01
  -4.6302626e+00   3.3769231e-01
  -4.6298842e+00   3.3788462e-01
  -4.6272233e+00   3.3807692e-01
  -4.6266847e+00   3.3826923e-01
  -4.6266626e+00   3.3846154e-01
  -4.6262431e+00   3.3865385e-01
  -4.6221688e+00   3.3884615e-01
  -4.6208037e+00   3.3903846e-01
  -4.6208005e+00   3.3923077e-01
  -4.6195610e+00   3.3942308e-01
  -4.6181178e+00   3.3961538e-01
  -4.6176596e+00   3.3980769e-01
  -4.6176390e+00   3.4000000e-01
  -4.6165106e+00   3.4019231e-01
  -4.6160709e+00   3.4038462e-01
  -4.6148589e+00   3.4057692e-01
  -4.6130053e+00   3.4076923e-01
  -4.6118806e+00   3.4096154e-01
  -4.6103969e+00   3.4115385e-01
  -4.6100125e+00   3.4134615e-01
  -4.6082942e+00   3.4153846e-01
  -4.6050240e+00   3.4173077e-01
  -4.6027262e+00   3.4192308e-01
  -4.6021745e+00   3.4211538e-01
  -4.6019604e+00   3.4230769e-01
  -4.5993663e+00   3.4250000e-01
  -4.5988950e+00   3.4269231e-01
  -4.5976644e+00   3.4288462e-01
  -4.5964869e+00   3.4307692e-01
  -4.5948753e+00   3.4326923e-01
  -4.5920628e+00   3.4346154e-01
  -4.5903882e+00   3.4365385e-01
  -4.5897454e+00   3.4384615e-01
  -4.5896751e+00   3.4403846e-01
  -4.5894975e+00   3.4423077e-01
  -4.5870293e+00   3.4442308e-01
  -4.5848268e+00   3.4461538e-01
  -4.5846300e+00   3.4480769e-01
  -4.5843675e+00   3.4500000e-01
  -4.5841882e+00   3.4519231e-01
  -4.5839266e+00   3.4538462e-01
  -4.5838996e+00   3.4557692e-01
  -4.5826127e+00   3.4576923e-01
  -4.5822278e+00   3.4596154e-01
  -4.5796495e+00   3.4615385e-01
  -4.5780841e+00   3.4634615e-01
  -4.5775087e+00   3.4653846e-01
  -4.5772765e+00   3.4673077e-01
  -4.5759840e+00   3.4692308e-01
  -4.5748522e+00   3.4711538e-01
  -4.5747142e+00   3.4730769e-01
  -4.5736912e+00   3.4750000e-01
  -4.5735605e+00   3.4769231e-01
  -4.5729562e+00   3.4788462e-01
  -4.5723466e+00   3.4807692e-01
  -4.5682898e+00   3.4826923e-01
  -4.5672033e+00   3.4846154e-01
  -4.5653186e+00   3.4865385e-01
  -4.5633923e+00   3.4884615e-01
  -4.5606043e+00   3.4903846e-01
  -4.5586748e+00   3.4923077e-01
  -4.5556069e+00   3.4942308e-01
  -4.5552983e+00   3.4961538e-01
  -4.5540402e+00   3.4980769e-01
  -4.5525167e+00   3.5000000e-01
  -4.5521206e+00   3.5019231e-01
  -4.5511649e+00   3.5038462e-01
  -4.5499343e+00   3.5057692e-01
  -4.5498508e+00   3.5076923e-01
  -4.5487079e+00   3.5096154e-01
  -4.5475947e+00   3.5115385e-01
  -4.5475854e+00   3.5134615e-01
  -4.5468026e+00   3.5153846e-01
  -4.5457512e+00   3.5173077e-01
  -4.5454164e+00   3.5192308e-01
  -4.5447793e+00   3.5211538e-01
  -4.5435456e+00   3.5230769e-01
  -4.5429289e+00   3.5250000e-01
  -4.5424680e+00   3.5269231e-01
  -4.5395879e+00   3.5288462e-01
  -4.5380709e+00   3.5307692e-01
  -4.5371378e+00   3.5326923e-01
  -4.5366467e+00   3.5346154e-01
  -4.5352515e+00   3.5365385e-01
  -4.5352039e+00   3.5384615e-01
  -4.5350764e+00   3.5403846e-01
  -4.5349524e+00   3.5423077e-01
  -4.5347990e+00   3.5442308e-01
  -4.5334954e+00   3.5461538e-01
  -4.5324159e+00   3.5480769e-01
  -4.5256324e+00   3.5500000e-01
  -4.5236451e+00   3.5519231e-01
  -4.5220535e+00   3.5538462e-01
  -4.5204656e+00   3.5557692e-01
  -4.5191982e+00   3.5576923e-01
  -4.5176296e+00   3.5596154e-01
  -4.5137938e+00   3.5615385e-01
  -4.5130962e+00   3.5634615e-01
  -4.5129135e+00   3.5653846e-01
  -4.5112145e+00   3.5673077e-01
  -4.5110605e+00   3.5692308e-01
  -4.5105486e+00   3.5711538e-01
  -4.5095686e+00   3.5730769e-01
  -4.5081670e+00   3.5750000e-01
  -4.5079296e+00   3.5769231e-01
  -4.5055306e+00   3.5788462e-01
  -4.5041667e+00   3.5807692e-01
  -4.5022556e+00   3.5826923e-01
  -4.5018126e+00   3.5846154e-01
  -4.5015367e+00   3.5865385e-01
  -4.4985534e+00   3.5884615e-01
  -4.4960720e+00   3.5903846e-01
  -4.4957117e+00   3.5923077e-01
  -4.4950067e+00   3.5942308e-01
  -4.4921800e+00   3.5961538e-01
  -4.4894378e+00   3.5980769e-01
  -4.4873196e+00   3.6000000e-01
  -4.4860327e+00   3.6019231e-01
  -4.4853633e+00   3.6038462e-01
  -4.4838258e+00   3.6057692e-01
  -4.4816488e+00   3.6076923e-01
  -4.4783168e+00   3.6096154e-01
  -4.4757620e+00   3.6115385e-01
  -4.4754577e+00   3.6134615e-01
  -4.4750547e+00   3.6153846e-01
  -4.4749251e+00   3.6173077e-01
  -4.4743748e+00   3.6192308e-01
  -4.4732217e+00   3.6211538e-01
  -4.4723541e+00   3.6230769e-01
  -4.4707396e+00   3.6250000e-01
  -4.4704037e+00   3.6269231e-01
  -4.4659071e+00   3.6288462e-01
  -4.4648065e+00   3.6307692e-01
  -4.4641719e+00   3.6326923e-01
  -4.4610705e+00   3.6346154e-01
  -4.4609557e+00   3.6365385e-01
  -4.4594823e+00   3.6384615e-01
  -4.4593184e+00   3.6403846e-01
  -4.4583676e+00   3.6423077e-01
  -4.4577754e+00   3.6442308e-01
  -4.4564079e+00   3.6461538e-01
  -4.4545400e+00   3.6480769e-01
  -4.4531447e+00   3.6500000e-01
  -4.4525517e+00   3.6519231e-01
  -4.4513981e+00   3.6538462e-01
  -4.4510963e+00   3.6557692e-01
  -4.4492428e+00   3.6576923e-01
  -4.4485393e+00   3.6596154e-01
  -4.4484587e+00   3.6615385e-01
  -4.4475076e+00   3.6634615e-01
  -4.4464972e+00   3.6653846e-01
  -4.4458005e+00   3.6673077e-01
  -4.4455053e+00   3.6692308e-01
  -4.4450024e+00   3.6711538e-01
  -4.4440112e+00   3.6730769e-01
  -4.4436705e+00   3.6750000e-01
  -4.4427919e+00   3.6769231e-01
  -4.4425763e+00   3.6788462e-01
  -4.4425504e+00   3.6807692e-01
  -4.4405560e+00   3.6826923e-01
  -4.4391030e+00   3.6846154e-01
  -4.4371867e+00   3.6865385e-01
  -4.4337567e+00   3.6884615e-01
  -4.4306807e+00   3.6903846e-01
  -4.4282467e+00   3.6923077e-01
  -4.4278906e+00   3.6942308e-01
  -4.4239038e+00   3.6961538e-01
  -4.4225303e+00   3.6980769e-01
  -4.4153445e+00   3.7000000e-01
  -4.4147323e+00   3.7019231e-01
  -4.4130779e+00   3.7038462e-01
  -4.4125087e+00   3.7057692e-01
  -4.4113678e+00   3.7076923e-01
  -4.4097238e+00   3.7096154e-01
  -4.4089996e+00   3.7115385e-01
  -4.4085805e+00   3.7134615e-01
  -4.4085714e+00   3.7153846e-01
  -4.4035128e+00   3.7173077e-01
  -4.4020215e+00   3.7192308e-01
  -4.4015446e+00   3.7211538e-01
  -4.4014861e+00   3.7230769e-01
  -4.4013469e+00   3.7250000e-01
  -4.4010717e+00   3.7269231e-01
  -4.4001767e+00   3.7288462e-01
  -4.3984150e+00   3.7307692e-01
  -4.3980823e+00   3.7326923e-01
  -4.3976511e+00   3.7346154e-01
  -4.3937708e+00   3.7365385e-01
  -4.3931600e+00   3.7384615e-01
  -4.3916460e+00   3.7403846e-01
  -4.3892784e+00   3.7423077e-01
  -4.3888520e+00   3.7442308e-01
  -4.3877418e+00   3.7461538e-01
  -4.3863357e+00   3.7480769e-01
  -4.3857416e+00   3.7500000e-01
  -4.3850081e+00   3.7519231e-01
  -4.3845901e+00   3.7538462e-01
  -4.3833306e+00   3.7557692e-01
  -4.3829310e+00   3.7576923e-01
  -4.3824834e+00   3.7596154e-01
  -4.3823110e+00   3.7615385e-01
  -4.3812793e+00   3.7634615e-01
  -4.3810993e+00   3.7653846e-01
  -4.3798904e+00   3.7673077e-01
  -4.3791308e+00   3.7692308e-01
  -4.3786021e+00   3.7711538e-01
  -4.3782674e+00   3.7730769e-01
  -4.3774907e+00   3.7750000e-01
  -4.3754736e+00   3.7769231e-01
  -4.3740942e+00   3.7788462e-01
  -4.3713157e+00   3.7807692e-01
  -4.3700781e+00   3.7826923e-01
  -4.3696851e+00   3.7846154e-01
  -4.3680578e+00   3.7865385e-01
  -4.3663758e+00   3.7884615e-01
  -4.3653779e+00   3.7903846e-01
  -4.3646285e+00   3.7923077e-01
  -4.3631325e+00   3.7942308e-01
  -4.3630540e+00   3.7961538e-01
  -4.3627540e+00   3.7980769e-01
  -4.3575367e+00   3.8000000e-01
  -4.3573480e+00   3.8019231e-01
  -4.3558833e+00   3.8038462e-01
  -4.3547722e+00   3.8057692e-01
  -4.3537688e+00   3.8076923e-01
  -4.3525437e+00   3.8096154e-01
  -4.3487776e+00   3.8115385e-01
  -4.3486033e+00   3.8134615e-01
  -4.3482032e+00   3.8153846e-01
  -4.3475139e+00   3.8173077e-01
  -4.3460345e+00   3.8192308e-01
  -4.3428846e+00   3.8211538e-01
  -4.3427247e+00   3.8230769e-01
  -4.3409742e+00   3.8250000e-01
  -4.3396883e+00   3.8269231e-01
  -4.3385614e+00   3.8288462e-01
  -4.3378653e+00   3.8307692e-01
  -4.3365961e+00   3.8326923e-01
  -4.3328221e+00   3.8346154e-01
  -4.3317118e+00   3.8365385e-01
  -4.3308134e+00   3.8384615e-01
  -4.3306646e+00   3.8403846e-01
  -4.3297603e+00   3.8423077e-01
  -4.3293635e+00   3.8442308e-01
  -4.3280395e+00   3.8461538e-01
  -4.3278188e+00   3.8480769e-01
  -4.3265641e+00   3.8500000e-01
  -4.3231802e+00   3.8519231e-01
  -4.3176884e+00   3.8538462e-01
  -4.3149259e+00   3.8557692e-01
  -4.3144783e+00   3.8576923e-01
  -4.3140584e+00   3.8596154e-01
  -4.3127602e+00   3.8615385e-01
  -4.3117728e+00   3.8634615e-01
  -4.3116039e+00   3.8653846e-01
  -4.3113461e+00   3.8673077e-01
  -4.3104432e+00   3.8692308e-01
  -4.3078419e+00   3.8711538e-01
  -4.3065596e+00   3.8730769e-01
  -4.2987979e+00   3.8750000e-01
  -4.2949991e+00   3.8769231e-01
  -4.2941651e+00   3.8788462e-01
  -4.2932915e+00   3.8807692e-01
  -4.2880459e+00   3.8826923e-01
  -4.2879046e+00   3.8846154e-01
  -4.2867136e+00   3.8865385e-01
  -4.2865204e+00   3.8884615e-01
  -4.2863662e+00   3.8903846e-01
  -4.2819666e+00   3.8923077e-01
  -4.2813748e+00   3.8942308e-01
  -4.2792536e+00   3.8961538e-01
  -4.2780157e+00   3.8980769e-01
  -4.2764979e+00   3.9000000e-01
  -4.2762872e+00   3.9019231e-01
  -4.2753680e+00   3.9038462e-01
  -4.2752991e+00   3.9057692e-01
  -4.2738430e+00   3.9076923e-01
  -4.2735944e+00   3.9096154e-01
  -4.2733754e+00   3.9115385e-01
  -4.2730015e+00   3.9134615e-01
  -4.2724333e+00   3.9153846e-01
  -4.2722689e+00   3.9173077e-01
  -4.2707081e+00   3.9192308e-01
  -4.2676037e+00   3.9211538e-01
  -4.2640646e+00   3.9230769e-01
  -4.2640108e+00   3.9250000e-01
  -4.2616776e+00   3.9269231e-01
  -4.2612693e+00   3.9288462e-01
  -4.2609037e+00   3.9307692e-01
  -4.2606076e+00   3.9326923e-01
  -4.2592072e+00   3.9346154e-01
  -4.2559778e+00   3.9365385e-01
  -4.2550987e+00   3.9384615e-01
  -4.2525401e+00   3.9403846e-01
  -4.2457548e+00   3.9423077e-01
  -4.2452360e+00   3.9442308e-01
  -4.2447204e+00   3.9461538e-01
  -4.2441878e+00   3.9480769e-01
  -4.2429828e+00   3.9500000e-01
  -4.2416570e+00   3.9519231e-01
  -4.2405673e+00   3.9538462e-01
  -4.2404230e+00   3.9557692e-01
  -4.2387434e+00   3.9576923e-01
  -4.2380027e+00   3.9596154e-01
  -4.2369831e+00   3.9615385e-01
  -4.2336805e+00   3.9634615e-01
  -4.2330322e+00   3.9653846e-01
  -4.2329350e+00   3.9673077e-01
  -4.2329176e+00   3.9692308e-01
  -4.2291970e+00   3.9711538e-01
  -4.2281276e+00   3.9730769e-01
  -4.2277419e+00   3.9750000e-01
  -4.2275450e+00   3.9769231e-01
  -4.2235833e+00   3.9788462e-01
  -4.2233749e+00   3.9807692e-01
  -4.2213215e+00   3.9826923e-01
  -4.2201428e+00   3.9846154e-01
  -4.2194891e+00   3.9865385e-01
  -4.2184590e+00   3.9884615e-01
  -4.2147478e+00   3.9903846e-01
  -4.2123422e+00   3.9923077e-01
  -4.2116604e+00   3.9942308e-01
  -4.2116497e+00   3.9961538e-01
  -4.2107071e+00   3.9980769e-01
  -4.2101166e+00   4.0000000e-01
  -4.2088697e+00   4.0019231e-01
  -4.2046494e+00   4.0038462e-01
  -4.2041782e+00   4.0057692e-01
  -4.2027084e+00   4.0076923e-01
  -4.2019164e+00   4.0096154e-01
  -4.2012821e+00   4.0115385e-01
  -4.1993613e+00   4.0134615e-01
  -4.1969645e+00   4.0153846e-01
  -4.1951802e+00   4.0173077e-01
  -4.1941943e+00   4.0192308e-01
  -4.1920655e+00   4.0211538e-01
  -4.1899921e+00   4.0230769e-01
  -4.1894963e+00   4.0250000e-01
  -4.1878320e+00   4.0269231e-01
  -4.1875659e+00   4.0288462e-01
  -4.1871801e+00   4.0307692e-01
  -4.1871467e+00   4.0326923e-01
  -4.1861879e+00   4.0346154e-01
  -4.1854227e+00   4.0365385e-01
  -4.1839316e+00   4.0384615e-01
  -4.1833360e+00   4.0403846e-01
  -4.1813786e+00   4.0423077e-01
  -4.1807461e+00   4.0442308e-01
  -4.1801503e+00   4.0461538e-01
  -4.1800367e+00   4.0480769e-01
  -4.1793928e+00   4.0500000e-01
  -4.1790795e+00   4.0519231e-01
  -4.1790788e+00   4.0538462e-01
  -4.1785446e+00   4.0557692e-01
  -4.1744444e+00   4.0576923e-01
  -4.1729603e+00   4.0596154e-01
  -4.1727535e+00   4.0615385e-01
  -4.1702159e+00   4.0634615e-01
  -4.1697773e+00   4.0653846e-01
  -4.1682268e+00   4.0673077e-01
  -4.1661181e+00   4.0692308e-01
  -4.1657508e+00   4.0711538e-01
  -4.1628178e+00   4.0730769e-01
  -4.1626688e+00   4.0750000e-01
  -4.1624150e+00   4.0769231e-01
  -4.1620243e+00   4.0788462e-01
  -4.1603945e+00   4.0807692e-01
  -4.1575218e+00   4.0826923e-01
  -4.1571222e+00   4.0846154e-01
  -4.1548464e+00   4.0865385e-01
  -4.1535708e+00   4.0884615e-01
  -4.1535350e+00   4.0903846e-01
  -4.1532347e+00   4.0923077e-01
  -4.1529130e+00   4.0942308e-01
  -4.1522702e+00   4.0961538e-01
  -4.1516648e+00   4.0980769e-01
  -4.1468921e+00   4.1000000e-01
  -4.1460463e+00   4.1019231e-01
  -4.1429687e+00   4.1038462e-01
  -4.1411024e+00   4.1057692e-01
  -4.1407610e+00   4.1076923e-01
  -4.1396060e+00   4.1096154e-01
  -4.1373072e+00   4.1115385e-01
  -4.1354915e+00   4.1134615e-01
  -4.1335130e+00   4.1153846e-01
  -4.1331049e+00   4.1173077e-01
  -4.1318993e+00   4.1192308e-01
  -4.1318618e+00   4.1211538e-01
  -4.1300061e+00   4.1230769e-01
  -4.1292614e+00   4.1250000e-01
  -4.1290629e+00   4.1269231e-01
  -4.1280965e+00   4.1288462e-01
  -4.1278303e+00   4.1307692e-01
  -4.1277221e+00   4.1326923e-01
  -4.1267412e+00   4.1346154e-01
  -4.1265993e+00   4.1365385e-01
  -4.1262553e+00   4.1384615e-01
  -4.1260816e+00   4.1403846e-01
  -4.1229583e+00   4.1423077e-01
  -4.1208256e+00   4.1442308e-01
  -4.1197727e+00   4.1461538e-01
  -4.1195440e+00   4.1480769e-01
  -4.1189401e+00   4.1500000e-01
  -4.1174635e+00   4.1519231e-01
  -4.1149970e+00   4.1538462e-01
  -4.1142764e+00   4.1557692e-01
  -4.1141222e+00   4.1576923e-01
  -4.1132802e+00   4.1596154e-01
  -4.1118875e+00   4.1615385e-01
  -4.1118445e+00   4.1634615e-01
  -4.1112468e+00   4.1653846e-01
  -4.1111508e+00   4.1673077e-01
  -4.1104721e+00   4.1692308e-01
  -4.1103413e+00   4.1711538e-01
  -4.1079118e+00   4.1730769e-01
  -4.1054738e+00   4.1750000e-01
  -4.1036183e+00   4.1769231e-01
  -4.1033395e+00   4.1788462e-01
  -4.1032857e+00   4.1807692e-01
  -4.1026603e+00   4.1826923e-01
  -4.1022420e+00   4.1846154e-01
  -4.1017054e+00   4.1865385e-01
  -4.1009468e+00   4.1884615e-01
  -4.0994391e+00   4.1903846e-01
  -4.0993105e+00   4.1923077e-01
  -4.0960315e+00   4.1942308e-01
  -4.0955101e+00   4.1961538e-01
  -4.0944647e+00   4.1980769e-01
  -4.0931227e+00   4.2000000e-01
  -4.0929757e+00   4.2019231e-01
  -4.0925055e+00   4.2038462e-01
  -4.0910225e+00   4.2057692e-01
  -4.0890869e+00   4.2076923e-01
  -4.0878189e+00   4.2096154e-01
  -4.0873081e+00   4.2115385e-01
  -4.0871687e+00   4.2134615e-01
  -4.0859103e+00   4.2153846e-01
  -4.0846353e+00   4.2173077e-01
  -4.0845926e+00   4.2192308e-01
  -4.0845877e+00   4.2211538e-01
  -4.0841996e+00   4.2230769e-01
  -4.0833890e+00   4.2250000e-01
  -4.0815358e+00   4.2269231e-01
  -4.0808027e+00   4.2288462e-01
  -4.0806732e+00   4.2307692e-01
  -4.0804749e+00   4.2326923e-01
  -4.0798973e+00   4.2346154e-01
  -4.0782535e+00   4.2365385e-01
  -4.0770211e+00   4.2384615e-01
  -4.0734351e+00   4.2403846e-01
  -4.0728929e+00   4.2423077e-01
  -4.0724988e+00   4.2442308e-01
  -4.0716515e+00   4.2461538e-01
  -4.0710492e+00   4.2480769e-01
  -4.0697971e+00   4.2500000e-01
  -4.0656370e+00   4.2519231e-01
  -4.0654329e+00   4.2538462e-01
  -4.0649385e+00   4.2557692e-01
  -4.0627041e+00   4.2576923e-01
  -4.0619946e+00   4.2596154e-01
  -4.0619612e+00   4.2615385e-01
  -4.0615228e+00   4.2634615e-01
  -4.0613319e+00   4.2653846e-01
  -4.0608486e+00   4.2673077e-01
  -4.0607270e+00   4.2692308e-01
  -4.0593959e+00   4.2711538e-01
  -4.0593830e+00   4.2730769e-01
  -4.0560487e+00   4.2750000e-01
  -4.0553913e+00   4.2769231e-01
  -4.0549086e+00   4.2788462e-01
  -4.0527877e+00   4.2807692e-01
  -4.0527446e+00   4.2826923e-01
  -4.0505601e+00   4.2846154e-01
  -4.0495937e+00   4.2865385e-01
  -4.0464208e+00   4.2884615e-01
  -4.0438817e+00   4.2903846e-01
  -4.0431472e+00   4.2923077e-01
  -4.0394514e+00   4.2942308e-01
  -4.0388753e+00   4.2961538e-01
  -4.0379922e+00   4.2980769e-01
  -4.0372882e+00   4.3000000e-01
  -4.0371408e+00   4.3019231e-01
  -4.0359476e+00   4.3038462e-01
  -4.0356202e+00   4.3057692e-01
  -4.0350610e+00   4.3076923e-01
  -4.0262955e+00   4.3096154e-01
  -4.0262118e+00   4.3115385e-01
  -4.0239527e+00   4.3134615e-01
  -4.0237655e+00   4.3153846e-01
  -4.0236212e+00   4.3173077e-01
  -4.0224186e+00   4.3192308e-01
  -4.0216981e+00   4.3211538e-01
  -4.0215926e+00   4.3230769e-01
  -4.0215281e+00   4.3250000e-01
  -4.0182899e+00   4.3269231e-01
  -4.0182125e+00   4.3288462e-01
  -4.0163913e+00   4.3307692e-01
  -4.0149351e+00   4.3326923e-01
  -4.0079116e+00   4.3346154e-01
  -4.0074800e+00   4.3365385e-01
  -4.0052237e+00   4.3384615e-01
  -4.0048310e+00   4.3403846e-01
  -4.0017632e+00   4.3423077e-01
  -4.0005209e+00   4.3442308e-01
  -3.9998350e+00   4.3461538e-01
  -3.9994862e+00   4.3480769e-01
  -3.9962558e+00   4.3500000e-01
  -3.9949376e+00   4.3519231e-01
  -3.9941269e+00   4.3538462e-01
  -3.9927523e+00   4.3557692e-01
  -3.9924069e+00   4.3576923e-01
  -3.9904375e+00   4.3596154e-01
  -3.9877332e+00   4.3615385e-01
  -3.9874421e+00   4.3634615e-01
  -3.9853468e+00   4.3653846e-01
  -3.9843097e+00   4.3673077e-01
  -3.9831911e+00   4.3692308e-01
  -3.9816660e+00   4.3711538e-01
  -3.9797662e+00   4.3730769e-01
  -3.9795861e+00   4.3750000e-01
  -3.9793558e+00   4.3769231e-01
  -3.9780107e+00   4.3788462e-01
  -3.9779944e+00   4.3807692e-01
  -3.9776108e+00   4.3826923e-01
  -3.9742155e+00   4.3846154e-01
  -3.9730109e+00   4.3865385e-01
  -3.9676204e+00   4.3884615e-01
  -3.9675850e+00   4.3903846e-01
  -3.9671201e+00   4.3923077e-01
  -3.9666007e+00   4.3942308e-01
  -3.9655444e+00   4.3961538e-01
  -3.9642758e+00   4.3980769e-01
  -3.9616708e+00   4.4000000e-01
  -3.9600281e+00   4.4019231e-01
  -3.9584324e+00   4.4038462e-01
  -3.9582847e+00   4.4057692e-01
  -3.9550522e+00   4.4076923e-01
  -3.9548689e+00   4.4096154e-01
  -3.9522923e+00   4.4115385e-01
  -3.9497111e+00   4.4134615e-01
  -3.9489818e+00   4.4153846e-01
  -3.9486640e+00   4.4173077e-01
  -3.9483980e+00   4.4192308e-01
  -3.9482384e+00   4.4211538e-01
  -3.9478339e+00   4.4230769e-01
  -3.9474772e+00   4.4250000e-01
  -3.9460686e+00   4.4269231e-01
  -3.9348833e+00   4.4288462e-01
  -3.9347471e+00   4.4307692e-01
  -3.9339139e+00   4.4326923e-01
  -3.9335519e+00   4.4346154e-01
  -3.9312673e+00   4.4365385e-01
  -3.9307453e+00   4.4384615e-01
  -3.9296764e+00   4.4403846e-01
  -3.9288533e+00   4.4423077e-01
  -3.9271081e+00   4.4442308e-01
  -3.9262950e+00   4.4461538e-01
  -3.9262782e+00   4.4480769e-01
  -3.9250722e+00   4.4500000e-01
  -3.9249535e+00   4.4519231e-01
  -3.9246801e+00   4.4538462e-01
  -3.9211274e+00   4.4557692e-01
  -3.9200018e+00   4.4576923e-01
  -3.9198014e+00   4.4596154e-01
  -3.9193036e+00   4.4615385e-01
  -3.9186360e+00   4.4634615e-01
  -3.9176452e+00   4.4653846e-01
  -3.9169821e+00   4.4673077e-01
  -3.9168479e+00   4.4692308e-01
  -3.9168078e+00   4.4711538e-01
  -3.9118912e+00   4.4730769e-01
  -3.9113703e+00   4.4750000e-01
  -3.9107871e+00   4.4769231e-01
  -3.9091132e+00   4.4788462e-01
  -3.9086789e+00   4.4807692e-01
  -3.9045405e+00   4.4826923e-01
  -3.9035862e+00   4.4846154e-01
  -3.9026872e+00   4.4865385e-01
  -3.9025268e+00   4.4884615e-01
  -3.9008602e+00   4.4903846e-01
  -3.8986788e+00   4.4923077e-01
  -3.8983168e+00   4.4942308e-01
  -3.8971551e+00   4.4961538e-01
  -3.8947092e+00   4.4980769e-01
  -3.8940328e+00   4.5000000e-01
  -3.8930040e+00   4.5019231e-01
  -3.8920084e+00   4.5038462e-01
  -3.8906142e+00   4.5057692e-01
  -3.8902766e+00   4.5076923e-01
  -3.8893062e+00   4.5096154e-01
  -3.8886361e+00   4.5115385e-01
  -3.8866003e+00   4.5134615e-01
  -3.8851531e+00   4.5153846e-01
  -3.8845338e+00   4.5173077e-01
  -3.8812917e+00   4.5192308e-01
  -3.8790181e+00   4.5211538e-01
  -3.8777957e+00   4.5230769e-01
  -3.8771253e+00   4.5250000e-01
  -3.8770011e+00   4.5269231e-01
  -3.8767500e+00   4.5288462e-01
  -3.8744572e+00   4.5307692e-01
  -3.8742587e+00   4.5326923e-01
  -3.8736167e+00   4.5346154e-01
  -3.8715489e+00   4.5365385e-01
  -3.8710057e+00   4.5384615e-01
  -3.8703177e+00   4.5403846e-01
  -3.8700214e+00   4.5423077e-01
  -3.8697689e+00   4.5442308e-01
  -3.8695464e+00   4.5461538e-01
  -3.8676612e+00   4.5480769e-01
  -3.8661969e+00   4.5500000e-01
  -3.8659644e+00   4.5519231e-01
  -3.8651931e+00   4.5538462e-01
  -3.8651916e+00   4.5557692e-01
  -3.8642790e+00   4.5576923e-01
  -3.8618826e+00   4.5596154e-01
  -3.8590489e+00   4.5615385e-01
  -3.8581530e+00   4.5634615e-01
  -3.8574143e+00   4.5653846e-01
  -3.8564922e+00   4.5673077e-01
  -3.8559617e+00   4.5692308e-01
  -3.8544990e+00   4.5711538e-01
  -3.8512104e+00   4.5730769e-01
  -3.8508250e+00   4.5750000e-01
  -3.8497060e+00   4.5769231e-01
  -3.8485987e+00   4.5788462e-01
  -3.8483880e+00   4.5807692e-01
  -3.8478697e+00   4.5826923e-01
  -3.8460470e+00   4.5846154e-01
  -3.8427111e+00   4.5865385e-01
  -3.8420610e+00   4.5884615e-01
  -3.8415508e+00   4.5903846e-01
  -3.8410576e+00   4.5923077e-01
  -3.8387883e+00   4.5942308e-01
  -3.8382206e+00   4.5961538e-01
  -3.8373537e+00   4.5980769e-01
  -3.8349435e+00   4.6000000e-01
  -3.8338900e+00   4.6019231e-01
  -3.8332957e+00   4.6038462e-01
  -3.8309389e+00   4.6057692e-01
  -3.8309388e+00   4.6076923e-01
  -3.8298277e+00   4.6096154e-01
  -3.8286215e+00   4.6115385e-01
  -3.8272135e+00   4.6134615e-01
  -3.8267108e+00   4.6153846e-01
  -3.8248993e+00   4.6173077e-01
  -3.8192893e+00   4.6192308e-01
  -3.8173282e+00   4.6211538e-01
  -3.8125575e+00   4.6230769e-01
  -3.8121710e+00   4.6250000e-01
  -3.8107820e+00   4.6269231e-01
  -3.8095263e+00   4.6288462e-01
  -3.8091114e+00   4.6307692e-01
  -3.8060515e+00   4.6326923e-01
  -3.8024888e+00   4.6346154e-01
  -3.8019295e+00   4.6365385e-01
  -3.8004846e+00   4.6384615e-01
  -3.7992677e+00   4.6403846e-01
  -3.7988470e+00   4.6423077e-01
  -3.7952098e+00   4.6442308e-01
  -3.7938960e+00   4.6461538e-01
  -3.7938786e+00   4.6480769e-01
  -3.7925649e+00   4.6500000e-01
  -3.7899861e+00   4.6519231e-01
  -3.7896904e+00   4.6538462e-01
  -3.7895136e+00   4.6557692e-01
  -3.7882258e+00   4.6576923e-01
  -3.7879418e+00   4.6596154e-01
  -3.7876986e+00   4.6615385e-01
  -3.7806803e+00   4.6634615e-01
  -3.7802509e+00   4.6653846e-01
  -3.7787399e+00   4.6673077e-01
  -3.7771414e+00   4.6692308e-01
  -3.7765918e+00   4.6711538e-01
  -3.7756844e+00   4.6730769e-01
  -3.7748076e+00   4.6750000e-01
  -3.7742519e+00   4.6769231e-01
  -3.7714943e+00   4.6788462e-01
  -3.7713791e+00   4.6807692e-01
  -3.7712067e+00   4.6826923e-01
  -3.7709773e+00   4.6846154e-01
  -3.7705775e+00   4.6865385e-01
  -3.7705457e+00   4.6884615e-01
  -3.7699482e+00   4.6903846e-01
  -3.7695827e+00   4.6923077e-01
  -3.7656169e+00   4.6942308e-01
  -3.7654864e+00   4.6961538e-01
  -3.7644738e+00   4.6980769e-01
  -3.7614683e+00   4.7000000e-01
  -3.7602740e+00   4.7019231e-01
  -3.7601048e+00   4.7038462e-01
  -3.7596977e+00   4.7057692e-01
  -3.7583989e+00   4.7076923e-01
  -3.7576592e+00   4.7096154e-01
  -3.7572205e+00   4.7115385e-01
  -3.7554513e+00   4.7134615e-01
  -3.7548699e+00   4.7153846e-01
  -3.7526676e+00   4.7173077e-01
  -3.7517960e+00   4.7192308e-01
  -3.7514940e+00   4.7211538e-01
  -3.7509444e+00   4.7230769e-01
  -3.7499785e+00   4.7250000e-01
  -3.7487767e+00   4.7269231e-01
  -3.7480944e+00   4.7288462e-01
  -3.7480491e+00   4.7307692e-01
  -3.7466325e+00   4.7326923e-01
  -3.7448461e+00   4.7346154e-01
  -3.7401086e+00   4.7365385e-01
  -3.7398085e+00   4.7384615e-01
  -3.7375427e+00   4.7403846e-01
  -3.7366355e+00   4.7423077e-01
  -3.7363881e+00   4.7442308e-01
  -3.7324150e+00   4.7461538e-01
  -3.7322261e+00   4.7480769e-01
  -3.7316553e+00   4.7500000e-01
  -3.7312443e+00   4.7519231e-01
  -3.7267112e+00   4.7538462e-01
  -3.7264728e+00   4.7557692e-01
  -3.7250424e+00   4.7576923e-01
  -3.7246158e+00   4.7596154e-01
  -3.7212986e+00   4.7615385e-01
  -3.7198553e+00   4.7634615e-01
  -3.7197544e+00   4.7653846e-01
  -3.7197435e+00   4.7673077e-01
  -3.7191173e+00   4.7692308e-01
  -3.7179495e+00   4.7711538e-01
  -3.7177441e+00   4.7730769e-01
  -3.7172877e+00   4.7750000e-01
  -3.7129921e+00   4.7769231e-01
  -3.7115115e+00   4.7788462e-01
  -3.7100343e+00   4.7807692e-01
  -3.7098600e+00   4.7826923e-01
  -3.7091593e+00   4.7846154e-01
  -3.7082575e+00   4.7865385e-01
  -3.7080399e+00   4.7884615e-01
  -3.7075343e+00   4.7903846e-01
  -3.7071924e+00   4.7923077e-01
  -3.7059557e+00   4.7942308e-01
  -3.7047034e+00   4.7961538e-01
  -3.7042354e+00   4.7980769e-01
  -3.7027369e+00   4.8000000e-01
  -3.7006859e+00   4.8019231e-01
  -3.6988178e+00   4.8038462e-01
  -3.6934315e+00   4.8057692e-01
  -3.6898663e+00   4.8076923e-01
  -3.6894796e+00   4.8096154e-01
  -3.6888166e+00   4.8115385e-01
  -3.6887410e+00   4.8134615e-01
  -3.6876678e+00   4.8153846e-01
  -3.6867235e+00   4.8173077e-01
  -3.6856949e+00   4.8192308e-01
  -3.6844716e+00   4.8211538e-01
  -3.6828764e+00   4.8230769e-01
  -3.6782951e+00   4.8250000e-01
  -3.6779549e+00   4.8269231e-01
  -3.6752924e+00   4.8288462e-01
  -3.6741459e+00   4.8307692e-01
  -3.6737830e+00   4.8326923e-01
  -3.6734551e+00   4.8346154e-01
  -3.6725648e+00   4.8365385e-01
  -3.6720309e+00   4.8384615e-01
  -3.6715476e+00   4.8403846e-01
  -3.6667404e+00   4.8423077e-01
  -3.6658493e+00   4.8442308e-01
  -3.6635326e+00   4.8461538e-01
  -3.6634172e+00   4.8480769e-01
  -3.6616419e+00   4.8500000e-01
  -3.6610963e+00   4.8519231e-01
  -3.6589992e+00   4.8538462e-01
  -3.6557256e+00   4.8557692e-01
  -3.6530930e+00   4.8576923e-01
  -3.6483619e+00   4.8596154e-01
  -3.6477389e+00   4.8615385e-01
  -3.6473242e+00   4.8634615e-01
  -3.6448397e+00   4.8653846e-01
  -3.6440008e+00   4.8673077e-01
  -3.6403679e+00   4.8692308e-01
  -3.6400293e+00   4.8711538e-01
  -3.6385782e+00   4.8730769e-01
  -3.6381716e+00   4.8750000e-01
  -3.6345763e+00   4.8769231e-01
  -3.6344155e+00   4.8788462e-01
  -3.6341695e+00   4.8807692e-01
  -3.6337729e+00   4.8826923e-01
  -3.6336492e+00   4.8846154e-01
  -3.6333614e+00   4.8865385e-01
  -3.6323212e+00   4.8884615e-01
  -3.6312671e+00   4.8903846e-01
  -3.6302232e+00   4.8923077e-01
  -3.6296996e+00   4.8942308e-01
  -3.6290694e+00   4.8961538e-01
  -3.6284181e+00   4.8980769e-01
  -3.6283419e+00   4.9000000e-01
  -3.6279535e+00   4.9019231e-01
  -3.6275810e+00   4.9038462e-01
  -3.6266842e+00   4.9057692e-01
  -3.6257333e+00   4.9076923e-01
  -3.6228837e+00   4.9096154e-01
  -3.6216783e+00   4.9115385e-01
  -3.6214929e+00   4.9134615e-01
  -3.6188079e+00   4.9153846e-01
  -3.6186940e+00   4.9173077e-01
  -3.6182853e+00   4.9192308e-01
  -3.6173229e+00   4.9211538e-01
  -3.6149885e+00   4.9230769e-01
  -3.6149067e+00   4.9250000e-01
  -3.6118027e+00   4.9269231e-01
  -3.6117215e+00   4.9288462e-01
  -3.6116045e+00   4.9307692e-01
  -3.6115069e+00   4.9326923e-01
  -3.6110724e+00   4.9346154e-01
  -3.6095438e+00   4.9365385e-01
  -3.6064641e+00   4.9384615e-01
  -3.6036407e+00   4.9403846e-01
  -3.6033605e+00   4.9423077e-01
  -3.6028812e+00   4.9442308e-01
  -3.6021297e+00   4.9461538e-01
  -3.6015876e+00   4.9480769e-01
  -3.6000946e+00   4.9500000e-01
  -3.5989136e+00   4.9519231e-01
  -3.5982059e+00   4.9538462e-01
  -3.5980857e+00   4.9557692e-01
  -3.5966802e+00   4.9576923e-01
  -3.5954111e+00   4.9596154e-01
  -3.5945971e+00   4.9615385e-01
  -3.5925922e+00   4.9634615e-01
  -3.5920215e+00   4.9653846e-01
  -3.5908422e+00   4.9673077e-01
  -3.5900844e+00   4.9692308e-01
  -3.5900304e+00   4.9711538e-01
  -3.5894090e+00   4.9730769e-01
  -3.5821939e+00   4.9750000e-01
  -3.5816047e+00   4.9769231e-01
  -3.5815568e+00   4.9788462e-01
  -3.5754425e+00   4.9807692e-01
  -3.5740173e+00   4.9826923e-01
  -3.5737781e+00   4.9846154e-01
  -3.5726043e+00   4.9865385e-01
  -3.5722147e+00   4.9884615e-01
  -3.5720939e+00   4.9903846e-01
  -3.5705141e+00   4.9923077e-01
  -3.5702188e+00   4.9942308e-01
  -3.5698563e+00   4.9961538e-01
  -3.5677635e+00   4.9980769e-01
  -3.5672400e+00   5.0000000e-01
  -3.5666096e+00   5.0019231e-01
  -3.5640666e+00   5.0038462e-01
  -3.5614083e+00   5.0057692e-01
  -3.5591188e+00   5.0076923e-01
  -3.5575199e+00   5.0096154e-01
  -3.5569755e+00   5.0115385e-01
  -3.5567264e+00   5.0134615e-01
  -3.5561301e+00   5.0153846e-01
  -3.5554475e+00   5.0173077e-01
  -3.5541251e+00   5.0192308e-01
  -3.5540665e+00   5.0211538e-01
  -3.5520873e+00   5.0230769e-01
  -3.5505540e+00   5.0250000e-01
  -3.5442581e+00   5.0269231e-01
  -3.5441924e+00   5.0288462e-01
  -3.5440174e+00   5.0307692e-01
  -3.5432471e+00   5.0326923e-01
  -3.5424826e+00   5.0346154e-01
  -3.5413125e+00   5.0365385e-01
  -3.5405700e+00   5.0384615e-01
  -3.5376894e+00   5.0403846e-01
  -3.5360019e+00   5.0423077e-01
  -3.5334630e+00   5.0442308e-01
  -3.5314498e+00   5.0461538e-01
  -3.5304312e+00   5.0480769e-01
  -3.5290761e+00   5.0500000e-01
  -3.5280134e+00   5.0519231e-01
  -3.5273115e+00   5.0538462e-01
  -3.5270487e+00   5.0557692e-01
  -3.5267239e+00   5.0576923e-01
  -3.5265849e+00   5.0596154e-01
  -3.5260947e+00   5.0615385e-01
  -3.5248339e+00   5.0634615e-01
  -3.5238669e+00   5.0653846e-01
  -3.5236315e+00   5.0673077e-01
  -3.5218008e+00   5.0692308e-01
  -3.5204466e+00   5.0711538e-01
  -3.5195953e+00   5.0730769e-01
  -3.5188764e+00   5.0750000e-01
  -3.5182453e+00   5.0769231e-01
  -3.5180283e+00   5.0788462e-01
  -3.5170760e+00   5.0807692e-01
  -3.5153902e+00   5.0826923e-01
  -3.5143114e+00   5.0846154e-01
  -3.5130866e+00   5.0865385e-01
  -3.5128347e+00   5.0884615e-01
  -3.5113094e+00   5.0903846e-01
  -3.5108146e+00   5.0923077e-01
  -3.5089822e+00   5.0942308e-01
  -3.5048926e+00   5.0961538e-01
  -3.5040842e+00   5.0980769e-01
  -3.5027076e+00   5.1000000e-01
  -3.5022937e+00   5.1019231e-01
  -3.5005987e+00   5.1038462e-01
  -3.5000362e+00   5.1057692e-01
  -3.4997916e+00   5.1076923e-01
  -3.4994788e+00   5.1096154e-01
  -3.4983753e+00   5.1115385e-01
  -3.4982904e+00   5.1134615e-01
  -3.4974565e+00   5.1153846e-01
  -3.4952442e+00   5.1173077e-01
  -3.4951107e+00   5.1192308e-01
  -3.4927607e+00   5.1211538e-01
  -3.4925712e+00   5.1230769e-01
  -3.4924670e+00   5.1250000e-01
  -3.4922245e+00   5.1269231e-01
  -3.4922223e+00   5.1288462e-01
  -3.4918828e+00   5.1307692e-01
  -3.4907220e+00   5.1326923e-01
  -3.4906785e+00   5.1346154e-01
  -3.4887493e+00   5.1365385e-01
  -3.4886964e+00   5.1384615e-01
  -3.4881102e+00   5.1403846e-01
  -3.4880829e+00   5.1423077e-01
  -3.4877833e+00   5.1442308e-01
  -3.4853678e+00   5.1461538e-01
  -3.4840457e+00   5.1480769e-01
  -3.4831952e+00   5.1500000e-01
  -3.4818795e+00   5.1519231e-01
  -3.4766387e+00   5.1538462e-01
  -3.4765697e+00   5.1557692e-01
  -3.4760400e+00   5.1576923e-01
  -3.4756970e+00   5.1596154e-01
  -3.4712268e+00   5.1615385e-01
  -3.4691824e+00   5.1634615e-01
  -3.4681516e+00   5.1653846e-01
  -3.4672093e+00   5.1673077e-01
  -3.4608061e+00   5.1692308e-01
  -3.4584560e+00   5.1711538e-01
  -3.4579648e+00   5.1730769e-01
  -3.4578246e+00   5.1750000e-01
  -3.4569230e+00   5.1769231e-01
  -3.4560019e+00   5.1788462e-01
  -3.4556833e+00   5.1807692e-01
  -3.4540165e+00   5.1826923e-01
  -3.4488170e+00   5.1846154e-01
  -3.4484668e+00   5.1865385e-01
  -3.4457944e+00   5.1884615e-01
  -3.4445465e+00   5.1903846e-01
  -3.4443101e+00   5.1923077e-01
  -3.4396235e+00   5.1942308e-01
  -3.4395211e+00   5.1961538e-01
  -3.4391996e+00   5.1980769e-01
  -3.4389051e+00   5.2000000e-01
  -3.4387894e+00   5.2019231e-01
  -3.4386487e+00   5.2038462e-01
  -3.4381917e+00   5.2057692e-01
  -3.4376349e+00   5.2076923e-01
  -3.4367134e+00   5.2096154e-01
  -3.4341862e+00   5.2115385e-01
  -3.4329467e+00   5.2134615e-01
  -3.4322174e+00   5.2153846e-01
  -3.4306018e+00   5.2173077e-01
  -3.4297326e+00   5.2192308e-01
  -3.4258198e+00   5.2211538e-01
  -3.4253218e+00   5.2230769e-01
  -3.4230802e+00   5.2250000e-01
  -3.4227853e+00   5.2269231e-01
  -3.4219381e+00   5.2288462e-01
  -3.4206583e+00   5.2307692e-01
  -3.4199851e+00   5.2326923e-01
  -3.4183963e+00   5.2346154e-01
  -3.4181665e+00   5.2365385e-01
  -3.4164504e+00   5.2384615e-01
  -3.4128107e+00   5.2403846e-01
  -3.4125774e+00   5.2423077e-01
  -3.4120388e+00   5.2442308e-01
  -3.4114455e+00   5.2461538e-01
  -3.4099128e+00   5.2480769e-01
  -3.4078441e+00   5.2500000e-01
  -3.4058267e+00   5.2519231e-01
  -3.4044026e+00   5.2538462e-01
  -3.4018796e+00   5.2557692e-01
  -3.3984543e+00   5.2576923e-01
  -3.3981058e+00   5.2596154e-01
  -3.3976320e+00   5.2615385e-01
  -3.3974023e+00   5.2634615e-01
  -3.3967932e+00   5.2653846e-01
  -3.3939601e+00   5.2673077e-01
  -3.3929991e+00   5.2692308e-01
  -3.3924131e+00   5.2711538e-01
  -3.3920769e+00   5.2730769e-01
  -3.3911453e+00   5.2750000e-01
  -3.3900662e+00   5.2769231e-01
  -3.3882015e+00   5.2788462e-01
  -3.3876581e+00   5.2807692e-01
  -3.3876243e+00   5.2826923e-01
  -3.3860943e+00   5.2846154e-01
  -3.3852382e+00   5.2865385e-01
  -3.3851907e+00   5.2884615e-01
  -3.3850510e+00   5.2903846e-01
  -3.3813782e+00   5.2923077e-01
  -3.3804554e+00   5.2942308e-01
  -3.3796641e+00   5.2961538e-01
  -3.3795516e+00   5.2980769e-01
  -3.3789261e+00   5.3000000e-01
  -3.3788120e+00   5.3019231e-01
  -3.3772990e+00   5.3038462e-01
  -3.3765894e+00   5.3057692e-01
  -3.3748621e+00   5.3076923e-01
  -3.3741062e+00   5.3096154e-01
  -3.3728286e+00   5.3115385e-01
  -3.3725960e+00   5.3134615e-01
  -3.3708430e+00   5.3153846e-01
  -3.3703195e+00   5.3173077e-01
  -3.3690475e+00   5.3192308e-01
  -3.3674770e+00   5.3211538e-01
  -3.3646921e+00   5.3230769e-01
  -3.3634601e+00   5.3250000e-01
  -3.3628309e+00   5.3269231e-01
  -3.3612665e+00   5.3288462e-01
  -3.3611047e+00   5.3307692e-01
  -3.3598250e+00   5.3326923e-01
  -3.3597574e+00   5.3346154e-01
  -3.3571254e+00   5.3365385e-01
  -3.3566089e+00   5.3384615e-01
  -3.3564929e+00   5.3403846e-01
  -3.3554745e+00   5.3423077e-01
  -3.3541961e+00   5.3442308e-01
  -3.3536523e+00   5.3461538e-01
  -3.3534341e+00   5.3480769e-01
  -3.3527926e+00   5.3500000e-01
  -3.3506772e+00   5.3519231e-01
  -3.3492835e+00   5.3538462e-01
  -3.3489984e+00   5.3557692e-01
  -3.3484147e+00   5.3576923e-01
  -3.3467662e+00   5.3596154e-01
  -3.3460833e+00   5.3615385e-01
  -3.3459510e+00   5.3634615e-01
  -3.3437107e+00   5.3653846e-01
  -3.3421960e+00   5.3673077e-01
  -3.3413378e+00   5.3692308e-01
  -3.3405486e+00   5.3711538e-01
  -3.3402435e+00   5.3730769e-01
  -3.3367857e+00   5.3750000e-01
  -3.3359296e+00   5.3769231e-01
  -3.3349601e+00   5.3788462e-01
  -3.3335768e+00   5.3807692e-01
  -3.3318944e+00   5.3826923e-01
  -3.3296269e+00   5.3846154e-01
  -3.3293772e+00   5.3865385e-01
  -3.3291370e+00   5.3884615e-01
  -3.3265910e+00   5.3903846e-01
  -3.3255278e+00   5.3923077e-01
  -3.3235845e+00   5.3942308e-01
  -3.3221507e+00   5.3961538e-01
  -3.3202767e+00   5.3980769e-01
  -3.3194017e+00   5.4000000e-01
  -3.3163514e+00   5.4019231e-01
  -3.3160668e+00   5.4038462e-01
  -3.3152481e+00   5.4057692e-01
  -3.3143079e+00   5.4076923e-01
  -3.3135369e+00   5.4096154e-01
  -3.3129762e+00   5.4115385e-01
  -3.3106568e+00   5.4134615e-01
  -3.3103517e+00   5.4153846e-01
  -3.3078982e+00   5.4173077e-01
  -3.3074839e+00   5.4192308e-01
  -3.3074347e+00   5.4211538e-01
  -3.3058124e+00   5.4230769e-01
  -3.3057897e+00   5.4250000e-01
  -3.3052627e+00   5.4269231e-01
  -3.3014287e+00   5.4288462e-01
  -3.3014201e+00   5.4307692e-01
  -3.2998643e+00   5.4326923e-01
  -3.2997675e+00   5.4346154e-01
  -3.2990962e+00   5.4365385e-01
  -3.2970804e+00   5.4384615e-01
  -3.2970345e+00   5.4403846e-01
  -3.2968842e+00   5.4423077e-01
  -3.2958980e+00   5.4442308e-01
  -3.2950907e+00   5.4461538e-01
  -3.2932804e+00   5.4480769e-01
  -3.2913525e+00   5.4500000e-01
  -3.2898241e+00   5.4519231e-01
  -3.2887821e+00   5.4538462e-01
  -3.2877818e+00   5.4557692e-01
  -3.2872092e+00   5.4576923e-01
  -3.2869773e+00   5.4596154e-01
  -3.2869457e+00   5.4615385e-01
  -3.2868171e+00   5.4634615e-01
  -3.2856579e+00   5.4653846e-01
  -3.2847263e+00   5.4673077e-01
  -3.2838708e+00   5.4692308e-01
  -3.2835929e+00   5.4711538e-01
  -3.2809848e+00   5.4730769e-01
  -3.2777323e+00   5.4750000e-01
  -3.2769224e+00   5.4769231e-01
  -3.2768461e+00   5.4788462e-01
  -3.2767175e+00   5.4807692e-01
  -3.2766280e+00   5.4826923e-01
  -3.2764206e+00   5.4846154e-01
  -3.2757045e+00   5.4865385e-01
  -3.2750456e+00   5.4884615e-01
  -3.2721619e+00   5.4903846e-01
  -3.2690092e+00   5.4923077e-01
  -3.2684679e+00   5.4942308e-01
  -3.2682775e+00   5.4961538e-01
  -3.2669481e+00   5.4980769e-01
  -3.2664320e+00   5.5000000e-01
  -3.2658687e+00   5.5019231e-01
  -3.2647404e+00   5.5038462e-01
  -3.2616568e+00   5.5057692e-01
  -3.2582325e+00   5.5076923e-01
  -3.2556360e+00   5.5096154e-01
  -3.2552140e+00   5.5115385e-01
  -3.2521080e+00   5.5134615e-01
  -3.2520632e+00   5.5153846e-01
  -3.2515974e+00   5.5173077e-01
  -3.2507700e+00   5.5192308e-01
  -3.2506427e+00   5.5211538e-01
  -3.2497117e+00   5.5230769e-01
  -3.2493115e+00   5.5250000e-01
  -3.2492025e+00   5.5269231e-01
  -3.2477050e+00   5.5288462e-01
  -3.2474426e+00   5.5307692e-01
  -3.2460425e+00   5.5326923e-01
  -3.2456635e+00   5.5346154e-01
  -3.2450295e+00   5.5365385e-01
  -3.2446837e+00   5.5384615e-01
  -3.2428811e+00   5.5403846e-01
  -3.2402818e+00   5.5423077e-01
  -3.2399134e+00   5.5442308e-01
  -3.2386588e+00   5.5461538e-01
  -3.2383802e+00   5.5480769e-01
  -3.2359286e+00   5.5500000e-01
  -3.2359093e+00   5.5519231e-01
  -3.2356648e+00   5.5538462e-01
  -3.2342172e+00   5.5557692e-01
  -3.2342036e+00   5.5576923e-01
  -3.2315893e+00   5.5596154e-01
  -3.2300310e+00   5.5615385e-01
  -3.2290724e+00   5.5634615e-01
  -3.2287494e+00   5.5653846e-01
  -3.2258823e+00   5.5673077e-01
  -3.2253246e+00   5.5692308e-01
  -3.2238821e+00   5.5711538e-01
  -3.2215035e+00   5.5730769e-01
  -3.2213469e+00   5.5750000e-01
  -3.2207192e+00   5.5769231e-01
  -3.2206299e+00   5.5788462e-01
  -3.2188822e+00   5.5807692e-01
  -3.2184652e+00   5.5826923e-01
  -3.2181811e+00   5.5846154e-01
  -3.2150656e+00   5.5865385e-01
  -3.2147980e+00   5.5884615e-01
  -3.2140480e+00   5.5903846e-01
  -3.2128330e+00   5.5923077e-01
  -3.2081048e+00   5.5942308e-01
  -3.2053453e+00   5.5961538e-01
  -3.2030494e+00   5.5980769e-01
  -3.2023350e+00   5.6000000e-01
  -3.1987182e+00   5.6019231e-01
  -3.1984312e+00   5.6038462e-01
  -3.1955113e+00   5.6057692e-01
  -3.1944147e+00   5.6076923e-01
  -3.1938025e+00   5.6096154e-01
  -3.1932149e+00   5.6115385e-01
  -3.1917125e+00   5.6134615e-01
  -3.1906918e+00   5.6153846e-01
  -3.1895173e+00   5.6173077e-01
  -3.1885034e+00   5.6192308e-01
  -3.1882822e+00   5.6211538e-01
  -3.1880252e+00   5.6230769e-01
  -3.1878673e+00   5.6250000e-01
  -3.1873273e+00   5.6269231e-01
  -3.1854363e+00   5.6288462e-01
  -3.1840182e+00   5.6307692e-01
  -3.1831797e+00   5.6326923e-01
  -3.1824532e+00   5.6346154e-01
  -3.1816462e+00   5.6365385e-01
  -3.1802435e+00   5.6384615e-01
  -3.1766888e+00   5.6403846e-01
  -3.1751056e+00   5.6423077e-01
  -3.1749845e+00   5.6442308e-01
  -3.1711400e+00   5.6461538e-01
  -3.1709899e+00   5.6480769e-01
  -3.1706863e+00   5.6500000e-01
  -3.1695141e+00   5.6519231e-01
  -3.1680125e+00   5.6538462e-01
  -3.1678019e+00   5.6557692e-01
  -3.1670804e+00   5.6576923e-01
  -3.1662400e+00   5.6596154e-01
  -3.1658289e+00   5.6615385e-01
  -3.1655707e+00   5.6634615e-01
  -3.1651877e+00   5.6653846e-01
  -3.1644572e+00   5.6673077e-01
  -3.1637782e+00   5.6692308e-01
  -3.1593096e+00   5.6711538e-01
  -3.1585947e+00   5.6730769e-01
  -3.1577547e+00   5.6750000e-01
  -3.1572758e+00   5.6769231e-01
  -3.1557456e+00   5.6788462e-01
  -3.1556607e+00   5.6807692e-01
  -3.1554504e+00   5.6826923e-01
  -3.1543173e+00   5.6846154e-01
  -3.1538337e+00   5.6865385e-01
  -3.1536074e+00   5.6884615e-01
  -3.1530409e+00   5.6903846e-01
  -3.1502506e+00   5.6923077e-01
  -3.1498320e+00   5.6942308e-01
  -3.1476015e+00   5.6961538e-01
  -3.1475397e+00   5.6980769e-01
  -3.1458856e+00   5.7000000e-01
  -3.1456915e+00   5.7019231e-01
  -3.1456698e+00   5.7038462e-01
  -3.1451372e+00   5.7057692e-01
  -3.1444140e+00   5.7076923e-01
  -3.1404158e+00   5.7096154e-01
  -3.1386424e+00   5.7115385e-01
  -3.1376258e+00   5.7134615e-01
  -3.1372008e+00   5.7153846e-01
  -3.1343177e+00   5.7173077e-01
  -3.1341376e+00   5.7192308e-01
  -3.1339097e+00   5.7211538e-01
  -3.1318791e+00   5.7230769e-01
  -3.1305906e+00   5.7250000e-01
  -3.1302727e+00   5.7269231e-01
  -3.1299837e+00   5.7288462e-01
  -3.1295416e+00   5.7307692e-01
  -3.1284905e+00   5.7326923e-01
  -3.1277537e+00   5.7346154e-01
  -3.1259333e+00   5.7365385e-01
  -3.1249822e+00   5.7384615e-01
  -3.1219784e+00   5.7403846e-01
  -3.1208141e+00   5.7423077e-01
  -3.1205794e+00   5.7442308e-01
  -3.1199783e+00   5.7461538e-01
  -3.1195534e+00   5.7480769e-01
  -3.1180741e+00   5.7500000e-01
  -3.1167196e+00   5.7519231e-01
  -3.1154430e+00   5.7538462e-01
  -3.1145779e+00   5.7557692e-01
  -3.1100923e+00   5.7576923e-01
  -3.1086516e+00   5.7596154e-01
  -3.1081295e+00   5.7615385e-01
  -3.1074239e+00   5.7634615e-01
  -3.1068514e+00   5.7653846e-01
  -3.1059436e+00   5.7673077e-01
  -3.1042473e+00   5.7692308e-01
  -3.1035019e+00   5.7711538e-01
  -3.1022898e+00   5.7730769e-01
  -3.1021990e+00   5.7750000e-01
  -3.1017458e+00   5.7769231e-01
  -3.1009966e+00   5.7788462e-01
  -3.0998082e+00   5.7807692e-01
  -3.0937172e+00   5.7826923e-01
  -3.0931542e+00   5.7846154e-01
  -3.0923060e+00   5.7865385e-01
  -3.0899319e+00   5.7884615e-01
  -3.0898942e+00   5.7903846e-01
  -3.0887186e+00   5.7923077e-01
  -3.0878994e+00   5.7942308e-01
  -3.0875299e+00   5.7961538e-01
  -3.0860486e+00   5.7980769e-01
  -3.0857522e+00   5.8000000e-01
  -3.0856279e+00   5.8019231e-01
  -3.0840636e+00   5.8038462e-01
  -3.0835784e+00   5.8057692e-01
  -3.0829754e+00   5.8076923e-01
  -3.0823387e+00   5.8096154e-01
  -3.0813519e+00   5.8115385e-01
  -3.0800834e+00   5.8134615e-01
  -3.0792370e+00   5.8153846e-01
  -3.0775808e+00   5.8173077e-01
  -3.0754226e+00   5.8192308e-01
  -3.0739068e+00   5.8211538e-01
  -3.0727656e+00   5.8230769e-01
  -3.0711010e+00   5.8250000e-01
  -3.0709582e+00   5.8269231e-01
  -3.0694789e+00   5.8288462e-01
  -3.0694783e+00   5.8307692e-01
  -3.0683248e+00   5.8326923e-01
  -3.0661397e+00   5.8346154e-01
  -3.0656380e+00   5.8365385e-01
  -3.0618058e+00   5.8384615e-01
  -3.0604404e+00   5.8403846e-01
  -3.0595780e+00   5.8423077e-01
  -3.0591104e+00   5.8442308e-01
  -3.0550139e+00   5.8461538e-01
  -3.0531788e+00   5.8480769e-01
  -3.0522012e+00   5.8500000e-01
  -3.0510311e+00   5.8519231e-01
  -3.0507171e+00   5.8538462e-01
  -3.0503439e+00   5.8557692e-01
  -3.0495739e+00   5.8576923e-01
  -3.0490228e+00   5.8596154e-01
  -3.0489907e+00   5.8615385e-01
  -3.0485490e+00   5.8634615e-01
  -3.0467316e+00   5.8653846e-01
  -3.0464277e+00   5.8673077e-01
  -3.0454133e+00   5.8692308e-01
  -3.0410378e+00   5.8711538e-01
  -3.0395156e+00   5.8730769e-01
  -3.0392527e+00   5.8750000e-01
  -3.0381272e+00   5.8769231e-01
  -3.0377930e+00   5.8788462e-01
  -3.0367701e+00   5.8807692e-01
  -3.0364957e+00   5.8826923e-01
  -3.0348071e+00   5.8846154e-01
  -3.0321531e+00   5.8865385e-01
  -3.0312096e+00   5.8884615e-01
  -3.0308819e+00   5.8903846e-01
  -3.0303361e+00   5.8923077e-01
  -3.0285149e+00   5.8942308e-01
  -3.0273262e+00   5.8961538e-01
  -3.0271407e+00   5.8980769e-01
  -3.0256554e+00   5.9000000e-01
  -3.0243327e+00   5.9019231e-01
  -3.0238057e+00   5.9038462e-01
  -3.0225544e+00   5.9057692e-01
  -3.0217160e+00   5.9076923e-01
  -3.0164103e+00   5.9096154e-01
  -3.0131830e+00   5.9115385e-01
  -3.0130376e+00   5.9134615e-01
  -3.0127798e+00   5.9153846e-01
  -3.0106731e+00   5.9173077e-01
  -3.0096688e+00   5.9192308e-01
  -3.0094693e+00   5.9211538e-01
  -3.0092718e+00   5.9230769e-01
  -3.0089666e+00   5.9250000e-01
  -3.0085218e+00   5.9269231e-01
  -3.0080785e+00   5.9288462e-01
  -3.0080744e+00   5.9307692e-01
  -3.0069444e+00   5.9326923e-01
  -3.0066386e+00   5.9346154e-01
  -3.0066190e+00   5.9365385e-01
  -3.0043207e+00   5.9384615e-01
  -3.0039418e+00   5.9403846e-01
  -3.0010881e+00   5.9423077e-01
  -2.9999979e+00   5.9442308e-01
  -2.9981698e+00   5.9461538e-01
  -2.9978959e+00   5.9480769e-01
  -2.9958647e+00   5.9500000e-01
  -2.9883687e+00   5.9519231e-01
  -2.9878473e+00   5.9538462e-01
  -2.9873822e+00   5.9557692e-01
  -2.9867576e+00   5.9576923e-01
  -2.9841214e+00   5.9596154e-01
  -2.9837180e+00   5.9615385e-01
  -2.9836665e+00   5.9634615e-01
  -2.9810882e+00   5.9653846e-01
  -2.9792094e+00   5.9673077e-01
  -2.9790801e+00   5.9692308e-01
  -2.9776215e+00   5.9711538e-01
  -2.9766968e+00   5.9730769e-01
  -2.9762409e+00   5.9750000e-01
  -2.9737783e+00   5.9769231e-01
  -2.9735498e+00   5.9788462e-01
  -2.9720397e+00   5.9807692e-01
  -2.9709041e+00   5.9826923e-01
  -2.9696109e+00   5.9846154e-01
  -2.9682673e+00   5.9865385e-01
  -2.9655091e+00   5.9884615e-01
  -2.9654922e+00   5.9903846e-01
  -2.9648560e+00   5.9923077e-01
  -2.9610614e+00   5.9942308e-01
  -2.9593873e+00   5.9961538e-01
  -2.9586414e+00   5.9980769e-01
  -2.9554055e+00   6.0000000e-01
  -2.9551716e+00   6.0019231e-01
  -2.9547999e+00   6.0038462e-01
  -2.9522802e+00   6.0057692e-01
  -2.9522677e+00   6.0076923e-01
  -2.9506670e+00   6.0096154e-01
  -2.9504612e+00   6.0115385e-01
  -2.9500014e+00   6.0134615e-01
  -2.9484638e+00   6.0153846e-01
  -2.9472178e+00   6.0173077e-01
  -2.9470307e+00   6.0192308e-01
  -2.9468557e+00   6.0211538e-01
  -2.9462918e+00   6.0230769e-01
  -2.9456899e+00   6.0250000e-01
  -2.9444251e+00   6.0269231e-01
  -2.9370551e+00   6.0288462e-01
  -2.9352507e+00   6.0307692e-01
  -2.9341114e+00   6.0326923e-01
  -2.9333066e+00   6.0346154e-01
  -2.9332705e+00   6.0365385e-01
  -2.9319864e+00   6.0384615e-01
  -2.9312613e+00   6.0403846e-01
  -2.9294772e+00   6.0423077e-01
  -2.9289566e+00   6.0442308e-01
  -2.9273196e+00   6.0461538e-01
  -2.9271225e+00   6.0480769e-01
  -2.9251362e+00   6.0500000e-01
  -2.9246797e+00   6.0519231e-01
  -2.9241644e+00   6.0538462e-01
  -2.9210742e+00   6.0557692e-01
  -2.9210155e+00   6.0576923e-01
  -2.9204839e+00   6.0596154e-01
  -2.9166231e+00   6.0615385e-01
  -2.9134473e+00   6.0634615e-01
  -2.9127565e+00   6.0653846e-01
  -2.9106512e+00   6.0673077e-01
  -2.9091451e+00   6.0692308e-01
  -2.9079506e+00   6.0711538e-01
  -2.9074149e+00   6.0730769e-01
  -2.9064592e+00   6.0750000e-01
  -2.9062330e+00   6.0769231e-01
  -2.9058292e+00   6.0788462e-01
  -2.9045916e+00   6.0807692e-01
  -2.9042498e+00   6.0826923e-01
  -2.9035131e+00   6.0846154e-01
  -2.9017074e+00   6.0865385e-01
  -2.9014202e+00   6.0884615e-01
  -2.9011778e+00   6.0903846e-01
  -2.9007971e+00   6.0923077e-01
  -2.8996058e+00   6.0942308e-01
  -2.8987247e+00   6.0961538e-01
  -2.8981829e+00   6.0980769e-01
  -2.8976544e+00   6.1000000e-01
  -2.8947964e+00   6.1019231e-01
  -2.8942729e+00   6.1038462e-01
  -2.8933282e+00   6.1057692e-01
  -2.8929611e+00   6.1076923e-01
  -2.8925489e+00   6.1096154e-01
  -2.8902150e+00   6.1115385e-01
  -2.8897219e+00   6.1134615e-01
  -2.8889453e+00   6.1153846e-01
  -2.8889363e+00   6.1173077e-01
  -2.8880853e+00   6.1192308e-01
  -2.8870345e+00   6.1211538e-01
  -2.8861150e+00   6.1230769e-01
  -2.8857677e+00   6.1250000e-01
  -2.8853614e+00   6.1269231e-01
  -2.8852879e+00   6.1288462e-01
  -2.8850239e+00   6.1307692e-01
  -2.8847519e+00   6.1326923e-01
  -2.8846036e+00   6.1346154e-01
  -2.8835171e+00   6.1365385e-01
  -2.8831913e+00   6.1384615e-01
  -2.8827420e+00   6.1403846e-01
  -2.8823822e+00   6.1423077e-01
  -2.8812923e+00   6.1442308e-01
  -2.8794816e+00   6.1461538e-01
  -2.8783356e+00   6.1480769e-01
  -2.8768248e+00   6.1500000e-01
  -2.8761384e+00   6.1519231e-01
  -2.8756466e+00   6.1538462e-01
  -2.8752154e+00   6.1557692e-01
  -2.8716956e+00   6.1576923e-01
  -2.8694468e+00   6.1596154e-01
  -2.8693370e+00   6.1615385e-01
  -2.8692456e+00   6.1634615e-01
  -2.8686052e+00   6.1653846e-01
  -2.8676349e+00   6.1673077e-01
  -2.8675316e+00   6.1692308e-01
  -2.8672744e+00   6.1711538e-01
  -2.8664637e+00   6.1730769e-01
  -2.8659611e+00   6.1750000e-01
  -2.8648644e+00   6.1769231e-01
  -2.8634967e+00   6.1788462e-01
  -2.8612833e+00   6.1807692e-01
  -2.8603438e+00   6.1826923e-01
  -2.8570047e+00   6.1846154e-01
  -2.8540505e+00   6.1865385e-01
  -2.8532295e+00   6.1884615e-01
  -2.8494973e+00   6.1903846e-01
  -2.8485556e+00   6.1923077e-01
  -2.8463604e+00   6.1942308e-01
  -2.8453298e+00   6.1961538e-01
  -2.8449816e+00   6.1980769e-01
  -2.8432173e+00   6.2000000e-01
  -2.8414299e+00   6.2019231e-01
  -2.8402181e+00   6.2038462e-01
  -2.8367942e+00   6.2057692e-01
  -2.8365905e+00   6.2076923e-01
  -2.8360526e+00   6.2096154e-01
  -2.8353637e+00   6.2115385e-01
  -2.8305463e+00   6.2134615e-01
  -2.8295507e+00   6.2153846e-01
  -2.8289174e+00   6.2173077e-01
  -2.8268286e+00   6.2192308e-01
  -2.8257295e+00   6.2211538e-01
  -2.8256070e+00   6.2230769e-01
  -2.8255305e+00   6.2250000e-01
  -2.8246868e+00   6.2269231e-01
  -2.8242100e+00   6.2288462e-01
  -2.8236304e+00   6.2307692e-01
  -2.8221881e+00   6.2326923e-01
  -2.8207851e+00   6.2346154e-01
  -2.8205706e+00   6.2365385e-01
  -2.8166466e+00   6.2384615e-01
  -2.8155512e+00   6.2403846e-01
  -2.8131489e+00   6.2423077e-01
  -2.8126831e+00   6.2442308e-01
  -2.8108097e+00   6.2461538e-01
  -2.8096877e+00   6.2480769e-01
  -2.8085604e+00   6.2500000e-01
  -2.8068533e+00   6.2519231e-01
  -2.8057423e+00   6.2538462e-01
  -2.8054664e+00   6.2557692e-01
  -2.8053933e+00   6.2576923e-01
  -2.8051768e+00   6.2596154e-01
  -2.7978409e+00   6.2615385e-01
  -2.7973378e+00   6.2634615e-01
  -2.7972688e+00   6.2653846e-01
  -2.7969350e+00   6.2673077e-01
  -2.7942437e+00   6.2692308e-01
  -2.7930412e+00   6.2711538e-01
  -2.7929413e+00   6.2730769e-01
  -2.7924707e+00   6.2750000e-01
  -2.7897401e+00   6.2769231e-01
  -2.7893716e+00   6.2788462e-01
  -2.7876572e+00   6.2807692e-01
  -2.7860377e+00   6.2826923e-01
  -2.7844530e+00   6.2846154e-01
  -2.7820312e+00   6.2865385e-01
  -2.7815012e+00   6.2884615e-01
  -2.7760099e+00   6.2903846e-01
  -2.7746935e+00   6.2923077e-01
  -2.7741347e+00   6.2942308e-01
  -2.7719477e+00   6.2961538e-01
  -2.7714846e+00   6.2980769e-01
  -2.7711845e+00   6.3000000e-01
  -2.7700240e+00   6.3019231e-01
  -2.7689943e+00   6.3038462e-01
  -2.7672228e+00   6.3057692e-01
  -2.7655512e+00   6.3076923e-01
  -2.7636768e+00   6.3096154e-01
  -2.7615843e+00   6.3115385e-01
  -2.7607820e+00   6.3134615e-01
  -2.7594421e+00   6.3153846e-01
  -2.7586398e+00   6.3173077e-01
  -2.7583742e+00   6.3192308e-01
  -2.7581456e+00   6.3211538e-01
  -2.7576141e+00   6.3230769e-01
  -2.7574057e+00   6.3250000e-01
  -2.7550216e+00   6.3269231e-01
  -2.7547389e+00   6.3288462e-01
  -2.7527361e+00   6.3307692e-01
  -2.7526854e+00   6.3326923e-01
  -2.7519425e+00   6.3346154e-01
  -2.7501466e+00   6.3365385e-01
  -2.7490609e+00   6.3384615e-01
  -2.7480571e+00   6.3403846e-01
  -2.7460180e+00   6.3423077e-01
  -2.7456357e+00   6.3442308e-01
  -2.7440012e+00   6.3461538e-01
  -2.7429122e+00   6.3480769e-01
  -2.7413533e+00   6.3500000e-01
  -2.7395947e+00   6.3519231e-01
  -2.7392854e+00   6.3538462e-01
  -2.7392247e+00   6.3557692e-01
  -2.7384675e+00   6.3576923e-01
  -2.7380795e+00   6.3596154e-01
  -2.7370579e+00   6.3615385e-01
  -2.7368779e+00   6.3634615e-01
  -2.7354369e+00   6.3653846e-01
  -2.7345470e+00   6.3673077e-01
  -2.7316062e+00   6.3692308e-01
  -2.7300272e+00   6.3711538e-01
  -2.7289215e+00   6.3730769e-01
  -2.7234827e+00   6.3750000e-01
  -2.7216082e+00   6.3769231e-01
  -2.7184366e+00   6.3788462e-01
  -2.7168011e+00   6.3807692e-01
  -2.7155478e+00   6.3826923e-01
  -2.7150238e+00   6.3846154e-01
  -2.7149721e+00   6.3865385e-01
  -2.7141042e+00   6.3884615e-01
  -2.7130982e+00   6.3903846e-01
  -2.7127011e+00   6.3923077e-01
  -2.7124557e+00   6.3942308e-01
  -2.7114002e+00   6.3961538e-01
  -2.7107450e+00   6.3980769e-01
  -2.7105549e+00   6.4000000e-01
  -2.7105093e+00   6.4019231e-01
  -2.7104385e+00   6.4038462e-01
  -2.7089017e+00   6.4057692e-01
  -2.7082912e+00   6.4076923e-01
  -2.7043139e+00   6.4096154e-01
  -2.7029669e+00   6.4115385e-01
  -2.6970072e+00   6.4134615e-01
  -2.6962907e+00   6.4153846e-01
  -2.6923807e+00   6.4173077e-01
  -2.6920565e+00   6.4192308e-01
  -2.6913623e+00   6.4211538e-01
  -2.6898843e+00   6.4230769e-01
  -2.6883250e+00   6.4250000e-01
  -2.6879119e+00   6.4269231e-01
  -2.6841480e+00   6.4288462e-01
  -2.6840985e+00   6.4307692e-01
  -2.6836160e+00   6.4326923e-01
  -2.6825013e+00   6.4346154e-01
  -2.6812957e+00   6.4365385e-01
  -2.6805243e+00   6.4384615e-01
  -2.6788647e+00   6.4403846e-01
  -2.6784077e+00   6.4423077e-01
  -2.6776496e+00   6.4442308e-01
  -2.6735389e+00   6.4461538e-01
  -2.6735179e+00   6.4480769e-01
  -2.6718374e+00   6.4500000e-01
  -2.6709068e+00   6.4519231e-01
  -2.6699330e+00   6.4538462e-01
  -2.6697872e+00   6.4557692e-01
  -2.6697717e+00   6.4576923e-01
  -2.6691057e+00   6.4596154e-01
  -2.6685570e+00   6.4615385e-01
  -2.6683724e+00   6.4634615e-01
  -2.6662977e+00   6.4653846e-01
  -2.6644994e+00   6.4673077e-01
  -2.6644312e+00   6.4692308e-01
  -2.6611735e+00   6.4711538e-01
  -2.6607013e+00   6.4730769e-01
  -2.6585114e+00   6.4750000e-01
  -2.6562252e+00   6.4769231e-01
  -2.6560790e+00   6.4788462e-01
  -2.6550463e+00   6.4807692e-01
  -2.6548355e+00   6.4826923e-01
  -2.6524991e+00   6.4846154e-01
  -2.6500591e+00   6.4865385e-01
  -2.6493412e+00   6.4884615e-01
  -2.6483769e+00   6.4903846e-01
  -2.6461137e+00   6.4923077e-01
  -2.6458540e+00   6.4942308e-01
  -2.6392392e+00   6.4961538e-01
  -2.6360717e+00   6.4980769e-01
  -2.6348901e+00   6.5000000e-01
  -2.6327173e+00   6.5019231e-01
  -2.6317844e+00   6.5038462e-01
  -2.6315227e+00   6.5057692e-01
  -2.6304067e+00   6.5076923e-01
  -2.6303021e+00   6.5096154e-01
  -2.6270832e+00   6.5115385e-01
  -2.6252943e+00   6.5134615e-01
  -2.6251706e+00   6.5153846e-01
  -2.6228930e+00   6.5173077e-01
  -2.6212776e+00   6.5192308e-01
  -2.6209708e+00   6.5211538e-01
  -2.6195889e+00   6.5230769e-01
  -2.6172911e+00   6.5250000e-01
  -2.6155791e+00   6.5269231e-01
  -2.6151964e+00   6.5288462e-01
  -2.6136780e+00   6.5307692e-01
  -2.6130838e+00   6.5326923e-01
  -2.6129727e+00   6.5346154e-01
  -2.6121508e+00   6.5365385e-01
  -2.6092982e+00   6.5384615e-01
  -2.6089754e+00   6.5403846e-01
  -2.6088289e+00   6.5423077e-01
  -2.6088098e+00   6.5442308e-01
  -2.6084952e+00   6.5461538e-01
  -2.6080299e+00   6.5480769e-01
  -2.6073923e+00   6.5500000e-01
  -2.6071481e+00   6.5519231e-01
  -2.6011259e+00   6.5538462e-01
  -2.6004388e+00   6.5557692e-01
  -2.6003265e+00   6.5576923e-01
  -2.6003208e+00   6.5596154e-01
  -2.5994570e+00   6.5615385e-01
  -2.5988453e+00   6.5634615e-01
  -2.5980927e+00   6.5653846e-01
  -2.5975295e+00   6.5673077e-01
  -2.5973964e+00   6.5692308e-01
  -2.5958275e+00   6.5711538e-01
  -2.5939384e+00   6.5730769e-01
  -2.5935521e+00   6.5750000e-01
  -2.5933759e+00   6.5769231e-01
  -2.5918600e+00   6.5788462e-01
  -2.5914775e+00   6.5807692e-01
  -2.5858056e+00   6.5826923e-01
  -2.5835258e+00   6.5846154e-01
  -2.5826922e+00   6.5865385e-01
  -2.5823676e+00   6.5884615e-01
  -2.5821997e+00   6.5903846e-01
  -2.5818997e+00   6.5923077e-01
  -2.5769295e+00   6.5942308e-01
  -2.5766095e+00   6.5961538e-01
  -2.5765590e+00   6.5980769e-01
  -2.5761458e+00   6.6000000e-01
  -2.5754804e+00   6.6019231e-01
  -2.5751836e+00   6.6038462e-01
  -2.5748892e+00   6.6057692e-01
  -2.5746671e+00   6.6076923e-01
  -2.5746396e+00   6.6096154e-01
  -2.5713434e+00   6.6115385e-01
  -2.5706149e+00   6.6134615e-01
  -2.5649467e+00   6.6153846e-01
  -2.5646666e+00   6.6173077e-01
  -2.5615988e+00   6.6192308e-01
  -2.5603865e+00   6.6211538e-01
  -2.5601123e+00   6.6230769e-01
  -2.5574030e+00   6.6250000e-01
  -2.5559024e+00   6.6269231e-01
  -2.5558890e+00   6.6288462e-01
  -2.5550921e+00   6.6307692e-01
  -2.5543384e+00   6.6326923e-01
  -2.5527763e+00   6.6346154e-01
  -2.5526583e+00   6.6365385e-01
  -2.5513991e+00   6.6384615e-01
  -2.5497970e+00   6.6403846e-01
  -2.5462440e+00   6.6423077e-01
  -2.5445582e+00   6.6442308e-01
  -2.5422976e+00   6.6461538e-01
  -2.5401917e+00   6.6480769e-01
  -2.5389118e+00   6.6500000e-01
  -2.5363627e+00   6.6519231e-01
  -2.5348015e+00   6.6538462e-01
  -2.5345706e+00   6.6557692e-01
  -2.5328683e+00   6.6576923e-01
  -2.5319735e+00   6.6596154e-01
  -2.5272748e+00   6.6615385e-01
  -2.5254594e+00   6.6634615e-01
  -2.5251048e+00   6.6653846e-01
  -2.5249309e+00   6.6673077e-01
  -2.5245354e+00   6.6692308e-01
  -2.5232902e+00   6.6711538e-01
  -2.5229270e+00   6.6730769e-01
  -2.5181954e+00   6.6750000e-01
  -2.5178293e+00   6.6769231e-01
  -2.5173092e+00   6.6788462e-01
  -2.5158518e+00   6.6807692e-01
  -2.5148774e+00   6.6826923e-01
  -2.5142499e+00   6.6846154e-01
  -2.5136984e+00   6.6865385e-01
  -2.5121431e+00   6.6884615e-01
  -2.5102592e+00   6.6903846e-01
  -2.5059035e+00   6.6923077e-01
  -2.5031803e+00   6.6942308e-01
  -2.5031552e+00   6.6961538e-01
  -2.5030902e+00   6.6980769e-01
  -2.5019925e+00   6.7000000e-01
  -2.5019603e+00   6.7019231e-01
  -2.5008872e+00   6.7038462e-01
  -2.4963377e+00   6.7057692e-01
  -2.4963277e+00   6.7076923e-01
  -2.4924237e+00   6.7096154e-01
  -2.4914946e+00   6.7115385e-01
  -2.4910213e+00   6.7134615e-01
  -2.4885404e+00   6.7153846e-01
  -2.4880439e+00   6.7173077e-01
  -2.4864124e+00   6.7192308e-01
  -2.4856458e+00   6.7211538e-01
  -2.4844151e+00   6.7230769e-01
  -2.4830545e+00   6.7250000e-01
  -2.4820013e+00   6.7269231e-01
  -2.4806256e+00   6.7288462e-01
  -2.4766889e+00   6.7307692e-01
  -2.4754728e+00   6.7326923e-01
  -2.4745839e+00   6.7346154e-01
  -2.4742806e+00   6.7365385e-01
  -2.4707177e+00   6.7384615e-01
  -2.4701495e+00   6.7403846e-01
  -2.4660806e+00   6.7423077e-01
  -2.4634583e+00   6.7442308e-01
  -2.4632883e+00   6.7461538e-01
  -2.4632487e+00   6.7480769e-01
  -2.4608277e+00   6.7500000e-01
  -2.4604424e+00   6.7519231e-01
  -2.4571709e+00   6.7538462e-01
  -2.4569660e+00   6.7557692e-01
  -2.4556124e+00   6.7576923e-01
  -2.4556028e+00   6.7596154e-01
  -2.4539089e+00   6.7615385e-01
  -2.4538600e+00   6.7634615e-01
  -2.4514294e+00   6.7653846e-01
  -2.4511382e+00   6.7673077e-01
  -2.4494776e+00   6.7692308e-01
  -2.4482337e+00   6.7711538e-01
  -2.4481408e+00   6.7730769e-01
  -2.4462740e+00   6.7750000e-01
  -2.4455137e+00   6.7769231e-01
  -2.4428436e+00   6.7788462e-01
  -2.4409369e+00   6.7807692e-01
  -2.4388223e+00   6.7826923e-01
  -2.4361883e+00   6.7846154e-01
  -2.4331462e+00   6.7865385e-01
  -2.4326590e+00   6.7884615e-01
  -2.4317937e+00   6.7903846e-01
  -2.4309395e+00   6.7923077e-01
  -2.4301472e+00   6.7942308e-01
  -2.4291670e+00   6.7961538e-01
  -2.4291404e+00   6.7980769e-01
  -2.4285004e+00   6.8000000e-01
  -2.4273078e+00   6.8019231e-01
  -2.4261182e+00   6.8038462e-01
  -2.4250958e+00   6.8057692e-01
  -2.4231296e+00   6.8076923e-01
  -2.4223142e+00   6.8096154e-01
  -2.4214796e+00   6.8115385e-01
  -2.4203342e+00   6.8134615e-01
  -2.4173725e+00   6.8153846e-01
  -2.4160849e+00   6.8173077e-01
  -2.4159694e+00   6.8192308e-01
  -2.4145461e+00   6.8211538e-01
  -2.4143850e+00   6.8230769e-01
  -2.4139769e+00   6.8250000e-01
  -2.4125679e+00   6.8269231e-01
  -2.4110221e+00   6.8288462e-01
  -2.4104479e+00   6.8307692e-01
  -2.4074027e+00   6.8326923e-01
  -2.4045669e+00   6.8346154e-01
  -2.4035650e+00   6.8365385e-01
  -2.4025272e+00   6.8384615e-01
  -2.3992860e+00   6.8403846e-01
  -2.3980532e+00   6.8423077e-01
  -2.3974134e+00   6.8442308e-01
  -2.3961110e+00   6.8461538e-01
  -2.3959020e+00   6.8480769e-01
  -2.3950966e+00   6.8500000e-01
  -2.3932609e+00   6.8519231e-01
  -2.3917543e+00   6.8538462e-01
  -2.3915995e+00   6.8557692e-01
  -2.3905911e+00   6.8576923e-01
  -2.3903467e+00   6.8596154e-01
  -2.3865107e+00   6.8615385e-01
  -2.3863462e+00   6.8634615e-01
  -2.3823290e+00   6.8653846e-01
  -2.3821986e+00   6.8673077e-01
  -2.3807994e+00   6.8692308e-01
  -2.3802791e+00   6.8711538e-01
  -2.3791909e+00   6.8730769e-01
  -2.3721981e+00   6.8750000e-01
  -2.3717881e+00   6.8769231e-01
  -2.3713128e+00   6.8788462e-01
  -2.3708888e+00   6.8807692e-01
  -2.3693275e+00   6.8826923e-01
  -2.3677871e+00   6.8846154e-01
  -2.3676234e+00   6.8865385e-01
  -2.3675096e+00   6.8884615e-01
  -2.3670098e+00   6.8903846e-01
  -2.3660785e+00   6.8923077e-01
  -2.3628506e+00   6.8942308e-01
  -2.3576246e+00   6.8961538e-01
  -2.3549773e+00   6.8980769e-01
  -2.3530994e+00   6.9000000e-01
  -2.3481788e+00   6.9019231e-01
  -2.3453556e+00   6.9038462e-01
  -2.3452459e+00   6.9057692e-01
  -2.3418048e+00   6.9076923e-01
  -2.3417526e+00   6.9096154e-01
  -2.3416406e+00   6.9115385e-01
  -2.3411509e+00   6.9134615e-01
  -2.3391856e+00   6.9153846e-01
  -2.3378140e+00   6.9173077e-01
  -2.3325724e+00   6.9192308e-01
  -2.3322421e+00   6.9211538e-01
  -2.3289236e+00   6.9230769e-01
  -2.3227661e+00   6.9250000e-01
  -2.3225993e+00   6.9269231e-01
  -2.3221421e+00   6.9288462e-01
  -2.3213903e+00   6.9307692e-01
  -2.3204640e+00   6.9326923e-01
  -2.3174568e+00   6.9346154e-01
  -2.3133308e+00   6.9365385e-01
  -2.3099370e+00   6.9384615e-01
  -2.3076895e+00   6.9403846e-01
  -2.3060339e+00   6.9423077e-01
  -2.3054709e+00   6.9442308e-01
  -2.3032452e+00   6.9461538e-01
  -2.2984703e+00   6.9480769e-01
  -2.2984069e+00   6.9500000e-01
  -2.2974210e+00   6.9519231e-01
  -2.2967962e+00   6.9538462e-01
  -2.2946365e+00   6.9557692e-01
  -2.2919405e+00   6.9576923e-01
  -2.2917196e+00   6.9596154e-01
  -2.2913425e+00   6.9615385e-01
  -2.2897649e+00   6.9634615e-01
  -2.2882303e+00   6.9653846e-01
  -2.2836661e+00   6.9673077e-01
  -2.2820032e+00   6.9692308e-01
  -2.2814283e+00   6.9711538e-01
  -2.2813609e+00   6.9730769e-01
  -2.2811503e+00   6.9750000e-01
  -2.2810011e+00   6.9769231e-01
  -2.2801162e+00   6.9788462e-01
  -2.2738480e+00   6.9807692e-01
  -2.2722604e+00   6.9826923e-01
  -2.2721047e+00   6.9846154e-01
  -2.2708680e+00   6.9865385e-01
  -2.2688143e+00   6.9884615e-01
  -2.2638989e+00   6.9903846e-01
  -2.2634354e+00   6.9923077e-01
  -2.2631428e+00   6.9942308e-01
  -2.2602007e+00   6.9961538e-01
  -2.2559513e+00   6.9980769e-01
  -2.2551044e+00   7.0000000e-01
  -2.2523742e+00   7.0019231e-01
  -2.2523167e+00   7.0038462e-01
  -2.2519518e+00   7.0057692e-01
  -2.2516651e+00   7.0076923e-01
  -2.2500712e+00   7.0096154e-01
  -2.2492514e+00   7.0115385e-01
  -2.2483646e+00   7.0134615e-01
  -2.2472944e+00   7.0153846e-01
  -2.2469207e+00   7.0173077e-01
  -2.2468104e+00   7.0192308e-01
  -2.2467923e+00   7.0211538e-01
  -2.2437726e+00   7.0230769e-01
  -2.2430357e+00   7.0250000e-01
  -2.2426609e+00   7.0269231e-01
  -2.2419448e+00   7.0288462e-01
  -2.2408295e+00   7.0307692e-01
  -2.2403630e+00   7.0326923e-01
  -2.2401468e+00   7.0346154e-01
  -2.2378848e+00   7.0365385e-01
  -2.2373614e+00   7.0384615e-01
  -2.2368812e+00   7.0403846e-01
  -2.2368283e+00   7.0423077e-01
  -2.2360799e+00   7.0442308e-01
  -2.2348370e+00   7.0461538e-01
  -2.2336117e+00   7.0480769e-01
  -2.2332803e+00   7.0500000e-01
  -2.2320707e+00   7.0519231e-01
  -2.2304385e+00   7.0538462e-01
  -2.2293692e+00   7.0557692e-01
  -2.2273032e+00   7.0576923e-01
  -2.2248149e+00   7.0596154e-01
  -2.2247966e+00   7.0615385e-01
  -2.2206436e+00   7.0634615e-01
  -2.2176668e+00   7.0653846e-01
  -2.2173104e+00   7.0673077e-01
  -2.2150239e+00   7.0692308e-01
  -2.2143849e+00   7.0711538e-01
  -2.2118916e+00   7.0730769e-01
  -2.2091582e+00   7.0750000e-01
  -2.2083951e+00   7.0769231e-01
  -2.2061739e+00   7.0788462e-01
  -2.2054306e+00   7.0807692e-01
  -2.2036877e+00   7.0826923e-01
  -2.2025173e+00   7.0846154e-01
  -2.2010262e+00   7.0865385e-01
  -2.1965856e+00   7.0884615e-01
  -2.1945735e+00   7.0903846e-01
  -2.1940845e+00   7.0923077e-01
  -2.1935005e+00   7.0942308e-01
  -2.1903212e+00   7.0961538e-01
  -2.1898278e+00   7.0980769e-01
  -2.1895886e+00   7.1000000e-01
  -2.1888119e+00   7.1019231e-01
  -2.1869091e+00   7.1038462e-01
  -2.1860650e+00   7.1057692e-01
  -2.1854849e+00   7.1076923e-01
  -2.1829972e+00   7.1096154e-01
  -2.1828611e+00   7.1115385e-01
  -2.1815736e+00   7.1134615e-01
  -2.1767476e+00   7.1153846e-01
  -2.1766409e+00   7.1173077e-01
  -2.1750300e+00   7.1192308e-01
  -2.1741892e+00   7.1211538e-01
  -2.1737862e+00   7.1230769e-01
  -2.1728137e+00   7.1250000e-01
  -2.1648345e+00   7.1269231e-01
  -2.1554013e+00   7.1288462e-01
  -2.1543615e+00   7.1307692e-01
  -2.1538623e+00   7.1326923e-01
  -2.1528272e+00   7.1346154e-01
  -2.1502771e+00   7.1365385e-01
  -2.1501713e+00   7.1384615e-01
  -2.1496355e+00   7.1403846e-01
  -2.1479797e+00   7.1423077e-01
  -2.1455065e+00   7.1442308e-01
  -2.1447639e+00   7.1461538e-01
  -2.1444480e+00   7.1480769e-01
  -2.1431012e+00   7.1500000e-01
  -2.1412791e+00   7.1519231e-01
  -2.1398684e+00   7.1538462e-01
  -2.1389895e+00   7.1557692e-01
  -2.1373586e+00   7.1576923e-01
  -2.1358445e+00   7.1596154e-01
  -2.1352199e+00   7.1615385e-01
  -2.1348022e+00   7.1634615e-01
  -2.1344415e+00   7.1653846e-01
  -2.1304630e+00   7.1673077e-01
  -2.1282235e+00   7.1692308e-01
  -2.1253204e+00   7.1711538e-01
  -2.1242090e+00   7.1730769e-01
  -2.1194635e+00   7.1750000e-01
  -2.1179454e+00   7.1769231e-01
  -2.1170658e+00   7.1788462e-01
  -2.1153856e+00   7.1807692e-01
  -2.1147867e+00   7.1826923e-01
  -2.1143952e+00   7.1846154e-01
  -2.1130640e+00   7.1865385e-01
  -2.1127418e+00   7.1884615e-01
  -2.1121337e+00   7.1903846e-01
  -2.1121024e+00   7.1923077e-01
  -2.1120180e+00   7.1942308e-01
  -2.1107207e+00   7.1961538e-01
  -2.1058988e+00   7.1980769e-01
  -2.1033226e+00   7.2000000e-01
  -2.1022933e+00   7.2019231e-01
  -2.0994900e+00   7.2038462e-01
  -2.0957191e+00   7.2057692e-01
  -2.0897509e+00   7.2076923e-01
  -2.0858278e+00   7.2096154e-01
  -2.0847235e+00   7.2115385e-01
  -2.0847070e+00   7.2134615e-01
  -2.0839760e+00   7.2153846e-01
  -2.0837002e+00   7.2173077e-01
  -2.0832766e+00   7.2192308e-01
  -2.0831447e+00   7.2211538e-01
  -2.0813366e+00   7.2230769e-01
  -2.0801225e+00   7.2250000e-01
  -2.0792911e+00   7.2269231e-01
  -2.0791082e+00   7.2288462e-01
  -2.0780506e+00   7.2307692e-01
  -2.0756295e+00   7.2326923e-01
  -2.0746633e+00   7.2346154e-01
  -2.0742927e+00   7.2365385e-01
  -2.0727449e+00   7.2384615e-01
  -2.0719199e+00   7.2403846e-01
  -2.0703482e+00   7.2423077e-01
  -2.0670939e+00   7.2442308e-01
  -2.0668726e+00   7.2461538e-01
  -2.0667316e+00   7.2480769e-01
  -2.0643885e+00   7.2500000e-01
  -2.0625415e+00   7.2519231e-01
  -2.0622314e+00   7.2538462e-01
  -2.0590066e+00   7.2557692e-01
  -2.0587761e+00   7.2576923e-01
  -2.0580271e+00   7.2596154e-01
  -2.0564954e+00   7.2615385e-01
  -2.0552505e+00   7.2634615e-01
  -2.0546242e+00   7.2653846e-01
  -2.0529944e+00   7.2673077e-01
  -2.0523196e+00   7.2692308e-01
  -2.0515252e+00   7.2711538e-01
  -2.0514805e+00   7.2730769e-01
  -2.0510917e+00   7.2750000e-01
  -2.0497867e+00   7.2769231e-01
  -2.0490419e+00   7.2788462e-01
  -2.0487444e+00   7.2807692e-01
  -2.0472235e+00   7.2826923e-01
  -2.0470113e+00   7.2846154e-01
  -2.0466822e+00   7.2865385e-01
  -2.0458613e+00   7.2884615e-01
  -2.0428146e+00   7.2903846e-01
  -2.0393885e+00   7.2923077e-01
  -2.0392167e+00   7.2942308e-01
  -2.0391320e+00   7.2961538e-01
  -2.0380498e+00   7.2980769e-01
  -2.0379764e+00   7.3000000e-01
  -2.0365489e+00   7.3019231e-01
  -2.0356050e+00   7.3038462e-01
  -2.0355268e+00   7.3057692e-01
  -2.0351497e+00   7.3076923e-01
  -2.0346631e+00   7.3096154e-01
  -2.0316733e+00   7.3115385e-01
  -2.0311754e+00   7.3134615e-01
  -2.0272863e+00   7.3153846e-01
  -2.0264655e+00   7.3173077e-01
  -2.0250093e+00   7.3192308e-01
  -2.0239270e+00   7.3211538e-01
  -2.0227872e+00   7.3230769e-01
  -2.0223652e+00   7.3250000e-01
  -2.0158621e+00   7.3269231e-01
  -2.0153161e+00   7.3288462e-01
  -2.0108914e+00   7.3307692e-01
  -2.0105307e+00   7.3326923e-01
  -2.0097124e+00   7.3346154e-01
  -2.0095686e+00   7.3365385e-01
  -2.0091648e+00   7.3384615e-01
  -2.0066878e+00   7.3403846e-01
  -2.0064912e+00   7.3423077e-01
  -2.0032928e+00   7.3442308e-01
  -2.0030244e+00   7.3461538e-01
  -1.9944833e+00   7.3480769e-01
  -1.9943759e+00   7.3500000e-01
  -1.9930092e+00   7.3519231e-01
  -1.9911619e+00   7.3538462e-01
  -1.9901948e+00   7.3557692e-01
  -1.9898444e+00   7.3576923e-01
  -1.9897712e+00   7.3596154e-01
  -1.9894464e+00   7.3615385e-01
  -1.9871226e+00   7.3634615e-01
  -1.9854351e+00   7.3653846e-01
  -1.9847044e+00   7.3673077e-01
  -1.9841339e+00   7.3692308e-01
  -1.9782697e+00   7.3711538e-01
  -1.9780162e+00   7.3730769e-01
  -1.9764757e+00   7.3750000e-01
  -1.9763081e+00   7.3769231e-01
  -1.9745625e+00   7.3788462e-01
  -1.9741100e+00   7.3807692e-01
  -1.9736999e+00   7.3826923e-01
  -1.9731824e+00   7.3846154e-01
  -1.9709737e+00   7.3865385e-01
  -1.9701982e+00   7.3884615e-01
  -1.9664055e+00   7.3903846e-01
  -1.9659685e+00   7.3923077e-01
  -1.9637953e+00   7.3942308e-01
  -1.9617326e+00   7.3961538e-01
  -1.9600073e+00   7.3980769e-01
  -1.9590198e+00   7.4000000e-01
  -1.9583928e+00   7.4019231e-01
  -1.9583069e+00   7.4038462e-01
  -1.9581558e+00   7.4057692e-01
  -1.9578546e+00   7.4076923e-01
  -1.9575990e+00   7.4096154e-01
  -1.9574202e+00   7.4115385e-01
  -1.9509470e+00   7.4134615e-01
  -1.9502840e+00   7.4153846e-01
  -1.9469916e+00   7.4173077e-01
  -1.9462774e+00   7.4192308e-01
  -1.9455195e+00   7.4211538e-01
  -1.9407424e+00   7.4230769e-01
  -1.9397817e+00   7.4250000e-01
  -1.9391187e+00   7.4269231e-01
  -1.9375098e+00   7.4288462e-01
  -1.9372251e+00   7.4307692e-01
  -1.9359831e+00   7.4326923e-01
  -1.9355245e+00   7.4346154e-01
  -1.9353945e+00   7.4365385e-01
  -1.9352759e+00   7.4384615e-01
  -1.9316652e+00   7.4403846e-01
  -1.9310950e+00   7.4423077e-01
  -1.9308015e+00   7.4442308e-01
  -1.9272227e+00   7.4461538e-01
  -1.9265772e+00   7.4480769e-01
  -1.9258327e+00   7.4500000e-01
  -1.9255052e+00   7.4519231e-01
  -1.9238145e+00   7.4538462e-01
  -1.9226521e+00   7.4557692e-01
  -1.9188248e+00   7.4576923e-01
  -1.9187230e+00   7.4596154e-01
  -1.9178813e+00   7.4615385e-01
  -1.9160466e+00   7.4634615e-01
  -1.9148130e+00   7.4653846e-01
  -1.9143584e+00   7.4673077e-01
  -1.9142835e+00   7.4692308e-01
  -1.9141784e+00   7.4711538e-01
  -1.9128103e+00   7.4730769e-01
  -1.9125126e+00   7.4750000e-01
  -1.9119461e+00   7.4769231e-01
  -1.9117069e+00   7.4788462e-01
  -1.9113916e+00   7.4807692e-01
  -1.9104829e+00   7.4826923e-01
  -1.9097554e+00   7.4846154e-01
  -1.9028324e+00   7.4865385e-01
  -1.9021216e+00   7.4884615e-01
  -1.9014626e+00   7.4903846e-01
  -1.8992574e+00   7.4923077e-01
  -1.8987899e+00   7.4942308e-01
  -1.8985164e+00   7.4961538e-01
  -1.8972888e+00   7.4980769e-01
  -1.8963995e+00   7.5000000e-01
  -1.8952322e+00   7.5019231e-01
  -1.8950594e+00   7.5038462e-01
  -1.8944221e+00   7.5057692e-01
  -1.8937570e+00   7.5076923e-01
  -1.8922692e+00   7.5096154e-01
  -1.8908396e+00   7.5115385e-01
  -1.8900313e+00   7.5134615e-01
  -1.8852526e+00   7.5153846e-01
  -1.8848507e+00   7.5173077e-01
  -1.8835266e+00   7.5192308e-01
  -1.8830243e+00   7.5211538e-01
  -1.8816434e+00   7.5230769e-01
  -1.8795858e+00   7.5250000e-01
  -1.8774827e+00   7.5269231e-01
  -1.8755641e+00   7.5288462e-01
  -1.8751180e+00   7.5307692e-01
  -1.8741613e+00   7.5326923e-01
  -1.8695908e+00   7.5346154e-01
  -1.8656366e+00   7.5365385e-01
  -1.8635230e+00   7.5384615e-01
  -1.8622347e+00   7.5403846e-01
  -1.8614948e+00   7.5423077e-01
  -1.8600250e+00   7.5442308e-01
  -1.8591053e+00   7.5461538e-01
  -1.8575025e+00   7.5480769e-01
  -1.8549979e+00   7.5500000e-01
  -1.8533365e+00   7.5519231e-01
  -1.8528984e+00   7.5538462e-01
  -1.8513416e+00   7.5557692e-01
  -1.8511402e+00   7.5576923e-01
  -1.8455379e+00   7.5596154e-01
  -1.8455230e+00   7.5615385e-01
  -1.8440460e+00   7.5634615e-01
  -1.8439947e+00   7.5653846e-01
  -1.8416852e+00   7.5673077e-01
  -1.8369279e+00   7.5692308e-01
  -1.8357856e+00   7.5711538e-01
  -1.8339147e+00   7.5730769e-01
  -1.8333735e+00   7.5750000e-01
  -1.8333445e+00   7.5769231e-01
  -1.8328990e+00   7.5788462e-01
  -1.8328697e+00   7.5807692e-01
  -1.8325652e+00   7.5826923e-01
  -1.8292678e+00   7.5846154e-01
  -1.8285003e+00   7.5865385e-01
  -1.8283151e+00   7.5884615e-01
  -1.8273917e+00   7.5903846e-01
  -1.8272146e+00   7.5923077e-01
  -1.8262567e+00   7.5942308e-01
  -1.8259064e+00   7.5961538e-01
  -1.8242050e+00   7.5980769e-01
  -1.8236545e+00   7.6000000e-01
  -1.8226572e+00   7.6019231e-01
  -1.8209374e+00   7.6038462e-01
  -1.8184426e+00   7.6057692e-01
  -1.8173790e+00   7.6076923e-01
  -1.8170477e+00   7.6096154e-01
  -1.8151848e+00   7.6115385e-01
  -1.8141585e+00   7.6134615e-01
  -1.8116755e+00   7.6153846e-01
  -1.8064433e+00   7.6173077e-01
  -1.8053611e+00   7.6192308e-01
  -1.8046325e+00   7.6211538e-01
  -1.8039064e+00   7.6230769e-01
  -1.8024070e+00   7.6250000e-01
  -1.8021262e+00   7.6269231e-01
  -1.7983657e+00   7.6288462e-01
  -1.7974899e+00   7.6307692e-01
  -1.7966938e+00   7.6326923e-01
  -1.7940865e+00   7.6346154e-01
  -1.7925168e+00   7.6365385e-01
  -1.7921797e+00   7.6384615e-01
  -1.7912524e+00   7.6403846e-01
  -1.7911959e+00   7.6423077e-01
  -1.7903885e+00   7.6442308e-01
  -1.7893694e+00   7.6461538e-01
  -1.7870387e+00   7.6480769e-01
  -1.7847302e+00   7.6500000e-01
  -1.7836608e+00   7.6519231e-01
  -1.7822143e+00   7.6538462e-01
  -1.7792712e+00   7.6557692e-01
  -1.7777992e+00   7.6576923e-01
  -1.7742867e+00   7.6596154e-01
  -1.7734151e+00   7.6615385e-01
  -1.7720044e+00   7.6634615e-01
  -1.7707023e+00   7.6653846e-01
  -1.7705852e+00   7.6673077e-01
  -1.7703556e+00   7.6692308e-01
  -1.7696373e+00   7.6711538e-01
  -1.7689287e+00   7.6730769e-01
  -1.7688695e+00   7.6750000e-01
  -1.7688337e+00   7.6769231e-01
  -1.7685317e+00   7.6788462e-01
  -1.7679246e+00   7.6807692e-01
  -1.7671111e+00   7.6826923e-01
  -1.7564592e+00   7.6846154e-01
  -1.7559343e+00   7.6865385e-01
  -1.7540455e+00   7.6884615e-01
  -1.7527694e+00   7.6903846e-01
  -1.7525783e+00   7.6923077e-01
  -1.7469621e+00   7.6942308e-01
  -1.7464292e+00   7.6961538e-01
  -1.7455919e+00   7.6980769e-01
  -1.7442578e+00   7.7000000e-01
  -1.7417725e+00   7.7019231e-01
  -1.7413313e+00   7.7038462e-01
  -1.7372952e+00   7.7057692e-01
  -1.7363038e+00   7.7076923e-01
  -1.7354897e+00   7.7096154e-01
  -1.7343399e+00   7.7115385e-01
  -1.7336136e+00   7.7134615e-01
  -1.7299694e+00   7.7153846e-01
  -1.7299491e+00   7.7173077e-01
  -1.7291841e+00   7.7192308e-01
  -1.7274969e+00   7.7211538e-01
  -1.7269901e+00   7.7230769e-01
  -1.7269067e+00   7.7250000e-01
  -1.7240508e+00   7.7269231e-01
  -1.7226120e+00   7.7288462e-01
  -1.7216209e+00   7.7307692e-01
  -1.7207451e+00   7.7326923e-01
  -1.7196851e+00   7.7346154e-01
  -1.7146033e+00   7.7365385e-01
  -1.7126942e+00   7.7384615e-01
  -1.7116241e+00   7.7403846e-01
  -1.7068478e+00   7.7423077e-01
  -1.7055936e+00   7.7442308e-01
  -1.7052042e+00   7.7461538e-01
  -1.7014052e+00   7.7480769e-01
  -1.7006922e+00   7.7500000e-01
  -1.7003826e+00   7.7519231e-01
  -1.6989683e+00   7.7538462e-01
  -1.6983450e+00   7.7557692e-01
  -1.6942652e+00   7.7576923e-01
  -1.6931592e+00   7.7596154e-01
  -1.6928305e+00   7.7615385e-01
  -1.6922614e+00   7.7634615e-01
  -1.6919214e+00   7.7653846e-01
  -1.6911276e+00   7.7673077e-01
  -1.6910754e+00   7.7692308e-01
  -1.6903564e+00   7.7711538e-01
  -1.6874998e+00   7.7730769e-01
  -1.6871736e+00   7.7750000e-01
  -1.6855847e+00   7.7769231e-01
  -1.6837439e+00   7.7788462e-01
  -1.6791205e+00   7.7807692e-01
  -1.6730057e+00   7.7826923e-01
  -1.6715661e+00   7.7846154e-01
  -1.6712398e+00   7.7865385e-01
  -1.6692768e+00   7.7884615e-01
  -1.6688516e+00   7.7903846e-01
  -1.6669099e+00   7.7923077e-01
  -1.6668021e+00   7.7942308e-01
  -1.6630251e+00   7.7961538e-01
  -1.6605960e+00   7.7980769e-01
  -1.6602982e+00   7.8000000e-01
  -1.6594877e+00   7.8019231e-01
  -1.6583022e+00   7.8038462e-01
  -1.6539929e+00   7.8057692e-01
  -1.6522064e+00   7.8076923e-01
  -1.6521823e+00   7.8096154e-01
  -1.6504112e+00   7.8115385e-01
  -1.6502542e+00   7.8134615e-01
  -1.6493885e+00   7.8153846e-01
  -1.6475351e+00   7.8173077e-01
  -1.6465015e+00   7.8192308e-01
  -1.6437992e+00   7.8211538e-01
  -1.6432736e+00   7.8230769e-01
  -1.6413393e+00   7.8250000e-01
  -1.6409893e+00   7.8269231e-01
  -1.6395582e+00   7.8288462e-01
  -1.6395393e+00   7.8307692e-01
  -1.6382051e+00   7.8326923e-01
  -1.6370523e+00   7.8346154e-01
  -1.6354082e+00   7.8365385e-01
  -1.6344451e+00   7.8384615e-01
  -1.6343561e+00   7.8403846e-01
  -1.6293973e+00   7.8423077e-01
  -1.6293918e+00   7.8442308e-01
  -1.6286241e+00   7.8461538e-01
  -1.6273866e+00   7.8480769e-01
  -1.6261063e+00   7.8500000e-01
  -1.6260712e+00   7.8519231e-01
  -1.6259583e+00   7.8538462e-01
  -1.6257637e+00   7.8557692e-01
  -1.6256087e+00   7.8576923e-01
  -1.6226542e+00   7.8596154e-01
  -1.6222665e+00   7.8615385e-01
  -1.6174990e+00   7.8634615e-01
  -1.6171779e+00   7.8653846e-01
  -1.6106953e+00   7.8673077e-01
  -1.6087520e+00   7.8692308e-01
  -1.6080959e+00   7.8711538e-01
  -1.6064817e+00   7.8730769e-01
  -1.6013986e+00   7.8750000e-01
  -1.6007023e+00   7.8769231e-01
  -1.6003269e+00   7.8788462e-01
  -1.5994937e+00   7.8807692e-01
  -1.5978657e+00   7.8826923e-01
  -1.5961857e+00   7.8846154e-01
  -1.5955894e+00   7.8865385e-01
  -1.5951623e+00   7.8884615e-01
  -1.5938866e+00   7.8903846e-01
  -1.5928040e+00   7.8923077e-01
  -1.5911787e+00   7.8942308e-01
  -1.5902838e+00   7.8961538e-01
  -1.5901581e+00   7.8980769e-01
  -1.5884892e+00   7.9000000e-01
  -1.5883880e+00   7.9019231e-01
  -1.5883675e+00   7.9038462e-01
  -1.5882369e+00   7.9057692e-01
  -1.5877653e+00   7.9076923e-01
  -1.5877431e+00   7.9096154e-01
  -1.5869350e+00   7.9115385e-01
  -1.5862788e+00   7.9134615e-01
  -1.5847590e+00   7.9153846e-01
  -1.5842094e+00   7.9173077e-01
  -1.5806046e+00   7.9192308e-01
  -1.5774511e+00   7.9211538e-01
  -1.5772832e+00   7.9230769e-01
  -1.5763078e+00   7.9250000e-01
  -1.5758925e+00   7.9269231e-01
  -1.5746980e+00   7.9288462e-01
  -1.5697008e+00   7.9307692e-01
  -1.5683360e+00   7.9326923e-01
  -1.5675306e+00   7.9346154e-01
  -1.5654937e+00   7.9365385e-01
  -1.5650824e+00   7.9384615e-01
  -1.5642747e+00   7.9403846e-01
  -1.5642182e+00   7.9423077e-01
  -1.5625848e+00   7.9442308e-01
  -1.5609412e+00   7.9461538e-01
  -1.5552290e+00   7.9480769e-01
  -1.5535887e+00   7.9500000e-01
  -1.5528321e+00   7.9519231e-01
  -1.5525000e+00   7.9538462e-01
  -1.5516206e+00   7.9557692e-01
  -1.5503504e+00   7.9576923e-01
  -1.5500907e+00   7.9596154e-01
  -1.5479538e+00   7.9615385e-01
  -1.5475667e+00   7.9634615e-01
  -1.5465590e+00   7.9653846e-01
  -1.5460030e+00   7.9673077e-01
  -1.5444612e+00   7.9692308e-01
  -1.5433075e+00   7.9711538e-01
  -1.5376058e+00   7.9730769e-01
  -1.5353737e+00   7.9750000e-01
  -1.5331950e+00   7.9769231e-01
  -1.5331540e+00   7.9788462e-01
  -1.5318505e+00   7.9807692e-01
  -1.5309830e+00   7.9826923e-01
  -1.5268340e+00   7.9846154e-01
  -1.5267337e+00   7.9865385e-01
  -1.5266680e+00   7.9884615e-01
  -1.5240510e+00   7.9903846e-01
  -1.5211340e+00   7.9923077e-01
  -1.5209340e+00   7.9942308e-01
  -1.5205334e+00   7.9961538e-01
  -1.5194628e+00   7.9980769e-01
  -1.5164807e+00   8.0000000e-01
  -1.5132023e+00   8.0019231e-01
  -1.5091407e+00   8.0038462e-01
  -1.5086081e+00   8.0057692e-01
  -1.5077382e+00   8.0076923e-01
  -1.5065953e+00   8.0096154e-01
  -1.5062299e+00   8.0115385e-01
  -1.5062171e+00   8.0134615e-01
  -1.5057518e+00   8.0153846e-01
  -1.5053745e+00   8.0173077e-01
  -1.5048574e+00   8.0192308e-01
  -1.5041988e+00   8.0211538e-01
  -1.5035545e+00   8.0230769e-01
  -1.5024630e+00   8.0250000e-01
  -1.5014032e+00   8.0269231e-01
  -1.5008594e+00   8.0288462e-01
  -1.4994791e+00   8.0307692e-01
  -1.4957181e+00   8.0326923e-01
  -1.4933493e+00   8.0346154e-01
  -1.4913566e+00   8.0365385e-01
  -1.4894763e+00   8.0384615e-01
  -1.4886984e+00   8.0403846e-01
  -1.4832869e+00   8.0423077e-01
  -1.4823563e+00   8.0442308e-01
  -1.4808386e+00   8.0461538e-01
  -1.4803423e+00   8.0480769e-01
  -1.4796755e+00   8.0500000e-01
  -1.4785813e+00   8.0519231e-01
  -1.4761069e+00   8.0538462e-01
  -1.4743651e+00   8.0557692e-01
  -1.4743533e+00   8.0576923e-01
  -1.4728233e+00   8.0596154e-01
  -1.4711953e+00   8.0615385e-01
  -1.4696331e+00   8.0634615e-01
  -1.4655991e+00   8.0653846e-01
  -1.4645964e+00   8.0673077e-01
  -1.4608894e+00   8.0692308e-01
  -1.4605725e+00   8.0711538e-01
  -1.4569150e+00   8.0730769e-01
  -1.4555842e+00   8.0750000e-01
  -1.4553579e+00   8.0769231e-01
  -1.4545863e+00   8.0788462e-01
  -1.4534595e+00   8.0807692e-01
  -1.4534583e+00   8.0826923e-01
  -1.4487808e+00   8.0846154e-01
  -1.4480417e+00   8.0865385e-01
  -1.4479226e+00   8.0884615e-01
  -1.4473682e+00   8.0903846e-01
  -1.4458815e+00   8.0923077e-01
  -1.4454720e+00   8.0942308e-01
  -1.4447748e+00   8.0961538e-01
  -1.4447266e+00   8.0980769e-01
  -1.4445141e+00   8.1000000e-01
  -1.4431824e+00   8.1019231e-01
  -1.4431523e+00   8.1038462e-01
  -1.4394727e+00   8.1057692e-01
  -1.4388233e+00   8.1076923e-01
  -1.4368620e+00   8.1096154e-01
  -1.4287355e+00   8.1115385e-01
  -1.4277816e+00   8.1134615e-01
  -1.4261341e+00   8.1153846e-01
  -1.4221790e+00   8.1173077e-01
  -1.4219422e+00   8.1192308e-01
  -1.4213334e+00   8.1211538e-01
  -1.4209130e+00   8.1230769e-01
  -1.4167479e+00   8.1250000e-01
  -1.4094509e+00   8.1269231e-01
  -1.4085858e+00   8.1288462e-01
  -1.4079654e+00   8.1307692e-01
  -1.4071690e+00   8.1326923e-01
  -1.4062912e+00   8.1346154e-01
  -1.4058967e+00   8.1365385e-01
  -1.4048679e+00   8.1384615e-01
  -1.4033437e+00   8.1403846e-01
  -1.4003717e+00   8.1423077e-01
  -1.3991175e+00   8.1442308e-01
  -1.3990336e+00   8.1461538e-01
  -1.3970511e+00   8.1480769e-01
  -1.3956276e+00   8.1500000e-01
  -1.3942704e+00   8.1519231e-01
  -1.3926736e+00   8.1538462e-01
  -1.3920677e+00   8.1557692e-01
  -1.3917327e+00   8.1576923e-01
  -1.3900710e+00   8.1596154e-01
  -1.3875292e+00   8.1615385e-01
  -1.3867421e+00   8.1634615e-01
  -1.3866487e+00   8.1653846e-01
  -1.3860917e+00   8.1673077e-01
  -1.3852011e+00   8.1692308e-01
  -1.3790288e+00   8.1711538e-01
  -1.3769822e+00   8.1730769e-01
  -1.3730090e+00   8.1750000e-01
  -1.3705019e+00   8.1769231e-01
  -1.3702875e+00   8.1788462e-01
  -1.3683871e+00   8.1807692e-01
  -1.3666092e+00   8.1826923e-01
  -1.3664255e+00   8.1846154e-01
  -1.3578050e+00   8.1865385e-01
  -1.3522378e+00   8.1884615e-01
  -1.3483422e+00   8.1903846e-01
  -1.3457603e+00   8.1923077e-01
  -1.3381578e+00   8.1942308e-01
  -1.3379158e+00   8.1961538e-01
  -1.3374632e+00   8.1980769e-01
  -1.3345505e+00   8.2000000e-01
  -1.3332057e+00   8.2019231e-01
  -1.3326437e+00   8.2038462e-01
  -1.3324691e+00   8.2057692e-01
  -1.3273024e+00   8.2076923e-01
  -1.3257020e+00   8.2096154e-01
  -1.3246685e+00   8.2115385e-01
  -1.3201137e+00   8.2134615e-01
  -1.3193801e+00   8.2153846e-01
  -1.3186807e+00   8.2173077e-01
  -1.3176468e+00   8.2192308e-01
  -1.3170819e+00   8.2211538e-01
  -1.3155811e+00   8.2230769e-01
  -1.3144282e+00   8.2250000e-01
  -1.3135174e+00   8.2269231e-01
  -1.3107032e+00   8.2288462e-01
  -1.3102924e+00   8.2307692e-01
  -1.3042558e+00   8.2326923e-01
  -1.2998034e+00   8.2346154e-01
  -1.2943982e+00   8.2365385e-01
  -1.2934703e+00   8.2384615e-01
  -1.2911762e+00   8.2403846e-01
  -1.2888788e+00   8.2423077e-01
  -1.2800663e+00   8.2442308e-01
  -1.2740780e+00   8.2461538e-01
  -1.2688361e+00   8.2480769e-01
  -1.2675428e+00   8.2500000e-01
  -1.2668272e+00   8.2519231e-01
  -1.2624170e+00   8.2538462e-01
  -1.2619650e+00   8.2557692e-01
  -1.2592106e+00   8.2576923e-01
  -1.2584706e+00   8.2596154e-01
  -1.2562149e+00   8.2615385e-01
  -1.2554601e+00   8.2634615e-01
  -1.2547709e+00   8.2653846e-01
  -1.2507250e+00   8.2673077e-01
  -1.2493940e+00   8.2692308e-01
  -1.2492730e+00   8.2711538e-01
  -1.2483809e+00   8.2730769e-01
  -1.2449537e+00   8.2750000e-01
  -1.2448600e+00   8.2769231e-01
  -1.2443805e+00   8.2788462e-01
  -1.2438466e+00   8.2807692e-01
  -1.2437614e+00   8.2826923e-01
  -1.2428372e+00   8.2846154e-01
  -1.2420362e+00   8.2865385e-01
  -1.2415597e+00   8.2884615e-01
  -1.2384084e+00   8.2903846e-01
  -1.2365352e+00   8.2923077e-01
  -1.2352200e+00   8.2942308e-01
  -1.2342448e+00   8.2961538e-01
  -1.2341966e+00   8.2980769e-01
  -1.2314463e+00   8.3000000e-01
  -1.2306542e+00   8.3019231e-01
  -1.2299823e+00   8.3038462e-01
  -1.2298185e+00   8.3057692e-01
  -1.2294654e+00   8.3076923e-01
  -1.2280479e+00   8.3096154e-01
  -1.2265939e+00   8.3115385e-01
  -1.2265188e+00   8.3134615e-01
  -1.2261238e+00   8.3153846e-01
  -1.2228858e+00   8.3173077e-01
  -1.2204005e+00   8.3192308e-01
  -1.2173109e+00   8.3211538e-01
  -1.2129086e+00   8.3230769e-01
  -1.2125121e+00   8.3250000e-01
  -1.2123637e+00   8.3269231e-01
  -1.2112316e+00   8.3288462e-01
  -1.2075204e+00   8.3307692e-01
  -1.2060264e+00   8.3326923e-01
  -1.2052690e+00   8.3346154e-01
  -1.2045240e+00   8.3365385e-01
  -1.2023286e+00   8.3384615e-01
  -1.2019275e+00   8.3403846e-01
  -1.2010179e+00   8.3423077e-01
  -1.2007391e+00   8.3442308e-01
  -1.1988335e+00   8.3461538e-01
  -1.1976170e+00   8.3480769e-01
  -1.1973697e+00   8.3500000e-01
  -1.1973188e+00   8.3519231e-01
  -1.1877960e+00   8.3538462e-01
  -1.1865045e+00   8.3557692e-01
  -1.1864504e+00   8.3576923e-01
  -1.1825256e+00   8.3596154e-01
  -1.1780560e+00   8.3615385e-01
  -1.1747288e+00   8.3634615e-01
  -1.1735714e+00   8.3653846e-01
  -1.1714233e+00   8.3673077e-01
  -1.1711476e+00   8.3692308e-01
  -1.1698472e+00   8.3711538e-01
  -1.1675223e+00   8.3730769e-01
  -1.1668619e+00   8.3750000e-01
  -1.1660306e+00   8.3769231e-01
  -1.1650581e+00   8.3788462e-01
  -1.1640631e+00   8.3807692e-01
  -1.1630380e+00   8.3826923e-01
  -1.1600183e+00   8.3846154e-01
  -1.1576260e+00   8.3865385e-01
  -1.1568874e+00   8.3884615e-01
  -1.1554865e+00   8.3903846e-01
  -1.1550571e+00   8.3923077e-01
  -1.1523596e+00   8.3942308e-01
  -1.1493754e+00   8.3961538e-01
  -1.1444357e+00   8.3980769e-01
  -1.1410580e+00   8.4000000e-01
  -1.1406384e+00   8.4019231e-01
  -1.1403888e+00   8.4038462e-01
  -1.1391410e+00   8.4057692e-01
  -1.1390915e+00   8.4076923e-01
  -1.1386873e+00   8.4096154e-01
  -1.1361757e+00   8.4115385e-01
  -1.1331159e+00   8.4134615e-01
  -1.1324042e+00   8.4153846e-01
  -1.1301600e+00   8.4173077e-01
  -1.1300564e+00   8.4192308e-01
  -1.1292584e+00   8.4211538e-01
  -1.1215607e+00   8.4230769e-01
  -1.1215239e+00   8.4250000e-01
  -1.1212869e+00   8.4269231e-01
  -1.1193432e+00   8.4288462e-01
  -1.1192596e+00   8.4307692e-01
  -1.1173300e+00   8.4326923e-01
  -1.1169746e+00   8.4346154e-01
  -1.1169112e+00   8.4365385e-01
  -1.1145111e+00   8.4384615e-01
  -1.1108816e+00   8.4403846e-01
  -1.1098028e+00   8.4423077e-01
  -1.1090553e+00   8.4442308e-01
  -1.1061141e+00   8.4461538e-01
  -1.1038836e+00   8.4480769e-01
  -1.0977324e+00   8.4500000e-01
  -1.0969823e+00   8.4519231e-01
  -1.0952976e+00   8.4538462e-01
  -1.0948845e+00   8.4557692e-01
  -1.0931255e+00   8.4576923e-01
  -1.0930393e+00   8.4596154e-01
  -1.0922833e+00   8.4615385e-01
  -1.0913400e+00   8.4634615e-01
  -1.0909729e+00   8.4653846e-01
  -1.0873194e+00   8.4673077e-01
  -1.0859663e+00   8.4692308e-01
  -1.0842603e+00   8.4711538e-01
  -1.0838703e+00   8.4730769e-01
  -1.0834586e+00   8.4750000e-01
  -1.0833620e+00   8.4769231e-01
  -1.0827484e+00   8.4788462e-01
  -1.0814217e+00   8.4807692e-01
  -1.0810898e+00   8.4826923e-01
  -1.0803998e+00   8.4846154e-01
  -1.0784458e+00   8.4865385e-01
  -1.0779466e+00   8.4884615e-01
  -1.0770843e+00   8.4903846e-01
  -1.0762160e+00   8.4923077e-01
  -1.0746094e+00   8.4942308e-01
  -1.0706901e+00   8.4961538e-01
  -1.0686685e+00   8.4980769e-01
  -1.0685864e+00   8.5000000e-01
  -1.0675305e+00   8.5019231e-01
  -1.0619184e+00   8.5038462e-01
  -1.0597943e+00   8.5057692e-01
  -1.0583884e+00   8.5076923e-01
  -1.0561346e+00   8.5096154e-01
  -1.0550083e+00   8.5115385e-01
  -1.0534471e+00   8.5134615e-01
  -1.0533198e+00   8.5153846e-01
  -1.0518149e+00   8.5173077e-01
  -1.0514907e+00   8.5192308e-01
  -1.0503209e+00   8.5211538e-01
  -1.0497092e+00   8.5230769e-01
  -1.0496911e+00   8.5250000e-01
  -1.0453462e+00   8.5269231e-01
  -1.0447227e+00   8.5288462e-01
  -1.0433042e+00   8.5307692e-01
  -1.0395238e+00   8.5326923e-01
  -1.0391985e+00   8.5346154e-01
  -1.0390907e+00   8.5365385e-01
  -1.0339937e+00   8.5384615e-01
  -1.0330731e+00   8.5403846e-01
  -1.0329709e+00   8.5423077e-01
  -1.0312204e+00   8.5442308e-01
  -1.0207082e+00   8.5461538e-01
  -1.0187980e+00   8.5480769e-01
  -1.0187966e+00   8.5500000e-01
  -1.0176673e+00   8.5519231e-01
  -1.0147354e+00   8.5538462e-01
  -1.0141508e+00   8.5557692e-01
  -1.0120093e+00   8.5576923e-01
  -1.0118773e+00   8.5596154e-01
  -1.0104349e+00   8.5615385e-01
  -1.0085366e+00   8.5634615e-01
  -1.0062223e+00   8.5653846e-01
  -1.0055784e+00   8.5673077e-01
  -1.0053833e+00   8.5692308e-01
  -1.0050740e+00   8.5711538e-01
  -1.0015636e+00   8.5730769e-01
  -9.9725456e-01   8.5750000e-01
  -9.9024301e-01   8.5769231e-01
  -9.8945066e-01   8.5788462e-01
  -9.8821188e-01   8.5807692e-01
  -9.8808239e-01   8.5826923e-01
  -9.8560754e-01   8.5846154e-01
  -9.8429660e-01   8.5865385e-01
  -9.8389199e-01   8.5884615e-01
  -9.8253139e-01   8.5903846e-01
  -9.8212567e-01   8.5923077e-01
  -9.7348430e-01   8.5942308e-01
  -9.7165890e-01   8.5961538e-01
  -9.7062547e-01   8.5980769e-01
  -9.7008355e-01   8.6000000e-01
  -9.6698010e-01   8.6019231e-01
  -9.6596543e-01   8.6038462e-01
  -9.6341727e-01   8.6057692e-01
  -9.6307691e-01   8.6076923e-01
  -9.6293183e-01   8.6096154e-01
  -9.6142930e-01   8.6115385e-01
  -9.6068652e-01   8.6134615e-01
  -9.6047241e-01   8.6153846e-01
  -9.5731859e-01   8.6173077e-01
  -9.5565766e-01   8.6192308e-01
  -9.5176837e-01   8.6211538e-01
  -9.5165271e-01   8.6230769e-01
  -9.5140033e-01   8.6250000e-01
  -9.4120245e-01   8.6269231e-01
  -9.4114358e-01   8.6288462e-01
  -9.4106020e-01   8.6307692e-01
  -9.3807941e-01   8.6326923e-01
  -9.3713943e-01   8.6346154e-01
  -9.3697863e-01   8.6365385e-01
  -9.3564471e-01   8.6384615e-01
  -9.3217805e-01   8.6403846e-01
  -9.3028576e-01   8.6423077e-01
  -9.2925028e-01   8.6442308e-01
  -9.2838311e-01   8.6461538e-01
  -9.2738611e-01   8.6480769e-01
  -9.2339487e-01   8.6500000e-01
  -9.1710418e-01   8.6519231e-01
  -9.1355894e-01   8.6538462e-01
  -9.1209213e-01   8.6557692e-01
  -9.1072773e-01   8.6576923e-01
  -9.0833345e-01   8.6596154e-01
  -9.0819413e-01   8.6615385e-01
  -9.0808175e-01   8.6634615e-01
  -9.0583099e-01   8.6653846e-01
  -9.0339609e-01   8.6673077e-01
  -9.0219609e-01   8.6692308e-01
  -9.0130694e-01   8.6711538e-01
  -8.9730190e-01   8.6730769e-01
  -8.9481079e-01   8.6750000e-01
  -8.9317542e-01   8.6769231e-01
  -8.9124124e-01   8.6788462e-01
  -8.9111927e-01   8.6807692e-01
  -8.9100971e-01   8.6826923e-01
  -8.9023746e-01   8.6846154e-01
  -8.8968723e-01   8.6865385e-01
  -8.8787084e-01   8.6884615e-01
  -8.8613259e-01   8.6903846e-01
  -8.8182746e-01   8.6923077e-01
  -8.7943980e-01   8.6942308e-01
  -8.7430367e-01   8.6961538e-01
  -8.7093530e-01   8.6980769e-01
  -8.6730601e-01   8.7000000e-01
  -8.6645386e-01   8.7019231e-01
  -8.6489055e-01   8.7038462e-01
  -8.6442366e-01   8.7057692e-01
  -8.6437173e-01   8.7076923e-01
  -8.6204963e-01   8.7096154e-01
  -8.5646525e-01   8.7115385e-01
  -8.5626501e-01   8.7134615e-01
  -8.5505461e-01   8.7153846e-01
  -8.5490794e-01   8.7173077e-01
  -8.5128406e-01   8.7192308e-01
  -8.4880383e-01   8.7211538e-01
  -8.4468376e-01   8.7230769e-01
  -8.4467373e-01   8.7250000e-01
  -8.4382704e-01   8.7269231e-01
  -8.4012462e-01   8.7288462e-01
  -8.3897089e-01   8.7307692e-01
  -8.3711620e-01   8.7326923e-01
  -8.2860192e-01   8.7346154e-01
  -8.2777356e-01   8.7365385e-01
  -8.2707646e-01   8.7384615e-01
  -8.2543074e-01   8.7403846e-01
  -8.2472643e-01   8.7423077e-01
  -8.2420973e-01   8.7442308e-01
  -8.2339979e-01   8.7461538e-01
  -8.2265678e-01   8.7480769e-01
  -8.2259938e-01   8.7500000e-01
  -8.2027011e-01   8.7519231e-01
  -8.1954153e-01   8.7538462e-01
  -8.1424952e-01   8.7557692e-01
  -8.1413515e-01   8.7576923e-01
  -8.1407318e-01   8.7596154e-01
  -8.1345594e-01   8.7615385e-01
  -8.1301560e-01   8.7634615e-01
  -8.1235241e-01   8.7653846e-01
  -8.1024439e-01   8.7673077e-01
  -8.0941821e-01   8.7692308e-01
  -8.0856478e-01   8.7711538e-01
  -8.0842430e-01   8.7730769e-01
  -8.0672141e-01   8.7750000e-01
  -8.0554544e-01   8.7769231e-01
  -8.0538642e-01   8.7788462e-01
  -7.9952002e-01   8.7807692e-01
  -7.9767554e-01   8.7826923e-01
  -7.9636781e-01   8.7846154e-01
  -7.9485028e-01   8.7865385e-01
  -7.9127935e-01   8.7884615e-01
  -7.8838171e-01   8.7903846e-01
  -7.8762500e-01   8.7923077e-01
  -7.8730993e-01   8.7942308e-01
  -7.8605426e-01   8.7961538e-01
  -7.8288583e-01   8.7980769e-01
  -7.8262522e-01   8.8000000e-01
  -7.8161847e-01   8.8019231e-01
  -7.7991569e-01   8.8038462e-01
  -7.7798012e-01   8.8057692e-01
  -7.7790623e-01   8.8076923e-01
  -7.7703022e-01   8.8096154e-01
  -7.7124374e-01   8.8115385e-01
  -7.6921662e-01   8.8134615e-01
  -7.6687074e-01   8.8153846e-01
  -7.5803606e-01   8.8173077e-01
  -7.5686383e-01   8.8192308e-01
  -7.5452197e-01   8.8211538e-01
  -7.5095391e-01   8.8230769e-01
  -7.5044415e-01   8.8250000e-01
  -7.4626490e-01   8.8269231e-01
  -7.4316376e-01   8.8288462e-01
  -7.4300295e-01   8.8307692e-01
  -7.4107703e-01   8.8326923e-01
  -7.3952529e-01   8.8346154e-01
  -7.3192775e-01   8.8365385e-01
  -7.2956169e-01   8.8384615e-01
  -7.2884430e-01   8.8403846e-01
  -7.2857380e-01   8.8423077e-01
  -7.2659142e-01   8.8442308e-01
  -7.2293323e-01   8.8461538e-01
  -7.1901570e-01   8.8480769e-01
  -7.1584161e-01   8.8500000e-01
  -7.1357054e-01   8.8519231e-01
  -7.1137126e-01   8.8538462e-01
  -7.0933321e-01   8.8557692e-01
  -7.0317216e-01   8.8576923e-01
  -7.0148007e-01   8.8596154e-01
  -7.0027921e-01   8.8615385e-01
  -7.0009326e-01   8.8634615e-01
  -6.9567894e-01   8.8653846e-01
  -6.9543895e-01   8.8673077e-01
  -6.9339399e-01   8.8692308e-01
  -6.9128224e-01   8.8711538e-01
  -6.8827974e-01   8.8730769e-01
  -6.8806133e-01   8.8750000e-01
  -6.8684932e-01   8.8769231e-01
  -6.8551885e-01   8.8788462e-01
  -6.8295211e-01   8.8807692e-01
  -6.8019404e-01   8.8826923e-01
  -6.7209660e-01   8.8846154e-01
  -6.6793673e-01   8.8865385e-01
  -6.5996417e-01   8.8884615e-01
  -6.5754362e-01   8.8903846e-01
  -6.5737606e-01   8.8923077e-01
  -6.5610688e-01   8.8942308e-01
  -6.4763318e-01   8.8961538e-01
  -6.4335676e-01   8.8980769e-01
  -6.4117696e-01   8.9000000e-01
  -6.4063469e-01   8.9019231e-01
  -6.3629974e-01   8.9038462e-01
  -6.3624916e-01   8.9057692e-01
  -6.3268110e-01   8.9076923e-01
  -6.3235303e-01   8.9096154e-01
  -6.3147137e-01   8.9115385e-01
  -6.2992178e-01   8.9134615e-01
  -6.2792471e-01   8.9153846e-01
  -6.2648438e-01   8.9173077e-01
  -6.2543088e-01   8.9192308e-01
  -6.2448613e-01   8.9211538e-01
  -6.2261572e-01   8.9230769e-01
  -6.1921171e-01   8.9250000e-01
  -6.1675716e-01   8.9269231e-01
  -6.1211616e-01   8.9288462e-01
  -6.1007095e-01   8.9307692e-01
  -6.0596695e-01   8.9326923e-01
  -6.0103233e-01   8.9346154e-01
  -5.9924006e-01   8.9365385e-01
  -5.9560801e-01   8.9384615e-01
  -5.9331237e-01   8.9403846e-01
  -5.9020151e-01   8.9423077e-01
  -5.8851964e-01   8.9442308e-01
  -5.8563270e-01   8.9461538e-01
  -5.7663871e-01   8.9480769e-01
  -5.7363759e-01   8.9500000e-01
  -5.7074934e-01   8.9519231e-01
  -5.6650163e-01   8.9538462e-01
  -5.6590445e-01   8.9557692e-01
  -5.6548215e-01   8.9576923e-01
  -5.6225896e-01   8.9596154e-01
  -5.4487292e-01   8.9615385e-01
  -5.3695198e-01   8.9634615e-01
  -5.3191962e-01   8.9653846e-01
  -5.2411083e-01   8.9673077e-01
  -5.2151313e-01   8.9692308e-01
  -5.1786640e-01   8.9711538e-01
  -5.1559677e-01   8.9730769e-01
  -5.1465950e-01   8.9750000e-01
  -5.1361487e-01   8.9769231e-01
  -5.1251567e-01   8.9788462e-01
  -5.0784373e-01   8.9807692e-01
  -5.0619853e-01   8.9826923e-01
  -5.0274852e-01   8.9846154e-01
  -5.0095457e-01   8.9865385e-01
  -5.0091503e-01   8.9884615e-01
  -5.0081648e-01   8.9903846e-01
  -4.9301724e-01   8.9923077e-01
  -4.8781464e-01   8.9942308e-01
  -4.8357387e-01   8.9961538e-01
  -4.8159855e-01   8.9980769e-01
  -4.8067480e-01   9.0000000e-01
  -4.7984978e-01   9.0019231e-01
  -4.7938479e-01   9.0038462e-01
  -4.7782673e-01   9.0057692e-01
  -4.7375290e-01   9.0076923e-01
  -4.7241237e-01   9.0096154e-01
  -4.7043855e-01   9.0115385e-01
  -4.6880239e-01   9.0134615e-01
  -4.6425258e-01   9.0153846e-01
  -4.6103675e-01   9.0173077e-01
  -4.5579182e-01   9.0192308e-01
  -4.5513724e-01   9.0211538e-01
  -4.5482862e-01   9.0230769e-01
  -4.5289782e-01   9.0250000e-01
  -4.5063404e-01   9.0269231e-01
  -4.4929706e-01   9.0288462e-01
  -4.4866032e-01   9.0307692e-01
  -4.4173726e-01   9.0326923e-01
  -4.3996350e-01   9.0346154e-01
  -4.3512050e-01   9.0365385e-01
  -4.3098681e-01   9.0384615e-01
  -4.2946567e-01   9.0403846e-01
  -4.2924354e-01   9.0423077e-01
  -4.2917781e-01   9.0442308e-01
  -4.2852018e-01   9.0461538e-01
  -4.2608706e-01   9.0480769e-01
  -4.2533652e-01   9.0500000e-01
  -4.2470978e-01   9.0519231e-01
  -4.2336582e-01   9.0538462e-01
  -4.1888464e-01   9.0557692e-01
  -4.1765152e-01   9.0576923e-01
  -4.1628595e-01   9.0596154e-01
  -4.0980843e-01   9.0615385e-01
  -4.0977404e-01   9.0634615e-01
  -4.0534462e-01   9.0653846e-01
  -4.0318715e-01   9.0673077e-01
  -4.0199694e-01   9.0692308e-01
  -4.0080247e-01   9.0711538e-01
  -3.9922457e-01   9.0730769e-01
  -3.9640280e-01   9.0750000e-01
  -3.8811612e-01   9.0769231e-01
  -3.8536653e-01   9.0788462e-01
  -3.8388888e-01   9.0807692e-01
  -3.8146936e-01   9.0826923e-01
  -3.8023892e-01   9.0846154e-01
  -3.7992241e-01   9.0865385e-01
  -3.7898808e-01   9.0884615e-01
  -3.7352240e-01   9.0903846e-01
  -3.7253177e-01   9.0923077e-01
  -3.7145174e-01   9.0942308e-01
  -3.6998279e-01   9.0961538e-01
  -3.6856981e-01   9.0980769e-01
  -3.6415108e-01   9.1000000e-01
  -3.6342040e-01   9.1019231e-01
  -3.6267002e-01   9.1038462e-01
  -3.5877972e-01   9.1057692e-01
  -3.5871153e-01   9.1076923e-01
  -3.5231006e-01   9.1096154e-01
  -3.4596451e-01   9.1115385e-01
  -3.4514683e-01   9.1134615e-01
  -3.4487554e-01   9.1153846e-01
  -3.4253784e-01   9.1173077e-01
  -3.4174089e-01   9.1192308e-01
  -3.3882211e-01   9.1211538e-01
  -3.3284304e-01   9.1230769e-01
  -3.3254117e-01   9.1250000e-01
  -3.2890890e-01   9.1269231e-01
  -3.1907149e-01   9.1288462e-01
  -3.1423188e-01   9.1307692e-01
  -3.0568199e-01   9.1326923e-01
  -3.0035220e-01   9.1346154e-01
  -3.0021560e-01   9.1365385e-01
  -2.9940719e-01   9.1384615e-01
  -2.9528247e-01   9.1403846e-01
  -2.9520135e-01   9.1423077e-01
  -2.9141636e-01   9.1442308e-01
  -2.9134734e-01   9.1461538e-01
  -2.9114243e-01   9.1480769e-01
  -2.8880630e-01   9.1500000e-01
  -2.8339126e-01   9.1519231e-01
  -2.8280577e-01   9.1538462e-01
  -2.7904815e-01   9.1557692e-01
  -2.7885617e-01   9.1576923e-01
  -2.7792830e-01   9.1596154e-01
  -2.7745582e-01   9.1615385e-01
  -2.7734532e-01   9.1634615e-01
  -2.7441402e-01   9.1653846e-01
  -2.7421392e-01   9.1673077e-01
  -2.7281745e-01   9.1692308e-01
  -2.7221878e-01   9.1711538e-01
  -2.7195245e-01   9.1730769e-01
  -2.6160469e-01   9.1750000e-01
  -2.5927576e-01   9.1769231e-01
  -2.5723426e-01   9.1788462e-01
  -2.5708485e-01   9.1807692e-01
  -2.5692456e-01   9.1826923e-01
  -2.5271141e-01   9.1846154e-01
  -2.4934340e-01   9.1865385e-01
  -2.4590472e-01   9.1884615e-01
  -2.4233464e-01   9.1903846e-01
  -2.4202337e-01   9.1923077e-01
  -2.4114274e-01   9.1942308e-01
  -2.3879145e-01   9.1961538e-01
  -2.3790508e-01   9.1980769e-01
  -2.3684491e-01   9.2000000e-01
  -2.3555550e-01   9.2019231e-01
  -2.2917051e-01   9.2038462e-01
  -2.2616242e-01   9.2057692e-01
  -2.2412857e-01   9.2076923e-01
  -2.2360086e-01   9.2096154e-01
  -2.1534662e-01   9.2115385e-01
  -2.1496752e-01   9.2134615e-01
  -2.1356510e-01   9.2153846e-01
  -2.0892539e-01   9.2173077e-01
  -2.0629477e-01   9.2192308e-01
  -2.0596842e-01   9.2211538e-01
  -2.0491699e-01   9.2230769e-01
  -2.0462782e-01   9.2250000e-01
  -2.0297077e-01   9.2269231e-01
  -1.9740910e-01   9.2288462e-01
  -1.9011193e-01   9.2307692e-01
  -1.8955099e-01   9.2326923e-01
  -1.8854356e-01   9.2346154e-01
  -1.8697837e-01   9.2365385e-01
  -1.8407062e-01   9.2384615e-01
  -1.7918000e-01   9.2403846e-01
  -1.7320255e-01   9.2423077e-01
  -1.7277112e-01   9.2442308e-01
  -1.6508943e-01   9.2461538e-01
  -1.6316575e-01   9.2480769e-01
  -1.5541072e-01   9.2500000e-01
  -1.5391957e-01   9.2519231e-01
  -1.5385536e-01   9.2538462e-01
  -1.4995171e-01   9.2557692e-01
  -1.4575563e-01   9.2576923e-01
  -1.4255942e-01   9.2596154e-01
  -1.4226616e-01   9.2615385e-01
  -1.4196173e-01   9.2634615e-01
  -1.4184765e-01   9.2653846e-01
  -1.3996171e-01   9.2673077e-01
  -1.3588488e-01   9.2692308e-01
  -1.3472684e-01   9.2711538e-01
  -1.3157996e-01   9.2730769e-01
  -1.2840101e-01   9.2750000e-01
  -1.1400043e-01   9.2769231e-01
  -1.0960553e-01   9.2788462e-01
  -1.0688724e-01   9.2807692e-01
  -1.0228800e-01   9.2826923e-01
  -1.0098970e-01   9.2846154e-01
  -9.0903115e-02   9.2865385e-01
  -8.8166532e-02   9.2884615e-01
  -8.7079240e-02   9.2903846e-01
  -8.5510092e-02   9.2923077e-01
  -8.3359020e-02   9.2942308e-01
  -8.3020410e-02   9.2961538e-01
  -8.1080787e-02   9.2980769e-01
  -7.9650635e-02   9.3000000e-01
  -7.7320915e-02   9.3019231e-01
  -7.6279250e-02   9.3038462e-01
  -7.3832686e-02   9.3057692e-01
  -7.1835590e-02   9.3076923e-01
  -6.9407639e-02   9.3096154e-01
  -6.7874529e-02   9.3115385e-01
  -6.0368077e-02   9.3134615e-01
  -5.6152467e-02   9.3153846e-01
  -5.5445085e-02   9.3173077e-01
  -5.2207933e-02   9.3192308e-01
  -4.8462488e-02   9.3211538e-01
  -4.3938515e-02   9.3230769e-01
  -4.1190267e-02   9.3250000e-01
  -3.8910350e-02   9.3269231e-01
  -3.4114416e-02   9.3288462e-01
  -2.8697899e-02   9.3307692e-01
  -2.4501720e-02   9.3326923e-01
  -2.3726978e-02   9.3346154e-01
  -2.3276370e-02   9.3365385e-01
  -2.2735338e-02   9.3384615e-01
  -1.9984117e-02   9.3403846e-01
  -1.7764798e-02   9.3423077e-01
  -1.2536054e-02   9.3442308e-01
  -1.1373091e-02   9.3461538e-01
  -1.0803109e-02   9.3480769e-01
  -1.0481849e-02   9.3500000e-01
  -6.3419749e-03   9.3519231e-01
  -5.3311787e-03   9.3538462e-01
   3.3299168e-03   9.3557692e-01
   6.0396021e-03   9.3576923e-01
   1.0350187e-02   9.3596154e-01
   1.2262729e-02   9.3615385e-01
   1.2811353e-02   9.3634615e-01
   1.4220911e-02   9.3653846e-01
   1.7463037e-02   9.3673077e-01
   2.0826704e-02   9.3692308e-01
   2.2399605e-02   9.3711538e-01
   2.5901936e-02   9.3730769e-01
   2.7086483e-02   9.3750000e-01
   3.4407885e-02   9.3769231e-01
   3.7469422e-02   9.3788462e-01
   3.7485802e-02   9.3807692e-01
   4.6506992e-02   9.3826923e-01
   5.0290408e-02   9.3846154e-01
   5.1378290e-02   9.3865385e-01
   6.0037037e-02   9.3884615e-01
   6.7450746e-02   9.3903846e-01
   7.1234414e-02   9.3923077e-01
   7.2733845e-02   9.3942308e-01
   7.8809495e-02   9.3961538e-01
   8.0907958e-02   9.3980769e-01
   8.3571023e-02   9.4000000e-01
   8.9483490e-02   9.4019231e-01
   1.0006365e-01   9.4038462e-01
   1.0075874e-01   9.4057692e-01
   1.0259420e-01   9.4076923e-01
   1.0276773e-01   9.4096154e-01
   1.1212058e-01   9.4115385e-01
   1.1293337e-01   9.4134615e-01
   1.1421709e-01   9.4153846e-01
   1.1499591e-01   9.4173077e-01
   1.2179808e-01   9.4192308e-01
   1.2675239e-01   9.4211538e-01
   1.3125647e-01   9.4230769e-01
   1.3652984e-01   9.4250000e-01
   1.3900966e-01   9.4269231e-01
   1.4354742e-01   9.4288462e-01
   1.5410527e-01   9.4307692e-01
   1.5772561e-01   9.4326923e-01
   1.5903256e-01   9.4346154e-01
   1.6571036e-01   9.4365385e-01
   1.7044711e-01   9.4384615e-01
   1.9232337e-01   9.4403846e-01
   1.9360625e-01   9.4423077e-01
   1.9762480e-01   9.4442308e-01
   2.1213833e-01   9.4461538e-01
   2.1564060e-01   9.4480769e-01
   2.2261065e-01   9.4500000e-01
   2.2567997e-01   9.4519231e-01
   2.2609213e-01   9.4538462e-01
   2.3060101e-01   9.4557692e-01
   2.3540091e-01   9.4576923e-01
   2.3922478e-01   9.4596154e-01
   2.4104902e-01   9.4615385e-01
   2.4598306e-01   9.4634615e-01
   2.6206763e-01   9.4653846e-01
   2.6224754e-01   9.4673077e-01
   2.6258103e-01   9.4692308e-01
   2.7120430e-01   9.4711538e-01
   2.7154467e-01   9.4730769e-01
   2.8403210e-01   9.4750000e-01
   2.8483625e-01   9.4769231e-01
   2.9327773e-01   9.4788462e-01
   2.9370724e-01   9.4807692e-01
   2.9774894e-01   9.4826923e-01
   3.0425280e-01   9.4846154e-01
   3.0831298e-01   9.4865385e-01
   3.1029564e-01   9.4884615e-01
   3.1640523e-01   9.4903846e-01
   3.1789623e-01   9.4923077e-01
   3.2066879e-01   9.4942308e-01
   3.2889893e-01   9.4961538e-01
   3.4242906e-01   9.4980769e-01
   3.7121208e-01   9.5000000e-01
   3.8023236e-01   9.5019231e-01
   3.8068001e-01   9.5038462e-01
   3.8660338e-01   9.5057692e-01
   3.8968473e-01   9.5076923e-01
   3.9434801e-01   9.5096154e-01
   3.9508192e-01   9.5115385e-01
   3.9729983e-01   9.5134615e-01
   3.9817195e-01   9.5153846e-01
   4.1123906e-01   9.5173077e-01
   4.1539651e-01   9.5192308e-01
   4.2186108e-01   9.5211538e-01
   4.3322202e-01   9.5230769e-01
   4.3496291e-01   9.5250000e-01
   4.3552147e-01   9.5269231e-01
   4.4075477e-01   9.5288462e-01
   4.4124166e-01   9.5307692e-01
   4.4141640e-01   9.5326923e-01
   4.4272202e-01   9.5346154e-01
   4.4626856e-01   9.5365385e-01
   4.4950369e-01   9.5384615e-01
   4.5020575e-01   9.5403846e-01
   4.5335713e-01   9.5423077e-01
   4.5368317e-01   9.5442308e-01
   4.5506208e-01   9.5461538e-01
   4.5828387e-01   9.5480769e-01
   4.6320079e-01   9.5500000e-01
   4.7016402e-01   9.5519231e-01
   4.7761850e-01   9.5538462e-01
   4.7818970e-01   9.5557692e-01
   4.7990441e-01   9.5576923e-01
   4.8024897e-01   9.5596154e-01
   4.8501124e-01   9.5615385e-01
   4.9076316e-01   9.5634615e-01
   4.9613867e-01   9.5653846e-01
   5.0270420e-01   9.5673077e-01
   5.0852813e-01   9.5692308e-01
   5.1073935e-01   9.5711538e-01
   5.1289870e-01   9.5730769e-01
   5.1485789e-01   9.5750000e-01
   5.2216010e-01   9.5769231e-01
   5.3603396e-01   9.5788462e-01
   5.3866469e-01   9.5807692e-01
   5.4019547e-01   9.5826923e-01
   5.4824426e-01   9.5846154e-01
   5.5824599e-01   9.5865385e-01
   5.6036115e-01   9.5884615e-01
   5.6458727e-01   9.5903846e-01
   5.6774498e-01   9.5923077e-01
   5.6958925e-01   9.5942308e-01
   5.8066186e-01   9.5961538e-01
   5.8243144e-01   9.5980769e-01
   5.8854020e-01   9.6000000e-01
   5.9079011e-01   9.6019231e-01
   5.9530540e-01   9.6038462e-01
   5.9734355e-01   9.6057692e-01
   6.0405411e-01   9.6076923e-01
   6.1119494e-01   9.6096154e-01
   6.1129166e-01   9.6115385e-01
   6.1955917e-01   9.6134615e-01
   6.2961699e-01   9.6153846e-01
   6.4344742e-01   9.6173077e-01
   6.4462837e-01   9.6192308e-01
   6.4719576e-01   9.6211538e-01
   6.4766074e-01   9.6230769e-01
   6.5186689e-01   9.6250000e-01
   6.5523006e-01   9.6269231e-01
   6.5623958e-01   9.6288462e-01
   6.5933915e-01   9.6307692e-01
   6.6086366e-01   9.6326923e-01
   6.6422080e-01   9.6346154e-01
   6.6458051e-01   9.6365385e-01
   6.7829460e-01   9.6384615e-01
   6.9396689e-01   9.6403846e-01
   7.1387630e-01   9.6423077e-01
   7.1397895e-01   9.6442308e-01
   7.1401430e-01   9.6461538e-01
   7.1715893e-01   9.6480769e-01
   7.1855709e-01   9.6500000e-01
   7.1891518e-01   9.6519231e-01
   7.3206407e-01   9.6538462e-01
   7.3546637e-01   9.6557692e-01
   7.4270922e-01   9.6576923e-01
   7.4437683e-01   9.6596154e-01
   7.5513993e-01   9.6615385e-01
   7.5754356e-01   9.6634615e-01
   7.5884925e-01   9.6653846e-01
   7.5967519e-01   9.6673077e-01
   7.6581757e-01   9.6692308e-01
   7.7011513e-01   9.6711538e-01
   7.7512531e-01   9.6730769e-01
   7.8608033e-01   9.6750000e-01
   7.9006409e-01   9.6769231e-01
   7.9480409e-01   9.6788462e-01
   7.9806050e-01   9.6807692e-01
   8.0171083e-01   9.6826923e-01
   8.0903790e-01   9.6846154e-01
   8.1289172e-01   9.6865385e-01
   8.1418898e-01   9.6884615e-01
   8.2566528e-01   9.6903846e-01
   8.3205988e-01   9.6923077e-01
   8.3390745e-01   9.6942308e-01
   8.4505065e-01   9.6961538e-01
   8.4691048e-01   9.6980769e-01
   8.5325529e-01   9.7000000e-01
   8.5448108e-01   9.7019231e-01
   8.7956626e-01   9.7038462e-01
   8.7992736e-01   9.7057692e-01
   8.8026463e-01   9.7076923e-01
   8.8899702e-01   9.7096154e-01
   8.9062840e-01   9.7115385e-01
   8.9527917e-01   9.7134615e-01
   8.9598879e-01   9.7153846e-01
   8.9921649e-01   9.7173077e-01
   9.0400516e-01   9.7192308e-01
   9.1231265e-01   9.7211538e-01
   9.1283274e-01   9.7230769e-01
   9.1876378e-01   9.7250000e-01
   9.1924201e-01   9.7269231e-01
   9.2244213e-01   9.7288462e-01
   9.5618566e-01   9.7307692e-01
   9.6082050e-01   9.7326923e-01
   9.6821403e-01   9.7346154e-01
   9.7032201e-01   9.7365385e-01
   9.7882583e-01   9.7384615e-01
   9.8058242e-01   9.7403846e-01
   9.8760830e-01   9.7423077e-01
   9.9500060e-01   9.7442308e-01
   9.9564122e-01   9.7461538e-01
   1.0005671e+00   9.7480769e-01
   1.0026318e+00   9.7500000e-01
   1.0162249e+00   9.7519231e-01
   1.0165860e+00   9.7538462e-01
   1.0194541e+00   9.7557692e-01
   1.0202422e+00   9.7576923e-01
   1.0273437e+00   9.7596154e-01
   1.0304013e+00   9.7615385e-01
   1.0402311e+00   9.7634615e-01
   1.0417213e+00   9.7653846e-01
   1.0470498e+00   9.7673077e-01
   1.0633748e+00   9.7692308e-01
   1.0689937e+00   9.7711538e-01
   1.0852237e+00   9.7730769e-01
   1.1182063e+00   9.7750000e-01
   1.1232345e+00   9.7769231e-01
   1.1281900e+00   9.7788462e-01
   1.1353834e+00   9.7807692e-01
   1.1399016e+00   9.7826923e-01
   1.1420650e+00   9.7846154e-01
   1.1589783e+00   9.7865385e-01
   1.1810492e+00   9.7884615e-01
   1.1962648e+00   9.7903846e-01
   1.1975860e+00   9.7923077e-01
   1.2164140e+00   9.7942308e-01
   1.2194570e+00   9.7961538e-01
   1.2222318e+00   9.7980769e-01
   1.2271607e+00   9.8000000e-01
   1.2280066e+00   9.8019231e-01
   1.2315570e+00   9.8038462e-01
   1.2334613e+00   9.8057692e-01
   1.2340062e+00   9.8076923e-01
   1.2368079e+00   9.8096154e-01
   1.2442192e+00   9.8115385e-01
   1.2482807e+00   9.8134615e-01
   1.2488289e+00   9.8153846e-01
   1.2570978e+00   9.8173077e-01
   1.2637685e+00   9.8192308e-01
   1.2674849e+00   9.8211538e-01
   1.2754712e+00   9.8230769e-01
   1.2755188e+00   9.8250000e-01
   1.2794272e+00   9.8269231e-01
   1.2799261e+00   9.8288462e-01
   1.2915675e+00   9.8307692e-01
   1.3057577e+00   9.8326923e-01
   1.3229845e+00   9.8346154e-01
   1.3321345e+00   9.8365385e-01
   1.3506389e+00   9.8384615e-01
   1.3637359e+00   9.8403846e-01
   1.3666062e+00   9.8423077e-01
   1.3722432e+00   9.8442308e-01
   1.3755124e+00   9.8461538e-01
   1.3880111e+00   9.8480769e-01
   1.4103999e+00   9.8500000e-01
   1.4234777e+00   9.8519231e-01
   1.4268851e+00   9.8538462e-01
   1.4411087e+00   9.8557692e-01
   1.4446771e+00   9.8576923e-01
   1.4451326e+00   9.8596154e-01
   1.4488882e+00   9.8615385e-01
   1.4559767e+00   9.8634615e-01
   1.4786655e+00   9.8653846e-01
   1.4799493e+00   9.8673077e-01
   1.5034753e+00   9.8692308e-01
   1.5240480e+00   9.8711538e-01
   1.5276603e+00   9.8730769e-01
   1.5461029e+00   9.8750000e-01
   1.5513739e+00   9.8769231e-01
   1.5580666e+00   9.8788462e-01
   1.5664943e+00   9.8807692e-01
   1.5687534e+00   9.8826923e-01
   1.5697786e+00   9.8846154e-01
   1.5708323e+00   9.8865385e-01
   1.5738348e+00   9.8884615e-01
   1.5762104e+00   9.8903846e-01
   1.5789580e+00   9.8923077e-01
   1.5947496e+00   9.8942308e-01
   1.6151042e+00   9.8961538e-01
   1.6189362e+00   9.8980769e-01
   1.6297142e+00   9.9000000e-01
   1.6435426e+00   9.9019231e-01
   1.6493146e+00   9.9038462e-01
   1.6541037e+00   9.9057692e-01
   1.6659902e+00   9.9076923e-01
   1.6704608e+00   9.9096154e-01
   1.6860617e+00   9.9115385e-01
   1.7194305e+00   9.9134615e-01
   1.7245966e+00   9.9153846e-01
   1.7838461e+00   9.9173077e-01
   1.8291331e+00   9.9192308e-01
   1.8333487e+00   9.9211538e-01
   1.8794093e+00   9.9230769e-01
   1.8877579e+00   9.9250000e-01
   1.9175210e+00   9.9269231e-01
   1.9210226e+00   9.9288462e-01
   1.9253070e+00   9.9307692e-01
   1.9493502e+00   9.9326923e-01
   1.9610641e+00   9.9346154e-01
   1.9724391e+00   9.9365385e-01
   1.9750467e+00   9.9384615e-01
   2.0273173e+00   9.9403846e-01
   2.0317615e+00   9.9423077e-01
   2.0423621e+00   9.9442308e-01
   2.0731247e+00   9.9461538e-01
   2.0861910e+00   9.9480769e-01
   2.1951732e+00   9.9500000e-01
   2.2264765e+00   9.9519231e-01
   2.2585815e+00   9.9538462e-01
   2.2623894e+00   9.9557692e-01
   2.2973082e+00   9.9576923e-01
   2.3160804e+00   9.9596154e-01
   2.3589284e+00   9.9615385e-01
   2.4337078e+00   9.9634615e-01
   2.4457979e+00   9.9653846e-01
   2.5037589e+00   9.9673077e-01
   2.5158942e+00   9.9692308e-01
   2.5256884e+00   9.9711538e-01
   2.5294332e+00   9.9730769e-01
   2.6037028e+00   9.9750000e-01
   2.6265232e+00   9.9769231e-01
   2.6386862e+00   9.9788462e-01
   2.6933983e+00   9.9807692e-01
   2.7407086e+00   9.9826923e-01
   2.8026292e+00   9.9846154e-01
   2.8790643e+00   9.9865385e-01
   3.0073597e+00   9.9884615e-01
   3.0726070e+00   9.9903846e-01
   3.4016667e+00   9.9923077e-01
   3.4800501e+00   9.9942308e-01
   3.5237961e+00   9.9961538e-01
   4.3670323e+00   9.9980769e-01
             Inf   1.0000000e+00


==> DocData/RateCDFs/CdfRateGains-East-West-36Tx36Rx-4K-Outdoor-20TxDims.dat <==
x y 
   1.6108002e+01   0.0000000e+00
   1.7145823e+01   2.5641026e-04
   1.7179862e+01   5.1282051e-04
   1.7526402e+01   7.6923077e-04
   1.7758181e+01   1.0256410e-03
   1.7810299e+01   1.2820513e-03
   1.7848096e+01   1.5384615e-03
   1.8092555e+01   1.7948718e-03
   1.8093584e+01   2.0512821e-03
   1.8160787e+01   2.3076923e-03
   1.8175489e+01   2.5641026e-03
   1.8217427e+01   2.8205128e-03
   1.8311520e+01   3.0769231e-03
   1.8445952e+01   3.3333333e-03
   1.8528025e+01   3.5897436e-03
   1.8568220e+01   3.8461538e-03
   1.8599244e+01   4.1025641e-03
   1.8715845e+01   4.3589744e-03
   1.8844145e+01   4.6153846e-03
   1.8903701e+01   4.8717949e-03
   1.8975286e+01   5.1282051e-03
   1.9017799e+01   5.3846154e-03
   1.9116114e+01   5.6410256e-03
   1.9239220e+01   5.8974359e-03
   1.9270435e+01   6.1538462e-03
   1.9279059e+01   6.4102564e-03
   1.9339261e+01   6.6666667e-03
   1.9347727e+01   6.9230769e-03
   1.9351074e+01   7.1794872e-03
   1.9384512e+01   7.4358974e-03
   1.9419288e+01   7.6923077e-03
   1.9490806e+01   7.9487179e-03
   1.9580818e+01   8.2051282e-03
   1.9626862e+01   8.4615385e-03
   1.9645065e+01   8.7179487e-03
   1.9649085e+01   8.9743590e-03
   1.9671405e+01   9.2307692e-03
   1.9696141e+01   9.4871795e-03
   1.9771746e+01   9.7435897e-03
   1.9820098e+01   1.0000000e-02
   1.9838115e+01   1.0256410e-02
   1.9877247e+01   1.0512821e-02
   1.9921898e+01   1.0769231e-02
   1.9925105e+01   1.1025641e-02
   1.9939357e+01   1.1282051e-02
   1.9958451e+01   1.1538462e-02
   1.9963156e+01   1.1794872e-02
   1.9968652e+01   1.2051282e-02
   2.0011339e+01   1.2307692e-02
   2.0023973e+01   1.2564103e-02
   2.0030515e+01   1.2820513e-02
   2.0031972e+01   1.3076923e-02
   2.0035330e+01   1.3333333e-02
   2.0065366e+01   1.3589744e-02
   2.0101086e+01   1.3846154e-02
   2.0137619e+01   1.4102564e-02
   2.0170149e+01   1.4358974e-02
   2.0177280e+01   1.4615385e-02
   2.0227627e+01   1.4871795e-02
   2.0242417e+01   1.5128205e-02
   2.0249270e+01   1.5384615e-02
   2.0286419e+01   1.5641026e-02
   2.0297411e+01   1.5897436e-02
   2.0299842e+01   1.6153846e-02
   2.0306812e+01   1.6410256e-02
   2.0307100e+01   1.6666667e-02
   2.0335862e+01   1.6923077e-02
   2.0373699e+01   1.7179487e-02
   2.0386200e+01   1.7435897e-02
   2.0400570e+01   1.7692308e-02
   2.0410006e+01   1.7948718e-02
   2.0451923e+01   1.8205128e-02
   2.0456578e+01   1.8461538e-02
   2.0478916e+01   1.8717949e-02
   2.0493310e+01   1.8974359e-02
   2.0575778e+01   1.9230769e-02
   2.0612928e+01   1.9487179e-02
   2.0661106e+01   1.9743590e-02
   2.0683927e+01   2.0000000e-02
   2.0709174e+01   2.0256410e-02
   2.0709857e+01   2.0512821e-02
   2.0717716e+01   2.0769231e-02
   2.0724303e+01   2.1025641e-02
   2.0847802e+01   2.1282051e-02
   2.0865259e+01   2.1538462e-02
   2.0866294e+01   2.1794872e-02
   2.0870437e+01   2.2051282e-02
   2.0873406e+01   2.2307692e-02
   2.0895468e+01   2.2564103e-02
   2.0897321e+01   2.2820513e-02
   2.0901562e+01   2.3076923e-02
   2.0904723e+01   2.3333333e-02
   2.0905122e+01   2.3589744e-02
   2.0905632e+01   2.3846154e-02
   2.0931799e+01   2.4102564e-02
   2.0932011e+01   2.4358974e-02
   2.0999798e+01   2.4615385e-02
   2.1002098e+01   2.4871795e-02
   2.1014182e+01   2.5128205e-02
   2.1023626e+01   2.5384615e-02
   2.1027382e+01   2.5641026e-02
   2.1049688e+01   2.5897436e-02
   2.1060414e+01   2.6153846e-02
   2.1060560e+01   2.6410256e-02
   2.1061304e+01   2.6666667e-02
   2.1063347e+01   2.6923077e-02
   2.1073812e+01   2.7179487e-02
   2.1083192e+01   2.7435897e-02
   2.1104662e+01   2.7692308e-02
   2.1108350e+01   2.7948718e-02
   2.1132351e+01   2.8205128e-02
   2.1143426e+01   2.8461538e-02
   2.1170780e+01   2.8717949e-02
   2.1181290e+01   2.8974359e-02
   2.1207239e+01   2.9230769e-02
   2.1217861e+01   2.9487179e-02
   2.1228817e+01   2.9743590e-02
   2.1267245e+01   3.0000000e-02
   2.1267269e+01   3.0256410e-02
   2.1269587e+01   3.0512821e-02
   2.1303181e+01   3.0769231e-02
   2.1304110e+01   3.1025641e-02
   2.1306219e+01   3.1282051e-02
   2.1309562e+01   3.1538462e-02
   2.1315973e+01   3.1794872e-02
   2.1317595e+01   3.2051282e-02
   2.1327789e+01   3.2307692e-02
   2.1339562e+01   3.2564103e-02
   2.1356555e+01   3.2820513e-02
   2.1359589e+01   3.3076923e-02
   2.1396579e+01   3.3333333e-02
   2.1401035e+01   3.3589744e-02
   2.1403405e+01   3.3846154e-02
   2.1408538e+01   3.4102564e-02
   2.1423526e+01   3.4358974e-02
   2.1458036e+01   3.4615385e-02
   2.1467719e+01   3.4871795e-02
   2.1469101e+01   3.5128205e-02
   2.1480695e+01   3.5384615e-02
   2.1481956e+01   3.5641026e-02
   2.1492094e+01   3.5897436e-02
   2.1502242e+01   3.6153846e-02
   2.1521201e+01   3.6410256e-02
   2.1536992e+01   3.6666667e-02
   2.1543651e+01   3.6923077e-02
   2.1544473e+01   3.7179487e-02
   2.1555417e+01   3.7435897e-02
   2.1561407e+01   3.7692308e-02
   2.1563983e+01   3.7948718e-02
   2.1575721e+01   3.8205128e-02
   2.1579682e+01   3.8461538e-02
   2.1589584e+01   3.8717949e-02
   2.1596796e+01   3.8974359e-02
   2.1598453e+01   3.9230769e-02
   2.1599257e+01   3.9487179e-02
   2.1640509e+01   3.9743590e-02
   2.1643368e+01   4.0000000e-02
   2.1654669e+01   4.0256410e-02
   2.1661709e+01   4.0512821e-02
   2.1663128e+01   4.0769231e-02
   2.1664056e+01   4.1025641e-02
   2.1665434e+01   4.1282051e-02
   2.1665520e+01   4.1538462e-02
   2.1665601e+01   4.1794872e-02
   2.1668334e+01   4.2051282e-02
   2.1669298e+01   4.2307692e-02
   2.1672380e+01   4.2564103e-02
   2.1673578e+01   4.2820513e-02
   2.1679081e+01   4.3076923e-02
   2.1682648e+01   4.3333333e-02
   2.1688935e+01   4.3589744e-02
   2.1697530e+01   4.3846154e-02
   2.1698421e+01   4.4102564e-02
   2.1706688e+01   4.4358974e-02
   2.1731854e+01   4.4615385e-02
   2.1738575e+01   4.4871795e-02
   2.1745611e+01   4.5128205e-02
   2.1753166e+01   4.5384615e-02
   2.1782382e+01   4.5641026e-02
   2.1784560e+01   4.5897436e-02
   2.1792812e+01   4.6153846e-02
   2.1795981e+01   4.6410256e-02
   2.1800616e+01   4.6666667e-02
   2.1813013e+01   4.6923077e-02
   2.1820580e+01   4.7179487e-02
   2.1822643e+01   4.7435897e-02
   2.1845293e+01   4.7692308e-02
   2.1866148e+01   4.7948718e-02
   2.1874824e+01   4.8205128e-02
   2.1880357e+01   4.8461538e-02
   2.1882583e+01   4.8717949e-02
   2.1883580e+01   4.8974359e-02
   2.1887011e+01   4.9230769e-02
   2.1889531e+01   4.9487179e-02
   2.1892241e+01   4.9743590e-02
   2.1900958e+01   5.0000000e-02
   2.1906572e+01   5.0256410e-02
   2.1907292e+01   5.0512821e-02
   2.1907329e+01   5.0769231e-02
   2.1910114e+01   5.1025641e-02
   2.1911800e+01   5.1282051e-02
   2.1942892e+01   5.1538462e-02
   2.1959025e+01   5.1794872e-02
   2.1969312e+01   5.2051282e-02
   2.1972800e+01   5.2307692e-02
   2.1973823e+01   5.2564103e-02
   2.1975486e+01   5.2820513e-02
   2.1985270e+01   5.3076923e-02
   2.1985509e+01   5.3333333e-02
   2.1989096e+01   5.3589744e-02
   2.1990553e+01   5.3846154e-02
   2.2003993e+01   5.4102564e-02
   2.2009652e+01   5.4358974e-02
   2.2009750e+01   5.4615385e-02
   2.2017591e+01   5.4871795e-02
   2.2017592e+01   5.5128205e-02
   2.2027935e+01   5.5384615e-02
   2.2041113e+01   5.5641026e-02
   2.2047529e+01   5.5897436e-02
   2.2050598e+01   5.6153846e-02
   2.2051953e+01   5.6410256e-02
   2.2062464e+01   5.6666667e-02
   2.2068197e+01   5.6923077e-02
   2.2071561e+01   5.7179487e-02
   2.2076410e+01   5.7435897e-02
   2.2078733e+01   5.7692308e-02
   2.2083505e+01   5.7948718e-02
   2.2085299e+01   5.8205128e-02
   2.2086188e+01   5.8461538e-02
   2.2089053e+01   5.8717949e-02
   2.2094396e+01   5.8974359e-02
   2.2096810e+01   5.9230769e-02
   2.2104143e+01   5.9487179e-02
   2.2107588e+01   5.9743590e-02
   2.2109500e+01   6.0000000e-02
   2.2110564e+01   6.0256410e-02
   2.2111842e+01   6.0512821e-02
   2.2130977e+01   6.0769231e-02
   2.2130995e+01   6.1025641e-02
   2.2132180e+01   6.1282051e-02
   2.2157977e+01   6.1538462e-02
   2.2158011e+01   6.1794872e-02
   2.2160411e+01   6.2051282e-02
   2.2171688e+01   6.2307692e-02
   2.2172271e+01   6.2564103e-02
   2.2178413e+01   6.2820513e-02
   2.2179513e+01   6.3076923e-02
   2.2183934e+01   6.3333333e-02
   2.2199907e+01   6.3589744e-02
   2.2211545e+01   6.3846154e-02
   2.2217641e+01   6.4102564e-02
   2.2223398e+01   6.4358974e-02
   2.2226664e+01   6.4615385e-02
   2.2229917e+01   6.4871795e-02
   2.2237512e+01   6.5128205e-02
   2.2238596e+01   6.5384615e-02
   2.2246419e+01   6.5641026e-02
   2.2253336e+01   6.5897436e-02
   2.2255141e+01   6.6153846e-02
   2.2265238e+01   6.6410256e-02
   2.2266578e+01   6.6666667e-02
   2.2271799e+01   6.6923077e-02
   2.2271871e+01   6.7179487e-02
   2.2278126e+01   6.7435897e-02
   2.2280783e+01   6.7692308e-02
   2.2301920e+01   6.7948718e-02
   2.2329971e+01   6.8205128e-02
   2.2338575e+01   6.8461538e-02
   2.2350531e+01   6.8717949e-02
   2.2351191e+01   6.8974359e-02
   2.2366306e+01   6.9230769e-02
   2.2383031e+01   6.9487179e-02
   2.2385558e+01   6.9743590e-02
   2.2386773e+01   7.0000000e-02
   2.2389044e+01   7.0256410e-02
   2.2391762e+01   7.0512821e-02
   2.2414335e+01   7.0769231e-02
   2.2431029e+01   7.1025641e-02
   2.2431605e+01   7.1282051e-02
   2.2436941e+01   7.1538462e-02
   2.2437346e+01   7.1794872e-02
   2.2440206e+01   7.2051282e-02
   2.2446605e+01   7.2307692e-02
   2.2458508e+01   7.2564103e-02
   2.2469974e+01   7.2820513e-02
   2.2478662e+01   7.3076923e-02
   2.2478678e+01   7.3333333e-02
   2.2480142e+01   7.3589744e-02
   2.2480774e+01   7.3846154e-02
   2.2481523e+01   7.4102564e-02
   2.2484119e+01   7.4358974e-02
   2.2486975e+01   7.4615385e-02
   2.2498075e+01   7.4871795e-02
   2.2499959e+01   7.5128205e-02
   2.2506510e+01   7.5384615e-02
   2.2506840e+01   7.5641026e-02
   2.2507575e+01   7.5897436e-02
   2.2515921e+01   7.6153846e-02
   2.2517572e+01   7.6410256e-02
   2.2520593e+01   7.6666667e-02
   2.2547216e+01   7.6923077e-02
   2.2554599e+01   7.7179487e-02
   2.2554861e+01   7.7435897e-02
   2.2559312e+01   7.7692308e-02
   2.2560078e+01   7.7948718e-02
   2.2562702e+01   7.8205128e-02
   2.2566835e+01   7.8461538e-02
   2.2573746e+01   7.8717949e-02
   2.2577255e+01   7.8974359e-02
   2.2579480e+01   7.9230769e-02
   2.2579697e+01   7.9487179e-02
   2.2580088e+01   7.9743590e-02
   2.2596306e+01   8.0000000e-02
   2.2600816e+01   8.0256410e-02
   2.2607651e+01   8.0512821e-02
   2.2611765e+01   8.0769231e-02
   2.2611939e+01   8.1025641e-02
   2.2617266e+01   8.1282051e-02
   2.2620044e+01   8.1538462e-02
   2.2623123e+01   8.1794872e-02
   2.2630138e+01   8.2051282e-02
   2.2643955e+01   8.2307692e-02
   2.2659037e+01   8.2564103e-02
   2.2671319e+01   8.2820513e-02
   2.2677622e+01   8.3076923e-02
   2.2680536e+01   8.3333333e-02
   2.2685664e+01   8.3589744e-02
   2.2695697e+01   8.3846154e-02
   2.2698981e+01   8.4102564e-02
   2.2699581e+01   8.4358974e-02
   2.2702082e+01   8.4615385e-02
   2.2702350e+01   8.4871795e-02
   2.2704016e+01   8.5128205e-02
   2.2707112e+01   8.5384615e-02
   2.2709443e+01   8.5641026e-02
   2.2711361e+01   8.5897436e-02
   2.2715774e+01   8.6153846e-02
   2.2718294e+01   8.6410256e-02
   2.2725517e+01   8.6666667e-02
   2.2726707e+01   8.6923077e-02
   2.2733861e+01   8.7179487e-02
   2.2747362e+01   8.7435897e-02
   2.2749294e+01   8.7692308e-02
   2.2751891e+01   8.7948718e-02
   2.2760849e+01   8.8205128e-02
   2.2765055e+01   8.8461538e-02
   2.2769796e+01   8.8717949e-02
   2.2770884e+01   8.8974359e-02
   2.2774716e+01   8.9230769e-02
   2.2783966e+01   8.9487179e-02
   2.2785344e+01   8.9743590e-02
   2.2785783e+01   9.0000000e-02
   2.2789407e+01   9.0256410e-02
   2.2790780e+01   9.0512821e-02
   2.2793514e+01   9.0769231e-02
   2.2804359e+01   9.1025641e-02
   2.2807074e+01   9.1282051e-02
   2.2814122e+01   9.1538462e-02
   2.2817367e+01   9.1794872e-02
   2.2822518e+01   9.2051282e-02
   2.2826124e+01   9.2307692e-02
   2.2829968e+01   9.2564103e-02
   2.2837353e+01   9.2820513e-02
   2.2846870e+01   9.3076923e-02
   2.2868670e+01   9.3333333e-02
   2.2875085e+01   9.3589744e-02
   2.2875374e+01   9.3846154e-02
   2.2878409e+01   9.4102564e-02
   2.2879468e+01   9.4358974e-02
   2.2879974e+01   9.4615385e-02
   2.2880941e+01   9.4871795e-02
   2.2881811e+01   9.5128205e-02
   2.2888595e+01   9.5384615e-02
   2.2898006e+01   9.5641026e-02
   2.2903066e+01   9.5897436e-02
   2.2910642e+01   9.6153846e-02
   2.2917414e+01   9.6410256e-02
   2.2917660e+01   9.6666667e-02
   2.2929203e+01   9.6923077e-02
   2.2933654e+01   9.7179487e-02
   2.2936436e+01   9.7435897e-02
   2.2941700e+01   9.7692308e-02
   2.2943544e+01   9.7948718e-02
   2.2945671e+01   9.8205128e-02
   2.2945675e+01   9.8461538e-02
   2.2946448e+01   9.8717949e-02
   2.2953894e+01   9.8974359e-02
   2.2960430e+01   9.9230769e-02
   2.2969669e+01   9.9487179e-02
   2.2973780e+01   9.9743590e-02
   2.2979596e+01   1.0000000e-01
   2.2981813e+01   1.0025641e-01
   2.2987463e+01   1.0051282e-01
   2.2988361e+01   1.0076923e-01
   2.2992688e+01   1.0102564e-01
   2.2996890e+01   1.0128205e-01
   2.2999547e+01   1.0153846e-01
   2.3002791e+01   1.0179487e-01
   2.3006430e+01   1.0205128e-01
   2.3014588e+01   1.0230769e-01
   2.3027504e+01   1.0256410e-01
   2.3032255e+01   1.0282051e-01
   2.3034508e+01   1.0307692e-01
   2.3038144e+01   1.0333333e-01
   2.3039778e+01   1.0358974e-01
   2.3044578e+01   1.0384615e-01
   2.3045074e+01   1.0410256e-01
   2.3046005e+01   1.0435897e-01
   2.3051775e+01   1.0461538e-01
   2.3054359e+01   1.0487179e-01
   2.3054459e+01   1.0512821e-01
   2.3057405e+01   1.0538462e-01
   2.3057915e+01   1.0564103e-01
   2.3068446e+01   1.0589744e-01
   2.3068688e+01   1.0615385e-01
   2.3071796e+01   1.0641026e-01
   2.3093056e+01   1.0666667e-01
   2.3094521e+01   1.0692308e-01
   2.3110233e+01   1.0717949e-01
   2.3111183e+01   1.0743590e-01
   2.3116716e+01   1.0769231e-01
   2.3121580e+01   1.0794872e-01
   2.3123203e+01   1.0820513e-01
   2.3127327e+01   1.0846154e-01
   2.3129453e+01   1.0871795e-01
   2.3129598e+01   1.0897436e-01
   2.3129698e+01   1.0923077e-01
   2.3130720e+01   1.0948718e-01
   2.3131099e+01   1.0974359e-01
   2.3135127e+01   1.1000000e-01
   2.3135563e+01   1.1025641e-01
   2.3137192e+01   1.1051282e-01
   2.3142531e+01   1.1076923e-01
   2.3143376e+01   1.1102564e-01
   2.3145523e+01   1.1128205e-01
   2.3148936e+01   1.1153846e-01
   2.3154906e+01   1.1179487e-01
   2.3160522e+01   1.1205128e-01
   2.3160753e+01   1.1230769e-01
   2.3161078e+01   1.1256410e-01
   2.3161160e+01   1.1282051e-01
   2.3162811e+01   1.1307692e-01
   2.3163113e+01   1.1333333e-01
   2.3166089e+01   1.1358974e-01
   2.3169826e+01   1.1384615e-01
   2.3171230e+01   1.1410256e-01
   2.3181764e+01   1.1435897e-01
   2.3185270e+01   1.1461538e-01
   2.3187532e+01   1.1487179e-01
   2.3198397e+01   1.1512821e-01
   2.3199953e+01   1.1538462e-01
   2.3202103e+01   1.1564103e-01
   2.3206556e+01   1.1589744e-01
   2.3214469e+01   1.1615385e-01
   2.3215033e+01   1.1641026e-01
   2.3215142e+01   1.1666667e-01
   2.3216286e+01   1.1692308e-01
   2.3221327e+01   1.1717949e-01
   2.3225801e+01   1.1743590e-01
   2.3227872e+01   1.1769231e-01
   2.3233926e+01   1.1794872e-01
   2.3234868e+01   1.1820513e-01
   2.3252794e+01   1.1846154e-01
   2.3256763e+01   1.1871795e-01
   2.3257988e+01   1.1897436e-01
   2.3259333e+01   1.1923077e-01
   2.3260811e+01   1.1948718e-01
   2.3264234e+01   1.1974359e-01
   2.3266657e+01   1.2000000e-01
   2.3268918e+01   1.2025641e-01
   2.3273849e+01   1.2051282e-01
   2.3283806e+01   1.2076923e-01
   2.3285131e+01   1.2102564e-01
   2.3288164e+01   1.2128205e-01
   2.3289028e+01   1.2153846e-01
   2.3300147e+01   1.2179487e-01
   2.3301312e+01   1.2205128e-01
   2.3307986e+01   1.2230769e-01
   2.3308028e+01   1.2256410e-01
   2.3312043e+01   1.2282051e-01
   2.3312949e+01   1.2307692e-01
   2.3319336e+01   1.2333333e-01
   2.3319492e+01   1.2358974e-01
   2.3320294e+01   1.2384615e-01
   2.3321439e+01   1.2410256e-01
   2.3326299e+01   1.2435897e-01
   2.3326555e+01   1.2461538e-01
   2.3330046e+01   1.2487179e-01
   2.3333224e+01   1.2512821e-01
   2.3339701e+01   1.2538462e-01
   2.3341692e+01   1.2564103e-01
   2.3347242e+01   1.2589744e-01
   2.3348934e+01   1.2615385e-01
   2.3349669e+01   1.2641026e-01
   2.3358149e+01   1.2666667e-01
   2.3360726e+01   1.2692308e-01
   2.3369043e+01   1.2717949e-01
   2.3373125e+01   1.2743590e-01
   2.3373128e+01   1.2769231e-01
   2.3376993e+01   1.2794872e-01
   2.3377673e+01   1.2820513e-01
   2.3379723e+01   1.2846154e-01
   2.3381963e+01   1.2871795e-01
   2.3382142e+01   1.2897436e-01
   2.3383890e+01   1.2923077e-01
   2.3384753e+01   1.2948718e-01
   2.3385571e+01   1.2974359e-01
   2.3387116e+01   1.3000000e-01
   2.3396899e+01   1.3025641e-01
   2.3396974e+01   1.3051282e-01
   2.3397406e+01   1.3076923e-01
   2.3397888e+01   1.3102564e-01
   2.3399847e+01   1.3128205e-01
   2.3400286e+01   1.3153846e-01
   2.3401679e+01   1.3179487e-01
   2.3411570e+01   1.3205128e-01
   2.3419518e+01   1.3230769e-01
   2.3419632e+01   1.3256410e-01
   2.3423095e+01   1.3282051e-01
   2.3423325e+01   1.3307692e-01
   2.3428771e+01   1.3333333e-01
   2.3431951e+01   1.3358974e-01
   2.3433294e+01   1.3384615e-01
   2.3446324e+01   1.3410256e-01
   2.3448272e+01   1.3435897e-01
   2.3448913e+01   1.3461538e-01
   2.3449971e+01   1.3487179e-01
   2.3451842e+01   1.3512821e-01
   2.3454792e+01   1.3538462e-01
   2.3455727e+01   1.3564103e-01
   2.3456433e+01   1.3589744e-01
   2.3461955e+01   1.3615385e-01
   2.3468051e+01   1.3641026e-01
   2.3473503e+01   1.3666667e-01
   2.3477437e+01   1.3692308e-01
   2.3478490e+01   1.3717949e-01
   2.3487444e+01   1.3743590e-01
   2.3494326e+01   1.3769231e-01
   2.3503604e+01   1.3794872e-01
   2.3506798e+01   1.3820513e-01
   2.3513542e+01   1.3846154e-01
   2.3513858e+01   1.3871795e-01
   2.3517961e+01   1.3897436e-01
   2.3527439e+01   1.3923077e-01
   2.3534912e+01   1.3948718e-01
   2.3544856e+01   1.3974359e-01
   2.3548387e+01   1.4000000e-01
   2.3549710e+01   1.4025641e-01
   2.3551614e+01   1.4051282e-01
   2.3552358e+01   1.4076923e-01
   2.3553578e+01   1.4102564e-01
   2.3560087e+01   1.4128205e-01
   2.3562099e+01   1.4153846e-01
   2.3566384e+01   1.4179487e-01
   2.3572099e+01   1.4205128e-01
   2.3572870e+01   1.4230769e-01
   2.3579374e+01   1.4256410e-01
   2.3580085e+01   1.4282051e-01
   2.3580162e+01   1.4307692e-01
   2.3581462e+01   1.4333333e-01
   2.3582480e+01   1.4358974e-01
   2.3582709e+01   1.4384615e-01
   2.3584949e+01   1.4410256e-01
   2.3589278e+01   1.4435897e-01
   2.3591069e+01   1.4461538e-01
   2.3591974e+01   1.4487179e-01
   2.3594529e+01   1.4512821e-01
   2.3597486e+01   1.4538462e-01
   2.3605784e+01   1.4564103e-01
   2.3607492e+01   1.4589744e-01
   2.3612653e+01   1.4615385e-01
   2.3616388e+01   1.4641026e-01
   2.3616900e+01   1.4666667e-01
   2.3618629e+01   1.4692308e-01
   2.3620028e+01   1.4717949e-01
   2.3631442e+01   1.4743590e-01
   2.3631793e+01   1.4769231e-01
   2.3640670e+01   1.4794872e-01
   2.3641000e+01   1.4820513e-01
   2.3642690e+01   1.4846154e-01
   2.3643821e+01   1.4871795e-01
   2.3651426e+01   1.4897436e-01
   2.3651527e+01   1.4923077e-01
   2.3652951e+01   1.4948718e-01
   2.3654277e+01   1.4974359e-01
   2.3658802e+01   1.5000000e-01
   2.3665568e+01   1.5025641e-01
   2.3665823e+01   1.5051282e-01
   2.3668824e+01   1.5076923e-01
   2.3675929e+01   1.5102564e-01
   2.3678941e+01   1.5128205e-01
   2.3683398e+01   1.5153846e-01
   2.3684892e+01   1.5179487e-01
   2.3686148e+01   1.5205128e-01
   2.3701561e+01   1.5230769e-01
   2.3704835e+01   1.5256410e-01
   2.3706180e+01   1.5282051e-01
   2.3707517e+01   1.5307692e-01
   2.3709867e+01   1.5333333e-01
   2.3711159e+01   1.5358974e-01
   2.3712951e+01   1.5384615e-01
   2.3719445e+01   1.5410256e-01
   2.3721700e+01   1.5435897e-01
   2.3730684e+01   1.5461538e-01
   2.3733184e+01   1.5487179e-01
   2.3735923e+01   1.5512821e-01
   2.3736894e+01   1.5538462e-01
   2.3742496e+01   1.5564103e-01
   2.3743126e+01   1.5589744e-01
   2.3750224e+01   1.5615385e-01
   2.3752928e+01   1.5641026e-01
   2.3754364e+01   1.5666667e-01
   2.3757192e+01   1.5692308e-01
   2.3760561e+01   1.5717949e-01
   2.3760815e+01   1.5743590e-01
   2.3766399e+01   1.5769231e-01
   2.3766569e+01   1.5794872e-01
   2.3766887e+01   1.5820513e-01
   2.3767389e+01   1.5846154e-01
   2.3769024e+01   1.5871795e-01
   2.3772744e+01   1.5897436e-01
   2.3776629e+01   1.5923077e-01
   2.3779141e+01   1.5948718e-01
   2.3780082e+01   1.5974359e-01
   2.3782241e+01   1.6000000e-01
   2.3785575e+01   1.6025641e-01
   2.3785728e+01   1.6051282e-01
   2.3786355e+01   1.6076923e-01
   2.3791190e+01   1.6102564e-01
   2.3791545e+01   1.6128205e-01
   2.3796242e+01   1.6153846e-01
   2.3800588e+01   1.6179487e-01
   2.3807214e+01   1.6205128e-01
   2.3810042e+01   1.6230769e-01
   2.3814280e+01   1.6256410e-01
   2.3818437e+01   1.6282051e-01
   2.3820669e+01   1.6307692e-01
   2.3828934e+01   1.6333333e-01
   2.3832040e+01   1.6358974e-01
   2.3834662e+01   1.6384615e-01
   2.3841406e+01   1.6410256e-01
   2.3843709e+01   1.6435897e-01
   2.3844936e+01   1.6461538e-01
   2.3848401e+01   1.6487179e-01
   2.3857553e+01   1.6512821e-01
   2.3858217e+01   1.6538462e-01
   2.3867373e+01   1.6564103e-01
   2.3869035e+01   1.6589744e-01
   2.3874406e+01   1.6615385e-01
   2.3876669e+01   1.6641026e-01
   2.3877372e+01   1.6666667e-01
   2.3881321e+01   1.6692308e-01
   2.3883237e+01   1.6717949e-01
   2.3886862e+01   1.6743590e-01
   2.3887512e+01   1.6769231e-01
   2.3888143e+01   1.6794872e-01
   2.3888986e+01   1.6820513e-01
   2.3890186e+01   1.6846154e-01
   2.3895370e+01   1.6871795e-01
   2.3900946e+01   1.6897436e-01
   2.3901295e+01   1.6923077e-01
   2.3905663e+01   1.6948718e-01
   2.3908782e+01   1.6974359e-01
   2.3909020e+01   1.7000000e-01
   2.3909238e+01   1.7025641e-01
   2.3910082e+01   1.7051282e-01
   2.3916923e+01   1.7076923e-01
   2.3917242e+01   1.7102564e-01
   2.3918840e+01   1.7128205e-01
   2.3925906e+01   1.7153846e-01
   2.3926471e+01   1.7179487e-01
   2.3928032e+01   1.7205128e-01
   2.3933048e+01   1.7230769e-01
   2.3934270e+01   1.7256410e-01
   2.3935681e+01   1.7282051e-01
   2.3941578e+01   1.7307692e-01
   2.3943243e+01   1.7333333e-01
   2.3946889e+01   1.7358974e-01
   2.3947343e+01   1.7384615e-01
   2.3947573e+01   1.7410256e-01
   2.3948889e+01   1.7435897e-01
   2.3949121e+01   1.7461538e-01
   2.3950769e+01   1.7487179e-01
   2.3952288e+01   1.7512821e-01
   2.3956272e+01   1.7538462e-01
   2.3958961e+01   1.7564103e-01
   2.3960289e+01   1.7589744e-01
   2.3964168e+01   1.7615385e-01
   2.3972013e+01   1.7641026e-01
   2.3972625e+01   1.7666667e-01
   2.3976191e+01   1.7692308e-01
   2.3982230e+01   1.7717949e-01
   2.3983274e+01   1.7743590e-01
   2.3986543e+01   1.7769231e-01
   2.3990860e+01   1.7794872e-01
   2.3992852e+01   1.7820513e-01
   2.4003368e+01   1.7846154e-01
   2.4004431e+01   1.7871795e-01
   2.4005543e+01   1.7897436e-01
   2.4008303e+01   1.7923077e-01
   2.4011818e+01   1.7948718e-01
   2.4012817e+01   1.7974359e-01
   2.4013172e+01   1.8000000e-01
   2.4015525e+01   1.8025641e-01
   2.4020003e+01   1.8051282e-01
   2.4020553e+01   1.8076923e-01
   2.4027635e+01   1.8102564e-01
   2.4031898e+01   1.8128205e-01
   2.4034876e+01   1.8153846e-01
   2.4037679e+01   1.8179487e-01
   2.4039007e+01   1.8205128e-01
   2.4041243e+01   1.8230769e-01
   2.4042386e+01   1.8256410e-01
   2.4043812e+01   1.8282051e-01
   2.4046030e+01   1.8307692e-01
   2.4052299e+01   1.8333333e-01
   2.4058884e+01   1.8358974e-01
   2.4064551e+01   1.8384615e-01
   2.4070467e+01   1.8410256e-01
   2.4071188e+01   1.8435897e-01
   2.4076987e+01   1.8461538e-01
   2.4077007e+01   1.8487179e-01
   2.4078015e+01   1.8512821e-01
   2.4080264e+01   1.8538462e-01
   2.4085963e+01   1.8564103e-01
   2.4092974e+01   1.8589744e-01
   2.4094014e+01   1.8615385e-01
   2.4096359e+01   1.8641026e-01
   2.4101012e+01   1.8666667e-01
   2.4101971e+01   1.8692308e-01
   2.4102018e+01   1.8717949e-01
   2.4108519e+01   1.8743590e-01
   2.4110377e+01   1.8769231e-01
   2.4113111e+01   1.8794872e-01
   2.4113926e+01   1.8820513e-01
   2.4115562e+01   1.8846154e-01
   2.4116034e+01   1.8871795e-01
   2.4116228e+01   1.8897436e-01
   2.4116458e+01   1.8923077e-01
   2.4118906e+01   1.8948718e-01
   2.4119990e+01   1.8974359e-01
   2.4129442e+01   1.9000000e-01
   2.4132186e+01   1.9025641e-01
   2.4137522e+01   1.9051282e-01
   2.4139051e+01   1.9076923e-01
   2.4141036e+01   1.9102564e-01
   2.4142444e+01   1.9128205e-01
   2.4144582e+01   1.9153846e-01
   2.4149946e+01   1.9179487e-01
   2.4150348e+01   1.9205128e-01
   2.4156697e+01   1.9230769e-01
   2.4157631e+01   1.9256410e-01
   2.4158423e+01   1.9282051e-01
   2.4158792e+01   1.9307692e-01
   2.4160264e+01   1.9333333e-01
   2.4163567e+01   1.9358974e-01
   2.4169337e+01   1.9384615e-01
   2.4171884e+01   1.9410256e-01
   2.4173672e+01   1.9435897e-01
   2.4175197e+01   1.9461538e-01
   2.4176808e+01   1.9487179e-01
   2.4176940e+01   1.9512821e-01
   2.4178808e+01   1.9538462e-01
   2.4179138e+01   1.9564103e-01
   2.4182615e+01   1.9589744e-01
   2.4184948e+01   1.9615385e-01
   2.4189280e+01   1.9641026e-01
   2.4192998e+01   1.9666667e-01
   2.4200345e+01   1.9692308e-01
   2.4209426e+01   1.9717949e-01
   2.4212253e+01   1.9743590e-01
   2.4213330e+01   1.9769231e-01
   2.4215915e+01   1.9794872e-01
   2.4216042e+01   1.9820513e-01
   2.4219883e+01   1.9846154e-01
   2.4219990e+01   1.9871795e-01
   2.4221206e+01   1.9897436e-01
   2.4225005e+01   1.9923077e-01
   2.4228073e+01   1.9948718e-01
   2.4228395e+01   1.9974359e-01
   2.4229937e+01   2.0000000e-01
   2.4230758e+01   2.0025641e-01
   2.4236359e+01   2.0051282e-01
   2.4245196e+01   2.0076923e-01
   2.4246536e+01   2.0102564e-01
   2.4249194e+01   2.0128205e-01
   2.4252522e+01   2.0153846e-01
   2.4252972e+01   2.0179487e-01
   2.4254650e+01   2.0205128e-01
   2.4257836e+01   2.0230769e-01
   2.4261565e+01   2.0256410e-01
   2.4262907e+01   2.0282051e-01
   2.4265618e+01   2.0307692e-01
   2.4265653e+01   2.0333333e-01
   2.4267287e+01   2.0358974e-01
   2.4267391e+01   2.0384615e-01
   2.4268040e+01   2.0410256e-01
   2.4268371e+01   2.0435897e-01
   2.4269345e+01   2.0461538e-01
   2.4285021e+01   2.0487179e-01
   2.4290103e+01   2.0512821e-01
   2.4291726e+01   2.0538462e-01
   2.4293909e+01   2.0564103e-01
   2.4295927e+01   2.0589744e-01
   2.4306351e+01   2.0615385e-01
   2.4308650e+01   2.0641026e-01
   2.4309487e+01   2.0666667e-01
   2.4309708e+01   2.0692308e-01
   2.4310959e+01   2.0717949e-01
   2.4311948e+01   2.0743590e-01
   2.4318387e+01   2.0769231e-01
   2.4319934e+01   2.0794872e-01
   2.4322060e+01   2.0820513e-01
   2.4323441e+01   2.0846154e-01
   2.4324256e+01   2.0871795e-01
   2.4324960e+01   2.0897436e-01
   2.4332387e+01   2.0923077e-01
   2.4333452e+01   2.0948718e-01
   2.4337179e+01   2.0974359e-01
   2.4337632e+01   2.1000000e-01
   2.4343866e+01   2.1025641e-01
   2.4344986e+01   2.1051282e-01
   2.4346300e+01   2.1076923e-01
   2.4348273e+01   2.1102564e-01
   2.4348490e+01   2.1128205e-01
   2.4353201e+01   2.1153846e-01
   2.4355557e+01   2.1179487e-01
   2.4361168e+01   2.1205128e-01
   2.4362859e+01   2.1230769e-01
   2.4366294e+01   2.1256410e-01
   2.4366751e+01   2.1282051e-01
   2.4370254e+01   2.1307692e-01
   2.4371747e+01   2.1333333e-01
   2.4373315e+01   2.1358974e-01
   2.4373915e+01   2.1384615e-01
   2.4376189e+01   2.1410256e-01
   2.4377405e+01   2.1435897e-01
   2.4378431e+01   2.1461538e-01
   2.4378604e+01   2.1487179e-01
   2.4378813e+01   2.1512821e-01
   2.4379666e+01   2.1538462e-01
   2.4381145e+01   2.1564103e-01
   2.4383459e+01   2.1589744e-01
   2.4383710e+01   2.1615385e-01
   2.4384819e+01   2.1641026e-01
   2.4385460e+01   2.1666667e-01
   2.4389870e+01   2.1692308e-01
   2.4393349e+01   2.1717949e-01
   2.4401282e+01   2.1743590e-01
   2.4401912e+01   2.1769231e-01
   2.4401978e+01   2.1794872e-01
   2.4402707e+01   2.1820513e-01
   2.4404609e+01   2.1846154e-01
   2.4405341e+01   2.1871795e-01
   2.4406956e+01   2.1897436e-01
   2.4410534e+01   2.1923077e-01
   2.4416807e+01   2.1948718e-01
   2.4417268e+01   2.1974359e-01
   2.4417405e+01   2.2000000e-01
   2.4418507e+01   2.2025641e-01
   2.4421368e+01   2.2051282e-01
   2.4427606e+01   2.2076923e-01
   2.4429217e+01   2.2102564e-01
   2.4432245e+01   2.2128205e-01
   2.4434843e+01   2.2153846e-01
   2.4440860e+01   2.2179487e-01
   2.4443899e+01   2.2205128e-01
   2.4448550e+01   2.2230769e-01
   2.4450182e+01   2.2256410e-01
   2.4451384e+01   2.2282051e-01
   2.4459412e+01   2.2307692e-01
   2.4460453e+01   2.2333333e-01
   2.4462300e+01   2.2358974e-01
   2.4462919e+01   2.2384615e-01
   2.4463095e+01   2.2410256e-01
   2.4464488e+01   2.2435897e-01
   2.4465859e+01   2.2461538e-01
   2.4466681e+01   2.2487179e-01
   2.4468760e+01   2.2512821e-01
   2.4471738e+01   2.2538462e-01
   2.4472915e+01   2.2564103e-01
   2.4476492e+01   2.2589744e-01
   2.4477941e+01   2.2615385e-01
   2.4479900e+01   2.2641026e-01
   2.4481888e+01   2.2666667e-01
   2.4482554e+01   2.2692308e-01
   2.4483901e+01   2.2717949e-01
   2.4493254e+01   2.2743590e-01
   2.4495494e+01   2.2769231e-01
   2.4498708e+01   2.2794872e-01
   2.4503621e+01   2.2820513e-01
   2.4504004e+01   2.2846154e-01
   2.4507755e+01   2.2871795e-01
   2.4508317e+01   2.2897436e-01
   2.4510108e+01   2.2923077e-01
   2.4513240e+01   2.2948718e-01
   2.4513975e+01   2.2974359e-01
   2.4515098e+01   2.3000000e-01
   2.4520231e+01   2.3025641e-01
   2.4521708e+01   2.3051282e-01
   2.4521992e+01   2.3076923e-01
   2.4522062e+01   2.3102564e-01
   2.4524101e+01   2.3128205e-01
   2.4524919e+01   2.3153846e-01
   2.4525957e+01   2.3179487e-01
   2.4526788e+01   2.3205128e-01
   2.4528553e+01   2.3230769e-01
   2.4532915e+01   2.3256410e-01
   2.4534708e+01   2.3282051e-01
   2.4535021e+01   2.3307692e-01
   2.4535176e+01   2.3333333e-01
   2.4540574e+01   2.3358974e-01
   2.4542405e+01   2.3384615e-01
   2.4542965e+01   2.3410256e-01
   2.4545460e+01   2.3435897e-01
   2.4546340e+01   2.3461538e-01
   2.4547974e+01   2.3487179e-01
   2.4556662e+01   2.3512821e-01
   2.4559222e+01   2.3538462e-01
   2.4559336e+01   2.3564103e-01
   2.4562544e+01   2.3589744e-01
   2.4562589e+01   2.3615385e-01
   2.4563417e+01   2.3641026e-01
   2.4564158e+01   2.3666667e-01
   2.4564405e+01   2.3692308e-01
   2.4565968e+01   2.3717949e-01
   2.4567835e+01   2.3743590e-01
   2.4572180e+01   2.3769231e-01
   2.4573684e+01   2.3794872e-01
   2.4575553e+01   2.3820513e-01
   2.4577690e+01   2.3846154e-01
   2.4579076e+01   2.3871795e-01
   2.4579468e+01   2.3897436e-01
   2.4582784e+01   2.3923077e-01
   2.4583128e+01   2.3948718e-01
   2.4584640e+01   2.3974359e-01
   2.4585504e+01   2.4000000e-01
   2.4587693e+01   2.4025641e-01
   2.4588541e+01   2.4051282e-01
   2.4592583e+01   2.4076923e-01
   2.4597576e+01   2.4102564e-01
   2.4606717e+01   2.4128205e-01
   2.4607099e+01   2.4153846e-01
   2.4609912e+01   2.4179487e-01
   2.4610475e+01   2.4205128e-01
   2.4614723e+01   2.4230769e-01
   2.4621435e+01   2.4256410e-01
   2.4622273e+01   2.4282051e-01
   2.4630005e+01   2.4307692e-01
   2.4630596e+01   2.4333333e-01
   2.4633083e+01   2.4358974e-01
   2.4640224e+01   2.4384615e-01
   2.4654494e+01   2.4410256e-01
   2.4659416e+01   2.4435897e-01
   2.4663266e+01   2.4461538e-01
   2.4663306e+01   2.4487179e-01
   2.4667931e+01   2.4512821e-01
   2.4671771e+01   2.4538462e-01
   2.4677046e+01   2.4564103e-01
   2.4678988e+01   2.4589744e-01
   2.4682564e+01   2.4615385e-01
   2.4683133e+01   2.4641026e-01
   2.4688690e+01   2.4666667e-01
   2.4691508e+01   2.4692308e-01
   2.4697075e+01   2.4717949e-01
   2.4698169e+01   2.4743590e-01
   2.4698958e+01   2.4769231e-01
   2.4701390e+01   2.4794872e-01
   2.4705697e+01   2.4820513e-01
   2.4711222e+01   2.4846154e-01
   2.4712790e+01   2.4871795e-01
   2.4712833e+01   2.4897436e-01
   2.4713540e+01   2.4923077e-01
   2.4723873e+01   2.4948718e-01
   2.4726402e+01   2.4974359e-01
   2.4728874e+01   2.5000000e-01
   2.4729034e+01   2.5025641e-01
   2.4733467e+01   2.5051282e-01
   2.4734963e+01   2.5076923e-01
   2.4735323e+01   2.5102564e-01
   2.4744914e+01   2.5128205e-01
   2.4748483e+01   2.5153846e-01
   2.4754238e+01   2.5179487e-01
   2.4755505e+01   2.5205128e-01
   2.4755735e+01   2.5230769e-01
   2.4760770e+01   2.5256410e-01
   2.4761292e+01   2.5282051e-01
   2.4762450e+01   2.5307692e-01
   2.4764207e+01   2.5333333e-01
   2.4764751e+01   2.5358974e-01
   2.4768332e+01   2.5384615e-01
   2.4768355e+01   2.5410256e-01
   2.4771062e+01   2.5435897e-01
   2.4771999e+01   2.5461538e-01
   2.4773980e+01   2.5487179e-01
   2.4774959e+01   2.5512821e-01
   2.4777765e+01   2.5538462e-01
   2.4779998e+01   2.5564103e-01
   2.4780514e+01   2.5589744e-01
   2.4782537e+01   2.5615385e-01
   2.4789290e+01   2.5641026e-01
   2.4791709e+01   2.5666667e-01
   2.4792199e+01   2.5692308e-01
   2.4792362e+01   2.5717949e-01
   2.4795024e+01   2.5743590e-01
   2.4802689e+01   2.5769231e-01
   2.4812455e+01   2.5794872e-01
   2.4817042e+01   2.5820513e-01
   2.4817258e+01   2.5846154e-01
   2.4818167e+01   2.5871795e-01
   2.4823081e+01   2.5897436e-01
   2.4824354e+01   2.5923077e-01
   2.4827201e+01   2.5948718e-01
   2.4829431e+01   2.5974359e-01
   2.4829691e+01   2.6000000e-01
   2.4834788e+01   2.6025641e-01
   2.4841698e+01   2.6051282e-01
   2.4842927e+01   2.6076923e-01
   2.4844564e+01   2.6102564e-01
   2.4845369e+01   2.6128205e-01
   2.4846015e+01   2.6153846e-01
   2.4848289e+01   2.6179487e-01
   2.4851535e+01   2.6205128e-01
   2.4852786e+01   2.6230769e-01
   2.4862583e+01   2.6256410e-01
   2.4865096e+01   2.6282051e-01
   2.4871191e+01   2.6307692e-01
   2.4873251e+01   2.6333333e-01
   2.4876779e+01   2.6358974e-01
   2.4888448e+01   2.6384615e-01
   2.4889125e+01   2.6410256e-01
   2.4892040e+01   2.6435897e-01
   2.4892345e+01   2.6461538e-01
   2.4893534e+01   2.6487179e-01
   2.4893858e+01   2.6512821e-01
   2.4897951e+01   2.6538462e-01
   2.4901708e+01   2.6564103e-01
   2.4905034e+01   2.6589744e-01
   2.4913787e+01   2.6615385e-01
   2.4914279e+01   2.6641026e-01
   2.4915250e+01   2.6666667e-01
   2.4916186e+01   2.6692308e-01
   2.4918199e+01   2.6717949e-01
   2.4919538e+01   2.6743590e-01
   2.4925193e+01   2.6769231e-01
   2.4925217e+01   2.6794872e-01
   2.4935799e+01   2.6820513e-01
   2.4937851e+01   2.6846154e-01
   2.4941559e+01   2.6871795e-01
   2.4942021e+01   2.6897436e-01
   2.4942083e+01   2.6923077e-01
   2.4943732e+01   2.6948718e-01
   2.4943833e+01   2.6974359e-01
   2.4947103e+01   2.7000000e-01
   2.4950379e+01   2.7025641e-01
   2.4957567e+01   2.7051282e-01
   2.4959509e+01   2.7076923e-01
   2.4961526e+01   2.7102564e-01
   2.4961575e+01   2.7128205e-01
   2.4963460e+01   2.7153846e-01
   2.4972250e+01   2.7179487e-01
   2.4973330e+01   2.7205128e-01
   2.4974146e+01   2.7230769e-01
   2.4974619e+01   2.7256410e-01
   2.4975284e+01   2.7282051e-01
   2.4977083e+01   2.7307692e-01
   2.4980988e+01   2.7333333e-01
   2.4983889e+01   2.7358974e-01
   2.4985397e+01   2.7384615e-01
   2.4987357e+01   2.7410256e-01
   2.4990608e+01   2.7435897e-01
   2.4991945e+01   2.7461538e-01
   2.5000979e+01   2.7487179e-01
   2.5002582e+01   2.7512821e-01
   2.5010322e+01   2.7538462e-01
   2.5012487e+01   2.7564103e-01
   2.5014190e+01   2.7589744e-01
   2.5015790e+01   2.7615385e-01
   2.5016152e+01   2.7641026e-01
   2.5016663e+01   2.7666667e-01
   2.5025409e+01   2.7692308e-01
   2.5027607e+01   2.7717949e-01
   2.5029936e+01   2.7743590e-01
   2.5030011e+01   2.7769231e-01
   2.5035024e+01   2.7794872e-01
   2.5036063e+01   2.7820513e-01
   2.5039606e+01   2.7846154e-01
   2.5042636e+01   2.7871795e-01
   2.5043846e+01   2.7897436e-01
   2.5048248e+01   2.7923077e-01
   2.5048273e+01   2.7948718e-01
   2.5050120e+01   2.7974359e-01
   2.5050276e+01   2.8000000e-01
   2.5050843e+01   2.8025641e-01
   2.5051037e+01   2.8051282e-01
   2.5054009e+01   2.8076923e-01
   2.5056775e+01   2.8102564e-01
   2.5057592e+01   2.8128205e-01
   2.5068816e+01   2.8153846e-01
   2.5075009e+01   2.8179487e-01
   2.5075055e+01   2.8205128e-01
   2.5075416e+01   2.8230769e-01
   2.5076813e+01   2.8256410e-01
   2.5077445e+01   2.8282051e-01
   2.5080546e+01   2.8307692e-01
   2.5082791e+01   2.8333333e-01
   2.5083520e+01   2.8358974e-01
   2.5084331e+01   2.8384615e-01
   2.5087614e+01   2.8410256e-01
   2.5091312e+01   2.8435897e-01
   2.5091564e+01   2.8461538e-01
   2.5093300e+01   2.8487179e-01
   2.5093621e+01   2.8512821e-01
   2.5093957e+01   2.8538462e-01
   2.5095446e+01   2.8564103e-01
   2.5106651e+01   2.8589744e-01
   2.5107920e+01   2.8615385e-01
   2.5111665e+01   2.8641026e-01
   2.5113171e+01   2.8666667e-01
   2.5113950e+01   2.8692308e-01
   2.5116495e+01   2.8717949e-01
   2.5120700e+01   2.8743590e-01
   2.5120890e+01   2.8769231e-01
   2.5124487e+01   2.8794872e-01
   2.5126089e+01   2.8820513e-01
   2.5128454e+01   2.8846154e-01
   2.5129248e+01   2.8871795e-01
   2.5133884e+01   2.8897436e-01
   2.5136021e+01   2.8923077e-01
   2.5142258e+01   2.8948718e-01
   2.5145669e+01   2.8974359e-01
   2.5146793e+01   2.9000000e-01
   2.5147709e+01   2.9025641e-01
   2.5147977e+01   2.9051282e-01
   2.5150366e+01   2.9076923e-01
   2.5156389e+01   2.9102564e-01
   2.5157870e+01   2.9128205e-01
   2.5161154e+01   2.9153846e-01
   2.5162418e+01   2.9179487e-01
   2.5162971e+01   2.9205128e-01
   2.5168781e+01   2.9230769e-01
   2.5171501e+01   2.9256410e-01
   2.5172327e+01   2.9282051e-01
   2.5174987e+01   2.9307692e-01
   2.5176192e+01   2.9333333e-01
   2.5177571e+01   2.9358974e-01
   2.5190112e+01   2.9384615e-01
   2.5191844e+01   2.9410256e-01
   2.5192859e+01   2.9435897e-01
   2.5196853e+01   2.9461538e-01
   2.5198422e+01   2.9487179e-01
   2.5200670e+01   2.9512821e-01
   2.5203126e+01   2.9538462e-01
   2.5205040e+01   2.9564103e-01
   2.5209230e+01   2.9589744e-01
   2.5210388e+01   2.9615385e-01
   2.5210587e+01   2.9641026e-01
   2.5216996e+01   2.9666667e-01
   2.5223046e+01   2.9692308e-01
   2.5225009e+01   2.9717949e-01
   2.5226127e+01   2.9743590e-01
   2.5227910e+01   2.9769231e-01
   2.5227947e+01   2.9794872e-01
   2.5229643e+01   2.9820513e-01
   2.5229686e+01   2.9846154e-01
   2.5232699e+01   2.9871795e-01
   2.5237999e+01   2.9897436e-01
   2.5238571e+01   2.9923077e-01
   2.5238784e+01   2.9948718e-01
   2.5239128e+01   2.9974359e-01
   2.5240731e+01   3.0000000e-01
   2.5250359e+01   3.0025641e-01
   2.5253782e+01   3.0051282e-01
   2.5254827e+01   3.0076923e-01
   2.5255043e+01   3.0102564e-01
   2.5258739e+01   3.0128205e-01
   2.5261117e+01   3.0153846e-01
   2.5261538e+01   3.0179487e-01
   2.5262901e+01   3.0205128e-01
   2.5277201e+01   3.0230769e-01
   2.5277911e+01   3.0256410e-01
   2.5278275e+01   3.0282051e-01
   2.5281520e+01   3.0307692e-01
   2.5283238e+01   3.0333333e-01
   2.5285392e+01   3.0358974e-01
   2.5290835e+01   3.0384615e-01
   2.5293391e+01   3.0410256e-01
   2.5293565e+01   3.0435897e-01
   2.5293975e+01   3.0461538e-01
   2.5294472e+01   3.0487179e-01
   2.5294787e+01   3.0512821e-01
   2.5295191e+01   3.0538462e-01
   2.5295202e+01   3.0564103e-01
   2.5295992e+01   3.0589744e-01
   2.5296253e+01   3.0615385e-01
   2.5296764e+01   3.0641026e-01
   2.5299134e+01   3.0666667e-01
   2.5302394e+01   3.0692308e-01
   2.5304260e+01   3.0717949e-01
   2.5304588e+01   3.0743590e-01
   2.5305160e+01   3.0769231e-01
   2.5309259e+01   3.0794872e-01
   2.5309835e+01   3.0820513e-01
   2.5310289e+01   3.0846154e-01
   2.5312350e+01   3.0871795e-01
   2.5314380e+01   3.0897436e-01
   2.5314784e+01   3.0923077e-01
   2.5315623e+01   3.0948718e-01
   2.5317322e+01   3.0974359e-01
   2.5320446e+01   3.1000000e-01
   2.5321610e+01   3.1025641e-01
   2.5323079e+01   3.1051282e-01
   2.5324164e+01   3.1076923e-01
   2.5324752e+01   3.1102564e-01
   2.5328838e+01   3.1128205e-01
   2.5328872e+01   3.1153846e-01
   2.5330512e+01   3.1179487e-01
   2.5330734e+01   3.1205128e-01
   2.5330827e+01   3.1230769e-01
   2.5334722e+01   3.1256410e-01
   2.5335223e+01   3.1282051e-01
   2.5337482e+01   3.1307692e-01
   2.5339402e+01   3.1333333e-01
   2.5340302e+01   3.1358974e-01
   2.5341329e+01   3.1384615e-01
   2.5342144e+01   3.1410256e-01
   2.5343467e+01   3.1435897e-01
   2.5345568e+01   3.1461538e-01
   2.5347125e+01   3.1487179e-01
   2.5348200e+01   3.1512821e-01
   2.5353020e+01   3.1538462e-01
   2.5356227e+01   3.1564103e-01
   2.5357428e+01   3.1589744e-01
   2.5357641e+01   3.1615385e-01
   2.5360946e+01   3.1641026e-01
   2.5361168e+01   3.1666667e-01
   2.5361458e+01   3.1692308e-01
   2.5367225e+01   3.1717949e-01
   2.5368414e+01   3.1743590e-01
   2.5369048e+01   3.1769231e-01
   2.5371618e+01   3.1794872e-01
   2.5373158e+01   3.1820513e-01
   2.5376147e+01   3.1846154e-01
   2.5376465e+01   3.1871795e-01
   2.5377411e+01   3.1897436e-01
   2.5379489e+01   3.1923077e-01
   2.5379613e+01   3.1948718e-01
   2.5381024e+01   3.1974359e-01
   2.5381217e+01   3.2000000e-01
   2.5384412e+01   3.2025641e-01
   2.5392708e+01   3.2051282e-01
   2.5393678e+01   3.2076923e-01
   2.5393738e+01   3.2102564e-01
   2.5395544e+01   3.2128205e-01
   2.5396940e+01   3.2153846e-01
   2.5397244e+01   3.2179487e-01
   2.5401072e+01   3.2205128e-01
   2.5402881e+01   3.2230769e-01
   2.5406838e+01   3.2256410e-01
   2.5406888e+01   3.2282051e-01
   2.5407481e+01   3.2307692e-01
   2.5408816e+01   3.2333333e-01
   2.5411905e+01   3.2358974e-01
   2.5414462e+01   3.2384615e-01
   2.5423959e+01   3.2410256e-01
   2.5426516e+01   3.2435897e-01
   2.5430048e+01   3.2461538e-01
   2.5431615e+01   3.2487179e-01
   2.5432611e+01   3.2512821e-01
   2.5434656e+01   3.2538462e-01
   2.5435282e+01   3.2564103e-01
   2.5439560e+01   3.2589744e-01
   2.5442103e+01   3.2615385e-01
   2.5443754e+01   3.2641026e-01
   2.5448532e+01   3.2666667e-01
   2.5451660e+01   3.2692308e-01
   2.5452473e+01   3.2717949e-01
   2.5456344e+01   3.2743590e-01
   2.5456922e+01   3.2769231e-01
   2.5458405e+01   3.2794872e-01
   2.5463628e+01   3.2820513e-01
   2.5467748e+01   3.2846154e-01
   2.5468292e+01   3.2871795e-01
   2.5474230e+01   3.2897436e-01
   2.5478683e+01   3.2923077e-01
   2.5481848e+01   3.2948718e-01
   2.5485349e+01   3.2974359e-01
   2.5486207e+01   3.3000000e-01
   2.5489338e+01   3.3025641e-01
   2.5490237e+01   3.3051282e-01
   2.5493484e+01   3.3076923e-01
   2.5494250e+01   3.3102564e-01
   2.5496815e+01   3.3128205e-01
   2.5499717e+01   3.3153846e-01
   2.5500068e+01   3.3179487e-01
   2.5500684e+01   3.3205128e-01
   2.5504646e+01   3.3230769e-01
   2.5506749e+01   3.3256410e-01
   2.5507435e+01   3.3282051e-01
   2.5508228e+01   3.3307692e-01
   2.5509420e+01   3.3333333e-01
   2.5513037e+01   3.3358974e-01
   2.5514574e+01   3.3384615e-01
   2.5516340e+01   3.3410256e-01
   2.5516641e+01   3.3435897e-01
   2.5518825e+01   3.3461538e-01
   2.5519419e+01   3.3487179e-01
   2.5526246e+01   3.3512821e-01
   2.5526721e+01   3.3538462e-01
   2.5530248e+01   3.3564103e-01
   2.5531895e+01   3.3589744e-01
   2.5536178e+01   3.3615385e-01
   2.5537052e+01   3.3641026e-01
   2.5540266e+01   3.3666667e-01
   2.5542936e+01   3.3692308e-01
   2.5545595e+01   3.3717949e-01
   2.5550518e+01   3.3743590e-01
   2.5551466e+01   3.3769231e-01
   2.5552679e+01   3.3794872e-01
   2.5552893e+01   3.3820513e-01
   2.5552961e+01   3.3846154e-01
   2.5553787e+01   3.3871795e-01
   2.5554716e+01   3.3897436e-01
   2.5556660e+01   3.3923077e-01
   2.5558116e+01   3.3948718e-01
   2.5560072e+01   3.3974359e-01
   2.5562293e+01   3.4000000e-01
   2.5564592e+01   3.4025641e-01
   2.5564619e+01   3.4051282e-01
   2.5566428e+01   3.4076923e-01
   2.5568583e+01   3.4102564e-01
   2.5571235e+01   3.4128205e-01
   2.5571546e+01   3.4153846e-01
   2.5575043e+01   3.4179487e-01
   2.5577692e+01   3.4205128e-01
   2.5581614e+01   3.4230769e-01
   2.5583690e+01   3.4256410e-01
   2.5585441e+01   3.4282051e-01
   2.5588015e+01   3.4307692e-01
   2.5589937e+01   3.4333333e-01
   2.5590890e+01   3.4358974e-01
   2.5592993e+01   3.4384615e-01
   2.5593370e+01   3.4410256e-01
   2.5594885e+01   3.4435897e-01
   2.5595115e+01   3.4461538e-01
   2.5595705e+01   3.4487179e-01
   2.5596088e+01   3.4512821e-01
   2.5596569e+01   3.4538462e-01
   2.5598276e+01   3.4564103e-01
   2.5600787e+01   3.4589744e-01
   2.5607514e+01   3.4615385e-01
   2.5609376e+01   3.4641026e-01
   2.5610388e+01   3.4666667e-01
   2.5615076e+01   3.4692308e-01
   2.5615404e+01   3.4717949e-01
   2.5619120e+01   3.4743590e-01
   2.5620781e+01   3.4769231e-01
   2.5621383e+01   3.4794872e-01
   2.5622762e+01   3.4820513e-01
   2.5624570e+01   3.4846154e-01
   2.5624776e+01   3.4871795e-01
   2.5628632e+01   3.4897436e-01
   2.5631583e+01   3.4923077e-01
   2.5634882e+01   3.4948718e-01
   2.5638013e+01   3.4974359e-01
   2.5639101e+01   3.5000000e-01
   2.5639527e+01   3.5025641e-01
   2.5639554e+01   3.5051282e-01
   2.5639612e+01   3.5076923e-01
   2.5640939e+01   3.5102564e-01
   2.5642989e+01   3.5128205e-01
   2.5643309e+01   3.5153846e-01
   2.5645734e+01   3.5179487e-01
   2.5646244e+01   3.5205128e-01
   2.5647045e+01   3.5230769e-01
   2.5653851e+01   3.5256410e-01
   2.5659169e+01   3.5282051e-01
   2.5660003e+01   3.5307692e-01
   2.5661352e+01   3.5333333e-01
   2.5661544e+01   3.5358974e-01
   2.5661605e+01   3.5384615e-01
   2.5663672e+01   3.5410256e-01
   2.5669542e+01   3.5435897e-01
   2.5672659e+01   3.5461538e-01
   2.5678921e+01   3.5487179e-01
   2.5686055e+01   3.5512821e-01
   2.5686216e+01   3.5538462e-01
   2.5686432e+01   3.5564103e-01
   2.5687248e+01   3.5589744e-01
   2.5690566e+01   3.5615385e-01
   2.5691292e+01   3.5641026e-01
   2.5691728e+01   3.5666667e-01
   2.5692362e+01   3.5692308e-01
   2.5696099e+01   3.5717949e-01
   2.5696312e+01   3.5743590e-01
   2.5703121e+01   3.5769231e-01
   2.5707764e+01   3.5794872e-01
   2.5709105e+01   3.5820513e-01
   2.5713338e+01   3.5846154e-01
   2.5714593e+01   3.5871795e-01
   2.5716003e+01   3.5897436e-01
   2.5716634e+01   3.5923077e-01
   2.5716739e+01   3.5948718e-01
   2.5717064e+01   3.5974359e-01
   2.5723100e+01   3.6000000e-01
   2.5726047e+01   3.6025641e-01
   2.5728131e+01   3.6051282e-01
   2.5730578e+01   3.6076923e-01
   2.5730689e+01   3.6102564e-01
   2.5734290e+01   3.6128205e-01
   2.5737706e+01   3.6153846e-01
   2.5747297e+01   3.6179487e-01
   2.5750247e+01   3.6205128e-01
   2.5760155e+01   3.6230769e-01
   2.5763072e+01   3.6256410e-01
   2.5763565e+01   3.6282051e-01
   2.5764664e+01   3.6307692e-01
   2.5766888e+01   3.6333333e-01
   2.5769360e+01   3.6358974e-01
   2.5775837e+01   3.6384615e-01
   2.5780077e+01   3.6410256e-01
   2.5780161e+01   3.6435897e-01
   2.5780905e+01   3.6461538e-01
   2.5781316e+01   3.6487179e-01
   2.5783786e+01   3.6512821e-01
   2.5785310e+01   3.6538462e-01
   2.5787570e+01   3.6564103e-01
   2.5790676e+01   3.6589744e-01
   2.5790775e+01   3.6615385e-01
   2.5793305e+01   3.6641026e-01
   2.5794649e+01   3.6666667e-01
   2.5794683e+01   3.6692308e-01
   2.5795558e+01   3.6717949e-01
   2.5796334e+01   3.6743590e-01
   2.5799347e+01   3.6769231e-01
   2.5801512e+01   3.6794872e-01
   2.5801696e+01   3.6820513e-01
   2.5803164e+01   3.6846154e-01
   2.5803579e+01   3.6871795e-01
   2.5804542e+01   3.6897436e-01
   2.5805530e+01   3.6923077e-01
   2.5805967e+01   3.6948718e-01
   2.5808484e+01   3.6974359e-01
   2.5811972e+01   3.7000000e-01
   2.5812261e+01   3.7025641e-01
   2.5812880e+01   3.7051282e-01
   2.5821838e+01   3.7076923e-01
   2.5830102e+01   3.7102564e-01
   2.5830462e+01   3.7128205e-01
   2.5834172e+01   3.7153846e-01
   2.5838113e+01   3.7179487e-01
   2.5840118e+01   3.7205128e-01
   2.5841505e+01   3.7230769e-01
   2.5843812e+01   3.7256410e-01
   2.5846902e+01   3.7282051e-01
   2.5851763e+01   3.7307692e-01
   2.5853031e+01   3.7333333e-01
   2.5855850e+01   3.7358974e-01
   2.5862935e+01   3.7384615e-01
   2.5863721e+01   3.7410256e-01
   2.5864517e+01   3.7435897e-01
   2.5865287e+01   3.7461538e-01
   2.5865545e+01   3.7487179e-01
   2.5866855e+01   3.7512821e-01
   2.5889087e+01   3.7538462e-01
   2.5892289e+01   3.7564103e-01
   2.5894594e+01   3.7589744e-01
   2.5896736e+01   3.7615385e-01
   2.5897149e+01   3.7641026e-01
   2.5898601e+01   3.7666667e-01
   2.5900254e+01   3.7692308e-01
   2.5904012e+01   3.7717949e-01
   2.5904852e+01   3.7743590e-01
   2.5906605e+01   3.7769231e-01
   2.5907025e+01   3.7794872e-01
   2.5907218e+01   3.7820513e-01
   2.5913291e+01   3.7846154e-01
   2.5914088e+01   3.7871795e-01
   2.5914796e+01   3.7897436e-01
   2.5915748e+01   3.7923077e-01
   2.5919685e+01   3.7948718e-01
   2.5924927e+01   3.7974359e-01
   2.5926963e+01   3.8000000e-01
   2.5932726e+01   3.8025641e-01
   2.5936263e+01   3.8051282e-01
   2.5937344e+01   3.8076923e-01
   2.5937357e+01   3.8102564e-01
   2.5940095e+01   3.8128205e-01
   2.5942067e+01   3.8153846e-01
   2.5945525e+01   3.8179487e-01
   2.5950919e+01   3.8205128e-01
   2.5952880e+01   3.8230769e-01
   2.5955624e+01   3.8256410e-01
   2.5955693e+01   3.8282051e-01
   2.5957422e+01   3.8307692e-01
   2.5961066e+01   3.8333333e-01
   2.5962518e+01   3.8358974e-01
   2.5964687e+01   3.8384615e-01
   2.5965811e+01   3.8410256e-01
   2.5978520e+01   3.8435897e-01
   2.5979291e+01   3.8461538e-01
   2.5979611e+01   3.8487179e-01
   2.5981012e+01   3.8512821e-01
   2.5981316e+01   3.8538462e-01
   2.5985840e+01   3.8564103e-01
   2.5986779e+01   3.8589744e-01
   2.5987440e+01   3.8615385e-01
   2.5988525e+01   3.8641026e-01
   2.5992560e+01   3.8666667e-01
   2.5992609e+01   3.8692308e-01
   2.5993656e+01   3.8717949e-01
   2.5996334e+01   3.8743590e-01
   2.5996540e+01   3.8769231e-01
   2.5998216e+01   3.8794872e-01
   2.5998432e+01   3.8820513e-01
   2.5999254e+01   3.8846154e-01
   2.6001137e+01   3.8871795e-01
   2.6002221e+01   3.8897436e-01
   2.6006708e+01   3.8923077e-01
   2.6008890e+01   3.8948718e-01
   2.6010793e+01   3.8974359e-01
   2.6011295e+01   3.9000000e-01
   2.6012770e+01   3.9025641e-01
   2.6020378e+01   3.9051282e-01
   2.6020618e+01   3.9076923e-01
   2.6021625e+01   3.9102564e-01
   2.6025412e+01   3.9128205e-01
   2.6026585e+01   3.9153846e-01
   2.6029132e+01   3.9179487e-01
   2.6030458e+01   3.9205128e-01
   2.6037376e+01   3.9230769e-01
   2.6040571e+01   3.9256410e-01
   2.6040689e+01   3.9282051e-01
   2.6043949e+01   3.9307692e-01
   2.6044148e+01   3.9333333e-01
   2.6052153e+01   3.9358974e-01
   2.6052932e+01   3.9384615e-01
   2.6060474e+01   3.9410256e-01
   2.6067331e+01   3.9435897e-01
   2.6074074e+01   3.9461538e-01
   2.6074381e+01   3.9487179e-01
   2.6075232e+01   3.9512821e-01
   2.6075802e+01   3.9538462e-01
   2.6077173e+01   3.9564103e-01
   2.6077365e+01   3.9589744e-01
   2.6077706e+01   3.9615385e-01
   2.6079275e+01   3.9641026e-01
   2.6080060e+01   3.9666667e-01
   2.6081157e+01   3.9692308e-01
   2.6088173e+01   3.9717949e-01
   2.6093046e+01   3.9743590e-01
   2.6097489e+01   3.9769231e-01
   2.6101170e+01   3.9794872e-01
   2.6101719e+01   3.9820513e-01
   2.6102099e+01   3.9846154e-01
   2.6105272e+01   3.9871795e-01
   2.6108276e+01   3.9897436e-01
   2.6108294e+01   3.9923077e-01
   2.6109885e+01   3.9948718e-01
   2.6113405e+01   3.9974359e-01
   2.6116535e+01   4.0000000e-01
   2.6118004e+01   4.0025641e-01
   2.6118480e+01   4.0051282e-01
   2.6119684e+01   4.0076923e-01
   2.6121815e+01   4.0102564e-01
   2.6122272e+01   4.0128205e-01
   2.6124829e+01   4.0153846e-01
   2.6135920e+01   4.0179487e-01
   2.6139470e+01   4.0205128e-01
   2.6141472e+01   4.0230769e-01
   2.6141869e+01   4.0256410e-01
   2.6142125e+01   4.0282051e-01
   2.6142733e+01   4.0307692e-01
   2.6150530e+01   4.0333333e-01
   2.6153070e+01   4.0358974e-01
   2.6155646e+01   4.0384615e-01
   2.6155706e+01   4.0410256e-01
   2.6156317e+01   4.0435897e-01
   2.6158517e+01   4.0461538e-01
   2.6159003e+01   4.0487179e-01
   2.6163959e+01   4.0512821e-01
   2.6172151e+01   4.0538462e-01
   2.6172485e+01   4.0564103e-01
   2.6174056e+01   4.0589744e-01
   2.6175503e+01   4.0615385e-01
   2.6175625e+01   4.0641026e-01
   2.6177831e+01   4.0666667e-01
   2.6179320e+01   4.0692308e-01
   2.6181735e+01   4.0717949e-01
   2.6182639e+01   4.0743590e-01
   2.6185521e+01   4.0769231e-01
   2.6191617e+01   4.0794872e-01
   2.6192889e+01   4.0820513e-01
   2.6194109e+01   4.0846154e-01
   2.6194226e+01   4.0871795e-01
   2.6197366e+01   4.0897436e-01
   2.6200502e+01   4.0923077e-01
   2.6204017e+01   4.0948718e-01
   2.6207597e+01   4.0974359e-01
   2.6210445e+01   4.1000000e-01
   2.6211512e+01   4.1025641e-01
   2.6213702e+01   4.1051282e-01
   2.6219516e+01   4.1076923e-01
   2.6229198e+01   4.1102564e-01
   2.6235501e+01   4.1128205e-01
   2.6237361e+01   4.1153846e-01
   2.6238077e+01   4.1179487e-01
   2.6239558e+01   4.1205128e-01
   2.6242392e+01   4.1230769e-01
   2.6242644e+01   4.1256410e-01
   2.6242807e+01   4.1282051e-01
   2.6244512e+01   4.1307692e-01
   2.6245928e+01   4.1333333e-01
   2.6246380e+01   4.1358974e-01
   2.6250188e+01   4.1384615e-01
   2.6257874e+01   4.1410256e-01
   2.6259295e+01   4.1435897e-01
   2.6262720e+01   4.1461538e-01
   2.6263225e+01   4.1487179e-01
   2.6264057e+01   4.1512821e-01
   2.6264730e+01   4.1538462e-01
   2.6270298e+01   4.1564103e-01
   2.6270407e+01   4.1589744e-01
   2.6271571e+01   4.1615385e-01
   2.6271672e+01   4.1641026e-01
   2.6272202e+01   4.1666667e-01
   2.6272527e+01   4.1692308e-01
   2.6275450e+01   4.1717949e-01
   2.6278559e+01   4.1743590e-01
   2.6281610e+01   4.1769231e-01
   2.6285776e+01   4.1794872e-01
   2.6289750e+01   4.1820513e-01
   2.6289870e+01   4.1846154e-01
   2.6290288e+01   4.1871795e-01
   2.6291968e+01   4.1897436e-01
   2.6292952e+01   4.1923077e-01
   2.6293169e+01   4.1948718e-01
   2.6295945e+01   4.1974359e-01
   2.6296819e+01   4.2000000e-01
   2.6306678e+01   4.2025641e-01
   2.6308132e+01   4.2051282e-01
   2.6308181e+01   4.2076923e-01
   2.6311150e+01   4.2102564e-01
   2.6312678e+01   4.2128205e-01
   2.6315745e+01   4.2153846e-01
   2.6317350e+01   4.2179487e-01
   2.6317421e+01   4.2205128e-01
   2.6324049e+01   4.2230769e-01
   2.6324797e+01   4.2256410e-01
   2.6325577e+01   4.2282051e-01
   2.6327634e+01   4.2307692e-01
   2.6327733e+01   4.2333333e-01
   2.6327822e+01   4.2358974e-01
   2.6328629e+01   4.2384615e-01
   2.6335048e+01   4.2410256e-01
   2.6338955e+01   4.2435897e-01
   2.6340240e+01   4.2461538e-01
   2.6342568e+01   4.2487179e-01
   2.6347186e+01   4.2512821e-01
   2.6348657e+01   4.2538462e-01
   2.6351849e+01   4.2564103e-01
   2.6356241e+01   4.2589744e-01
   2.6356250e+01   4.2615385e-01
   2.6356588e+01   4.2641026e-01
   2.6358022e+01   4.2666667e-01
   2.6360204e+01   4.2692308e-01
   2.6361972e+01   4.2717949e-01
   2.6362564e+01   4.2743590e-01
   2.6362717e+01   4.2769231e-01
   2.6364118e+01   4.2794872e-01
   2.6367800e+01   4.2820513e-01
   2.6368085e+01   4.2846154e-01
   2.6378999e+01   4.2871795e-01
   2.6383893e+01   4.2897436e-01
   2.6389148e+01   4.2923077e-01
   2.6390468e+01   4.2948718e-01
   2.6395858e+01   4.2974359e-01
   2.6398559e+01   4.3000000e-01
   2.6408384e+01   4.3025641e-01
   2.6408611e+01   4.3051282e-01
   2.6410650e+01   4.3076923e-01
   2.6416902e+01   4.3102564e-01
   2.6417231e+01   4.3128205e-01
   2.6417377e+01   4.3153846e-01
   2.6421800e+01   4.3179487e-01
   2.6424838e+01   4.3205128e-01
   2.6429337e+01   4.3230769e-01
   2.6430120e+01   4.3256410e-01
   2.6433920e+01   4.3282051e-01
   2.6434375e+01   4.3307692e-01
   2.6437030e+01   4.3333333e-01
   2.6437429e+01   4.3358974e-01
   2.6440016e+01   4.3384615e-01
   2.6441977e+01   4.3410256e-01
   2.6443251e+01   4.3435897e-01
   2.6445516e+01   4.3461538e-01
   2.6449044e+01   4.3487179e-01
   2.6449680e+01   4.3512821e-01
   2.6453164e+01   4.3538462e-01
   2.6454873e+01   4.3564103e-01
   2.6457651e+01   4.3589744e-01
   2.6461686e+01   4.3615385e-01
   2.6463956e+01   4.3641026e-01
   2.6465087e+01   4.3666667e-01
   2.6470404e+01   4.3692308e-01
   2.6475261e+01   4.3717949e-01
   2.6476422e+01   4.3743590e-01
   2.6476615e+01   4.3769231e-01
   2.6478119e+01   4.3794872e-01
   2.6478778e+01   4.3820513e-01
   2.6481837e+01   4.3846154e-01
   2.6483916e+01   4.3871795e-01
   2.6485446e+01   4.3897436e-01
   2.6489338e+01   4.3923077e-01
   2.6490987e+01   4.3948718e-01
   2.6491522e+01   4.3974359e-01
   2.6492024e+01   4.4000000e-01
   2.6497163e+01   4.4025641e-01
   2.6499766e+01   4.4051282e-01
   2.6506354e+01   4.4076923e-01
   2.6508723e+01   4.4102564e-01
   2.6518334e+01   4.4128205e-01
   2.6518610e+01   4.4153846e-01
   2.6520045e+01   4.4179487e-01
   2.6520979e+01   4.4205128e-01
   2.6531166e+01   4.4230769e-01
   2.6536918e+01   4.4256410e-01
   2.6545483e+01   4.4282051e-01
   2.6545816e+01   4.4307692e-01
   2.6556767e+01   4.4333333e-01
   2.6557077e+01   4.4358974e-01
   2.6557623e+01   4.4384615e-01
   2.6560097e+01   4.4410256e-01
   2.6560919e+01   4.4435897e-01
   2.6561182e+01   4.4461538e-01
   2.6561766e+01   4.4487179e-01
   2.6562379e+01   4.4512821e-01
   2.6567505e+01   4.4538462e-01
   2.6568087e+01   4.4564103e-01
   2.6568113e+01   4.4589744e-01
   2.6568138e+01   4.4615385e-01
   2.6568434e+01   4.4641026e-01
   2.6569395e+01   4.4666667e-01
   2.6571077e+01   4.4692308e-01
   2.6577880e+01   4.4717949e-01
   2.6586917e+01   4.4743590e-01
   2.6587294e+01   4.4769231e-01
   2.6587906e+01   4.4794872e-01
   2.6591881e+01   4.4820513e-01
   2.6600003e+01   4.4846154e-01
   2.6612902e+01   4.4871795e-01
   2.6615501e+01   4.4897436e-01
   2.6616605e+01   4.4923077e-01
   2.6619737e+01   4.4948718e-01
   2.6620562e+01   4.4974359e-01
   2.6620636e+01   4.5000000e-01
   2.6622524e+01   4.5025641e-01
   2.6623939e+01   4.5051282e-01
   2.6627218e+01   4.5076923e-01
   2.6630812e+01   4.5102564e-01
   2.6631436e+01   4.5128205e-01
   2.6631911e+01   4.5153846e-01
   2.6633303e+01   4.5179487e-01
   2.6637209e+01   4.5205128e-01
   2.6643731e+01   4.5230769e-01
   2.6644543e+01   4.5256410e-01
   2.6647103e+01   4.5282051e-01
   2.6647535e+01   4.5307692e-01
   2.6651058e+01   4.5333333e-01
   2.6657444e+01   4.5358974e-01
   2.6662541e+01   4.5384615e-01
   2.6670517e+01   4.5410256e-01
   2.6674013e+01   4.5435897e-01
   2.6677897e+01   4.5461538e-01
   2.6679907e+01   4.5487179e-01
   2.6682337e+01   4.5512821e-01
   2.6686905e+01   4.5538462e-01
   2.6688795e+01   4.5564103e-01
   2.6691098e+01   4.5589744e-01
   2.6693086e+01   4.5615385e-01
   2.6705086e+01   4.5641026e-01
   2.6707127e+01   4.5666667e-01
   2.6707493e+01   4.5692308e-01
   2.6714751e+01   4.5717949e-01
   2.6715307e+01   4.5743590e-01
   2.6716793e+01   4.5769231e-01
   2.6717537e+01   4.5794872e-01
   2.6718115e+01   4.5820513e-01
   2.6721917e+01   4.5846154e-01
   2.6721993e+01   4.5871795e-01
   2.6724863e+01   4.5897436e-01
   2.6725599e+01   4.5923077e-01
   2.6727503e+01   4.5948718e-01
   2.6729461e+01   4.5974359e-01
   2.6732165e+01   4.6000000e-01
   2.6736630e+01   4.6025641e-01
   2.6737363e+01   4.6051282e-01
   2.6739647e+01   4.6076923e-01
   2.6741199e+01   4.6102564e-01
   2.6743675e+01   4.6128205e-01
   2.6744333e+01   4.6153846e-01
   2.6746103e+01   4.6179487e-01
   2.6748304e+01   4.6205128e-01
   2.6750341e+01   4.6230769e-01
   2.6755866e+01   4.6256410e-01
   2.6756641e+01   4.6282051e-01
   2.6762369e+01   4.6307692e-01
   2.6763382e+01   4.6333333e-01
   2.6765788e+01   4.6358974e-01
   2.6766387e+01   4.6384615e-01
   2.6767398e+01   4.6410256e-01
   2.6768117e+01   4.6435897e-01
   2.6768839e+01   4.6461538e-01
   2.6770884e+01   4.6487179e-01
   2.6774337e+01   4.6512821e-01
   2.6774636e+01   4.6538462e-01
   2.6775480e+01   4.6564103e-01
   2.6779637e+01   4.6589744e-01
   2.6779886e+01   4.6615385e-01
   2.6779957e+01   4.6641026e-01
   2.6787348e+01   4.6666667e-01
   2.6790818e+01   4.6692308e-01
   2.6791081e+01   4.6717949e-01
   2.6797003e+01   4.6743590e-01
   2.6799542e+01   4.6769231e-01
   2.6804672e+01   4.6794872e-01
   2.6806934e+01   4.6820513e-01
   2.6807756e+01   4.6846154e-01
   2.6808132e+01   4.6871795e-01
   2.6808532e+01   4.6897436e-01
   2.6809652e+01   4.6923077e-01
   2.6810367e+01   4.6948718e-01
   2.6814151e+01   4.6974359e-01
   2.6819219e+01   4.7000000e-01
   2.6822541e+01   4.7025641e-01
   2.6824009e+01   4.7051282e-01
   2.6824463e+01   4.7076923e-01
   2.6827592e+01   4.7102564e-01
   2.6840111e+01   4.7128205e-01
   2.6841487e+01   4.7153846e-01
   2.6843490e+01   4.7179487e-01
   2.6846434e+01   4.7205128e-01
   2.6854894e+01   4.7230769e-01
   2.6859612e+01   4.7256410e-01
   2.6865354e+01   4.7282051e-01
   2.6867168e+01   4.7307692e-01
   2.6871971e+01   4.7333333e-01
   2.6873690e+01   4.7358974e-01
   2.6875084e+01   4.7384615e-01
   2.6884567e+01   4.7410256e-01
   2.6892327e+01   4.7435897e-01
   2.6895816e+01   4.7461538e-01
   2.6896408e+01   4.7487179e-01
   2.6897761e+01   4.7512821e-01
   2.6898095e+01   4.7538462e-01
   2.6902606e+01   4.7564103e-01
   2.6905848e+01   4.7589744e-01
   2.6908539e+01   4.7615385e-01
   2.6911225e+01   4.7641026e-01
   2.6911367e+01   4.7666667e-01
   2.6912194e+01   4.7692308e-01
   2.6912981e+01   4.7717949e-01
   2.6914150e+01   4.7743590e-01
   2.6914528e+01   4.7769231e-01
   2.6921776e+01   4.7794872e-01
   2.6923692e+01   4.7820513e-01
   2.6924283e+01   4.7846154e-01
   2.6928581e+01   4.7871795e-01
   2.6931495e+01   4.7897436e-01
   2.6933888e+01   4.7923077e-01
   2.6945327e+01   4.7948718e-01
   2.6946671e+01   4.7974359e-01
   2.6947154e+01   4.8000000e-01
   2.6949616e+01   4.8025641e-01
   2.6953296e+01   4.8051282e-01
   2.6953311e+01   4.8076923e-01
   2.6954920e+01   4.8102564e-01
   2.6955373e+01   4.8128205e-01
   2.6960876e+01   4.8153846e-01
   2.6961207e+01   4.8179487e-01
   2.6961583e+01   4.8205128e-01
   2.6961831e+01   4.8230769e-01
   2.6968159e+01   4.8256410e-01
   2.6973985e+01   4.8282051e-01
   2.6976810e+01   4.8307692e-01
   2.6981213e+01   4.8333333e-01
   2.6985479e+01   4.8358974e-01
   2.6993116e+01   4.8384615e-01
   2.6994026e+01   4.8410256e-01
   2.6994692e+01   4.8435897e-01
   2.7001196e+01   4.8461538e-01
   2.7001394e+01   4.8487179e-01
   2.7002185e+01   4.8512821e-01
   2.7006622e+01   4.8538462e-01
   2.7007348e+01   4.8564103e-01
   2.7009616e+01   4.8589744e-01
   2.7010673e+01   4.8615385e-01
   2.7012830e+01   4.8641026e-01
   2.7015984e+01   4.8666667e-01
   2.7027076e+01   4.8692308e-01
   2.7027868e+01   4.8717949e-01
   2.7028320e+01   4.8743590e-01
   2.7033128e+01   4.8769231e-01
   2.7036417e+01   4.8794872e-01
   2.7037846e+01   4.8820513e-01
   2.7040407e+01   4.8846154e-01
   2.7044618e+01   4.8871795e-01
   2.7063936e+01   4.8897436e-01
   2.7064287e+01   4.8923077e-01
   2.7065447e+01   4.8948718e-01
   2.7066945e+01   4.8974359e-01
   2.7070094e+01   4.9000000e-01
   2.7070595e+01   4.9025641e-01
   2.7070744e+01   4.9051282e-01
   2.7071971e+01   4.9076923e-01
   2.7074959e+01   4.9102564e-01
   2.7077337e+01   4.9128205e-01
   2.7082826e+01   4.9153846e-01
   2.7087988e+01   4.9179487e-01
   2.7089687e+01   4.9205128e-01
   2.7096083e+01   4.9230769e-01
   2.7099852e+01   4.9256410e-01
   2.7100961e+01   4.9282051e-01
   2.7101371e+01   4.9307692e-01
   2.7104538e+01   4.9333333e-01
   2.7111461e+01   4.9358974e-01
   2.7114067e+01   4.9384615e-01
   2.7120574e+01   4.9410256e-01
   2.7129463e+01   4.9435897e-01
   2.7130085e+01   4.9461538e-01
   2.7135970e+01   4.9487179e-01
   2.7137650e+01   4.9512821e-01
   2.7138213e+01   4.9538462e-01
   2.7142344e+01   4.9564103e-01
   2.7142371e+01   4.9589744e-01
   2.7145654e+01   4.9615385e-01
   2.7146028e+01   4.9641026e-01
   2.7151741e+01   4.9666667e-01
   2.7152868e+01   4.9692308e-01
   2.7158773e+01   4.9717949e-01
   2.7168121e+01   4.9743590e-01
   2.7168425e+01   4.9769231e-01
   2.7169994e+01   4.9794872e-01
   2.7170548e+01   4.9820513e-01
   2.7170905e+01   4.9846154e-01
   2.7171087e+01   4.9871795e-01
   2.7178288e+01   4.9897436e-01
   2.7182952e+01   4.9923077e-01
   2.7183197e+01   4.9948718e-01
   2.7186919e+01   4.9974359e-01
   2.7191566e+01   5.0000000e-01
   2.7195646e+01   5.0025641e-01
   2.7195883e+01   5.0051282e-01
   2.7196744e+01   5.0076923e-01
   2.7197262e+01   5.0102564e-01
   2.7198712e+01   5.0128205e-01
   2.7200335e+01   5.0153846e-01
   2.7202095e+01   5.0179487e-01
   2.7202360e+01   5.0205128e-01
   2.7203344e+01   5.0230769e-01
   2.7204078e+01   5.0256410e-01
   2.7206017e+01   5.0282051e-01
   2.7208183e+01   5.0307692e-01
   2.7209075e+01   5.0333333e-01
   2.7213524e+01   5.0358974e-01
   2.7214842e+01   5.0384615e-01
   2.7217170e+01   5.0410256e-01
   2.7219946e+01   5.0435897e-01
   2.7220482e+01   5.0461538e-01
   2.7221725e+01   5.0487179e-01
   2.7223907e+01   5.0512821e-01
   2.7227519e+01   5.0538462e-01
   2.7232312e+01   5.0564103e-01
   2.7235920e+01   5.0589744e-01
   2.7240554e+01   5.0615385e-01
   2.7241642e+01   5.0641026e-01
   2.7242441e+01   5.0666667e-01
   2.7244616e+01   5.0692308e-01
   2.7244635e+01   5.0717949e-01
   2.7247697e+01   5.0743590e-01
   2.7248784e+01   5.0769231e-01
   2.7251388e+01   5.0794872e-01
   2.7256983e+01   5.0820513e-01
   2.7258335e+01   5.0846154e-01
   2.7258671e+01   5.0871795e-01
   2.7261462e+01   5.0897436e-01
   2.7265338e+01   5.0923077e-01
   2.7267121e+01   5.0948718e-01
   2.7268156e+01   5.0974359e-01
   2.7268468e+01   5.1000000e-01
   2.7273707e+01   5.1025641e-01
   2.7273745e+01   5.1051282e-01
   2.7274971e+01   5.1076923e-01
   2.7277396e+01   5.1102564e-01
   2.7279003e+01   5.1128205e-01
   2.7287988e+01   5.1153846e-01
   2.7288540e+01   5.1179487e-01
   2.7289428e+01   5.1205128e-01
   2.7290754e+01   5.1230769e-01
   2.7290920e+01   5.1256410e-01
   2.7292844e+01   5.1282051e-01
   2.7294697e+01   5.1307692e-01
   2.7294725e+01   5.1333333e-01
   2.7296663e+01   5.1358974e-01
   2.7298593e+01   5.1384615e-01
   2.7304674e+01   5.1410256e-01
   2.7306512e+01   5.1435897e-01
   2.7307299e+01   5.1461538e-01
   2.7310324e+01   5.1487179e-01
   2.7310382e+01   5.1512821e-01
   2.7310609e+01   5.1538462e-01
   2.7311960e+01   5.1564103e-01
   2.7313564e+01   5.1589744e-01
   2.7315644e+01   5.1615385e-01
   2.7321149e+01   5.1641026e-01
   2.7323875e+01   5.1666667e-01
   2.7326839e+01   5.1692308e-01
   2.7329615e+01   5.1717949e-01
   2.7329944e+01   5.1743590e-01
   2.7330523e+01   5.1769231e-01
   2.7335247e+01   5.1794872e-01
   2.7339422e+01   5.1820513e-01
   2.7341873e+01   5.1846154e-01
   2.7342518e+01   5.1871795e-01
   2.7355005e+01   5.1897436e-01
   2.7358586e+01   5.1923077e-01
   2.7367716e+01   5.1948718e-01
   2.7368933e+01   5.1974359e-01
   2.7369282e+01   5.2000000e-01
   2.7376782e+01   5.2025641e-01
   2.7376849e+01   5.2051282e-01
   2.7381093e+01   5.2076923e-01
   2.7383145e+01   5.2102564e-01
   2.7386183e+01   5.2128205e-01
   2.7386421e+01   5.2153846e-01
   2.7390069e+01   5.2179487e-01
   2.7393005e+01   5.2205128e-01
   2.7399977e+01   5.2230769e-01
   2.7403783e+01   5.2256410e-01
   2.7415104e+01   5.2282051e-01
   2.7424061e+01   5.2307692e-01
   2.7425039e+01   5.2333333e-01
   2.7426963e+01   5.2358974e-01
   2.7429141e+01   5.2384615e-01
   2.7431472e+01   5.2410256e-01
   2.7432290e+01   5.2435897e-01
   2.7435082e+01   5.2461538e-01
   2.7435308e+01   5.2487179e-01
   2.7436027e+01   5.2512821e-01
   2.7445482e+01   5.2538462e-01
   2.7450683e+01   5.2564103e-01
   2.7451731e+01   5.2589744e-01
   2.7455812e+01   5.2615385e-01
   2.7456964e+01   5.2641026e-01
   2.7459234e+01   5.2666667e-01
   2.7459473e+01   5.2692308e-01
   2.7461356e+01   5.2717949e-01
   2.7476236e+01   5.2743590e-01
   2.7479500e+01   5.2769231e-01
   2.7480634e+01   5.2794872e-01
   2.7482817e+01   5.2820513e-01
   2.7485345e+01   5.2846154e-01
   2.7485469e+01   5.2871795e-01
   2.7488224e+01   5.2897436e-01
   2.7494246e+01   5.2923077e-01
   2.7498222e+01   5.2948718e-01
   2.7498477e+01   5.2974359e-01
   2.7503306e+01   5.3000000e-01
   2.7509287e+01   5.3025641e-01
   2.7509871e+01   5.3051282e-01
   2.7514779e+01   5.3076923e-01
   2.7516806e+01   5.3102564e-01
   2.7518096e+01   5.3128205e-01
   2.7519391e+01   5.3153846e-01
   2.7520705e+01   5.3179487e-01
   2.7524384e+01   5.3205128e-01
   2.7527130e+01   5.3230769e-01
   2.7529335e+01   5.3256410e-01
   2.7530130e+01   5.3282051e-01
   2.7533379e+01   5.3307692e-01
   2.7536710e+01   5.3333333e-01
   2.7538793e+01   5.3358974e-01
   2.7542393e+01   5.3384615e-01
   2.7544909e+01   5.3410256e-01
   2.7546163e+01   5.3435897e-01
   2.7549130e+01   5.3461538e-01
   2.7550957e+01   5.3487179e-01
   2.7563011e+01   5.3512821e-01
   2.7563845e+01   5.3538462e-01
   2.7570788e+01   5.3564103e-01
   2.7575806e+01   5.3589744e-01
   2.7580988e+01   5.3615385e-01
   2.7588789e+01   5.3641026e-01
   2.7590592e+01   5.3666667e-01
   2.7592490e+01   5.3692308e-01
   2.7593005e+01   5.3717949e-01
   2.7593945e+01   5.3743590e-01
   2.7599638e+01   5.3769231e-01
   2.7601738e+01   5.3794872e-01
   2.7608908e+01   5.3820513e-01
   2.7610670e+01   5.3846154e-01
   2.7610813e+01   5.3871795e-01
   2.7619534e+01   5.3897436e-01
   2.7627149e+01   5.3923077e-01
   2.7629061e+01   5.3948718e-01
   2.7638309e+01   5.3974359e-01
   2.7642850e+01   5.4000000e-01
   2.7644568e+01   5.4025641e-01
   2.7652901e+01   5.4051282e-01
   2.7654185e+01   5.4076923e-01
   2.7655918e+01   5.4102564e-01
   2.7662455e+01   5.4128205e-01
   2.7663827e+01   5.4153846e-01
   2.7665538e+01   5.4179487e-01
   2.7667523e+01   5.4205128e-01
   2.7667936e+01   5.4230769e-01
   2.7675754e+01   5.4256410e-01
   2.7680961e+01   5.4282051e-01
   2.7686576e+01   5.4307692e-01
   2.7686818e+01   5.4333333e-01
   2.7696612e+01   5.4358974e-01
   2.7697576e+01   5.4384615e-01
   2.7720150e+01   5.4410256e-01
   2.7722922e+01   5.4435897e-01
   2.7724021e+01   5.4461538e-01
   2.7727720e+01   5.4487179e-01
   2.7731922e+01   5.4512821e-01
   2.7735441e+01   5.4538462e-01
   2.7738911e+01   5.4564103e-01
   2.7741962e+01   5.4589744e-01
   2.7745678e+01   5.4615385e-01
   2.7746738e+01   5.4641026e-01
   2.7749501e+01   5.4666667e-01
   2.7752273e+01   5.4692308e-01
   2.7755261e+01   5.4717949e-01
   2.7758624e+01   5.4743590e-01
   2.7763350e+01   5.4769231e-01
   2.7766020e+01   5.4794872e-01
   2.7768901e+01   5.4820513e-01
   2.7770269e+01   5.4846154e-01
   2.7772168e+01   5.4871795e-01
   2.7774987e+01   5.4897436e-01
   2.7776951e+01   5.4923077e-01
   2.7776985e+01   5.4948718e-01
   2.7781920e+01   5.4974359e-01
   2.7782400e+01   5.5000000e-01
   2.7785053e+01   5.5025641e-01
   2.7788724e+01   5.5051282e-01
   2.7797196e+01   5.5076923e-01
   2.7805092e+01   5.5102564e-01
   2.7806124e+01   5.5128205e-01
   2.7811425e+01   5.5153846e-01
   2.7812874e+01   5.5179487e-01
   2.7818020e+01   5.5205128e-01
   2.7819040e+01   5.5230769e-01
   2.7825022e+01   5.5256410e-01
   2.7826273e+01   5.5282051e-01
   2.7828159e+01   5.5307692e-01
   2.7830182e+01   5.5333333e-01
   2.7837100e+01   5.5358974e-01
   2.7838386e+01   5.5384615e-01
   2.7838390e+01   5.5410256e-01
   2.7838579e+01   5.5435897e-01
   2.7839047e+01   5.5461538e-01
   2.7843253e+01   5.5487179e-01
   2.7845081e+01   5.5512821e-01
   2.7847495e+01   5.5538462e-01
   2.7848721e+01   5.5564103e-01
   2.7854073e+01   5.5589744e-01
   2.7855014e+01   5.5615385e-01
   2.7860462e+01   5.5641026e-01
   2.7860932e+01   5.5666667e-01
   2.7865426e+01   5.5692308e-01
   2.7866456e+01   5.5717949e-01
   2.7868982e+01   5.5743590e-01
   2.7870528e+01   5.5769231e-01
   2.7878124e+01   5.5794872e-01
   2.7879234e+01   5.5820513e-01
   2.7881364e+01   5.5846154e-01
   2.7885905e+01   5.5871795e-01
   2.7892169e+01   5.5897436e-01
   2.7893403e+01   5.5923077e-01
   2.7894865e+01   5.5948718e-01
   2.7899864e+01   5.5974359e-01
   2.7900458e+01   5.6000000e-01
   2.7901642e+01   5.6025641e-01
   2.7904572e+01   5.6051282e-01
   2.7905883e+01   5.6076923e-01
   2.7906933e+01   5.6102564e-01
   2.7916561e+01   5.6128205e-01
   2.7917316e+01   5.6153846e-01
   2.7917816e+01   5.6179487e-01
   2.7935618e+01   5.6205128e-01
   2.7937908e+01   5.6230769e-01
   2.7938332e+01   5.6256410e-01
   2.7939484e+01   5.6282051e-01
   2.7941157e+01   5.6307692e-01
   2.7949321e+01   5.6333333e-01
   2.7950599e+01   5.6358974e-01
   2.7951621e+01   5.6384615e-01
   2.7953780e+01   5.6410256e-01
   2.7958218e+01   5.6435897e-01
   2.7959151e+01   5.6461538e-01
   2.7960579e+01   5.6487179e-01
   2.7961836e+01   5.6512821e-01
   2.7966803e+01   5.6538462e-01
   2.7969493e+01   5.6564103e-01
   2.7969894e+01   5.6589744e-01
   2.7972252e+01   5.6615385e-01
   2.7977413e+01   5.6641026e-01
   2.7977442e+01   5.6666667e-01
   2.7980587e+01   5.6692308e-01
   2.7985803e+01   5.6717949e-01
   2.7986556e+01   5.6743590e-01
   2.7992781e+01   5.6769231e-01
   2.7996313e+01   5.6794872e-01
   2.7997167e+01   5.6820513e-01
   2.7997563e+01   5.6846154e-01
   2.7999229e+01   5.6871795e-01
   2.8002843e+01   5.6897436e-01
   2.8003148e+01   5.6923077e-01
   2.8003498e+01   5.6948718e-01
   2.8003689e+01   5.6974359e-01
   2.8005015e+01   5.7000000e-01
   2.8007862e+01   5.7025641e-01
   2.8014762e+01   5.7051282e-01
   2.8015467e+01   5.7076923e-01
   2.8020018e+01   5.7102564e-01
   2.8024884e+01   5.7128205e-01
   2.8025717e+01   5.7153846e-01
   2.8025997e+01   5.7179487e-01
   2.8038009e+01   5.7205128e-01
   2.8039442e+01   5.7230769e-01
   2.8040376e+01   5.7256410e-01
   2.8042928e+01   5.7282051e-01
   2.8047770e+01   5.7307692e-01
   2.8051807e+01   5.7333333e-01
   2.8060800e+01   5.7358974e-01
   2.8066615e+01   5.7384615e-01
   2.8068155e+01   5.7410256e-01
   2.8072581e+01   5.7435897e-01
   2.8073130e+01   5.7461538e-01
   2.8073406e+01   5.7487179e-01
   2.8073897e+01   5.7512821e-01
   2.8077471e+01   5.7538462e-01
   2.8081698e+01   5.7564103e-01
   2.8090126e+01   5.7589744e-01
   2.8090547e+01   5.7615385e-01
   2.8094651e+01   5.7641026e-01
   2.8095421e+01   5.7666667e-01
   2.8097441e+01   5.7692308e-01
   2.8098759e+01   5.7717949e-01
   2.8101833e+01   5.7743590e-01
   2.8103443e+01   5.7769231e-01
   2.8108732e+01   5.7794872e-01
   2.8113117e+01   5.7820513e-01
   2.8115257e+01   5.7846154e-01
   2.8120384e+01   5.7871795e-01
   2.8124933e+01   5.7897436e-01
   2.8134261e+01   5.7923077e-01
   2.8145157e+01   5.7948718e-01
   2.8148331e+01   5.7974359e-01
   2.8150771e+01   5.8000000e-01
   2.8153987e+01   5.8025641e-01
   2.8154369e+01   5.8051282e-01
   2.8180506e+01   5.8076923e-01
   2.8184113e+01   5.8102564e-01
   2.8188481e+01   5.8128205e-01
   2.8191019e+01   5.8153846e-01
   2.8191643e+01   5.8179487e-01
   2.8193981e+01   5.8205128e-01
   2.8195693e+01   5.8230769e-01
   2.8198668e+01   5.8256410e-01
   2.8211660e+01   5.8282051e-01
   2.8214692e+01   5.8307692e-01
   2.8219893e+01   5.8333333e-01
   2.8220214e+01   5.8358974e-01
   2.8221833e+01   5.8384615e-01
   2.8225415e+01   5.8410256e-01
   2.8233903e+01   5.8435897e-01
   2.8246927e+01   5.8461538e-01
   2.8249912e+01   5.8487179e-01
   2.8256907e+01   5.8512821e-01
   2.8258575e+01   5.8538462e-01
   2.8261658e+01   5.8564103e-01
   2.8265489e+01   5.8589744e-01
   2.8270607e+01   5.8615385e-01
   2.8276212e+01   5.8641026e-01
   2.8277619e+01   5.8666667e-01
   2.8279823e+01   5.8692308e-01
   2.8281315e+01   5.8717949e-01
   2.8282187e+01   5.8743590e-01
   2.8283378e+01   5.8769231e-01
   2.8285902e+01   5.8794872e-01
   2.8302499e+01   5.8820513e-01
   2.8305120e+01   5.8846154e-01
   2.8305586e+01   5.8871795e-01
   2.8310520e+01   5.8897436e-01
   2.8323333e+01   5.8923077e-01
   2.8323972e+01   5.8948718e-01
   2.8345095e+01   5.8974359e-01
   2.8348382e+01   5.9000000e-01
   2.8350237e+01   5.9025641e-01
   2.8351187e+01   5.9051282e-01
   2.8355171e+01   5.9076923e-01
   2.8356199e+01   5.9102564e-01
   2.8358867e+01   5.9128205e-01
   2.8370525e+01   5.9153846e-01
   2.8373551e+01   5.9179487e-01
   2.8389106e+01   5.9205128e-01
   2.8393939e+01   5.9230769e-01
   2.8395099e+01   5.9256410e-01
   2.8396443e+01   5.9282051e-01
   2.8396959e+01   5.9307692e-01
   2.8403666e+01   5.9333333e-01
   2.8410324e+01   5.9358974e-01
   2.8411028e+01   5.9384615e-01
   2.8411159e+01   5.9410256e-01
   2.8411415e+01   5.9435897e-01
   2.8416506e+01   5.9461538e-01
   2.8419955e+01   5.9487179e-01
   2.8420589e+01   5.9512821e-01
   2.8421185e+01   5.9538462e-01
   2.8422679e+01   5.9564103e-01
   2.8423229e+01   5.9589744e-01
   2.8432931e+01   5.9615385e-01
   2.8440578e+01   5.9641026e-01
   2.8442403e+01   5.9666667e-01
   2.8450877e+01   5.9692308e-01
   2.8456335e+01   5.9717949e-01
   2.8456899e+01   5.9743590e-01
   2.8460814e+01   5.9769231e-01
   2.8461206e+01   5.9794872e-01
   2.8461230e+01   5.9820513e-01
   2.8462226e+01   5.9846154e-01
   2.8465809e+01   5.9871795e-01
   2.8471302e+01   5.9897436e-01
   2.8472004e+01   5.9923077e-01
   2.8473028e+01   5.9948718e-01
   2.8478841e+01   5.9974359e-01
   2.8485375e+01   6.0000000e-01
   2.8486933e+01   6.0025641e-01
   2.8501350e+01   6.0051282e-01
   2.8506939e+01   6.0076923e-01
   2.8509235e+01   6.0102564e-01
   2.8515246e+01   6.0128205e-01
   2.8515709e+01   6.0153846e-01
   2.8521583e+01   6.0179487e-01
   2.8531985e+01   6.0205128e-01
   2.8532637e+01   6.0230769e-01
   2.8537374e+01   6.0256410e-01
   2.8541801e+01   6.0282051e-01
   2.8542471e+01   6.0307692e-01
   2.8543670e+01   6.0333333e-01
   2.8544541e+01   6.0358974e-01
   2.8548380e+01   6.0384615e-01
   2.8557664e+01   6.0410256e-01
   2.8561245e+01   6.0435897e-01
   2.8567065e+01   6.0461538e-01
   2.8568464e+01   6.0487179e-01
   2.8574854e+01   6.0512821e-01
   2.8576066e+01   6.0538462e-01
   2.8592401e+01   6.0564103e-01
   2.8594470e+01   6.0589744e-01
   2.8597381e+01   6.0615385e-01
   2.8603119e+01   6.0641026e-01
   2.8603745e+01   6.0666667e-01
   2.8604496e+01   6.0692308e-01
   2.8612082e+01   6.0717949e-01
   2.8612547e+01   6.0743590e-01
   2.8619455e+01   6.0769231e-01
   2.8625596e+01   6.0794872e-01
   2.8627909e+01   6.0820513e-01
   2.8632579e+01   6.0846154e-01
   2.8635489e+01   6.0871795e-01
   2.8645420e+01   6.0897436e-01
   2.8647756e+01   6.0923077e-01
   2.8648782e+01   6.0948718e-01
   2.8651824e+01   6.0974359e-01
   2.8652174e+01   6.1000000e-01
   2.8653137e+01   6.1025641e-01
   2.8653236e+01   6.1051282e-01
   2.8664808e+01   6.1076923e-01
   2.8667589e+01   6.1102564e-01
   2.8670411e+01   6.1128205e-01
   2.8671061e+01   6.1153846e-01
   2.8677728e+01   6.1179487e-01
   2.8678495e+01   6.1205128e-01
   2.8689866e+01   6.1230769e-01
   2.8691118e+01   6.1256410e-01
   2.8716792e+01   6.1282051e-01
   2.8723133e+01   6.1307692e-01
   2.8734644e+01   6.1333333e-01
   2.8736366e+01   6.1358974e-01
   2.8739591e+01   6.1384615e-01
   2.8752379e+01   6.1410256e-01
   2.8755922e+01   6.1435897e-01
   2.8762301e+01   6.1461538e-01
   2.8765814e+01   6.1487179e-01
   2.8770129e+01   6.1512821e-01
   2.8784078e+01   6.1538462e-01
   2.8786104e+01   6.1564103e-01
   2.8801150e+01   6.1589744e-01
   2.8808821e+01   6.1615385e-01
   2.8836544e+01   6.1641026e-01
   2.8849657e+01   6.1666667e-01
   2.8849709e+01   6.1692308e-01
   2.8853940e+01   6.1717949e-01
   2.8857364e+01   6.1743590e-01
   2.8858445e+01   6.1769231e-01
   2.8865134e+01   6.1794872e-01
   2.8867694e+01   6.1820513e-01
   2.8881814e+01   6.1846154e-01
   2.8886659e+01   6.1871795e-01
   2.8893280e+01   6.1897436e-01
   2.8898932e+01   6.1923077e-01
   2.8899089e+01   6.1948718e-01
   2.8901170e+01   6.1974359e-01
   2.8901324e+01   6.2000000e-01
   2.8904010e+01   6.2025641e-01
   2.8905188e+01   6.2051282e-01
   2.8907161e+01   6.2076923e-01
   2.8908876e+01   6.2102564e-01
   2.8908971e+01   6.2128205e-01
   2.8918016e+01   6.2153846e-01
   2.8921007e+01   6.2179487e-01
   2.8921615e+01   6.2205128e-01
   2.8931941e+01   6.2230769e-01
   2.8943932e+01   6.2256410e-01
   2.8946057e+01   6.2282051e-01
   2.8960861e+01   6.2307692e-01
   2.8970003e+01   6.2333333e-01
   2.8974608e+01   6.2358974e-01
   2.8980003e+01   6.2384615e-01
   2.8981362e+01   6.2410256e-01
   2.8982936e+01   6.2435897e-01
   2.8984317e+01   6.2461538e-01
   2.8987277e+01   6.2487179e-01
   2.8990296e+01   6.2512821e-01
   2.8997139e+01   6.2538462e-01
   2.9003673e+01   6.2564103e-01
   2.9014738e+01   6.2589744e-01
   2.9017363e+01   6.2615385e-01
   2.9020756e+01   6.2641026e-01
   2.9022985e+01   6.2666667e-01
   2.9023938e+01   6.2692308e-01
   2.9026003e+01   6.2717949e-01
   2.9028235e+01   6.2743590e-01
   2.9036037e+01   6.2769231e-01
   2.9044777e+01   6.2794872e-01
   2.9050652e+01   6.2820513e-01
   2.9053696e+01   6.2846154e-01
   2.9054312e+01   6.2871795e-01
   2.9060346e+01   6.2897436e-01
   2.9065682e+01   6.2923077e-01
   2.9068345e+01   6.2948718e-01
   2.9069249e+01   6.2974359e-01
   2.9070456e+01   6.3000000e-01
   2.9081125e+01   6.3025641e-01
   2.9084310e+01   6.3051282e-01
   2.9092185e+01   6.3076923e-01
   2.9109466e+01   6.3102564e-01
   2.9117431e+01   6.3128205e-01
   2.9118893e+01   6.3153846e-01
   2.9124741e+01   6.3179487e-01
   2.9131258e+01   6.3205128e-01
   2.9165612e+01   6.3230769e-01
   2.9168118e+01   6.3256410e-01
   2.9176537e+01   6.3282051e-01
   2.9177869e+01   6.3307692e-01
   2.9186853e+01   6.3333333e-01
   2.9190146e+01   6.3358974e-01
   2.9195714e+01   6.3384615e-01
   2.9201491e+01   6.3410256e-01
   2.9213125e+01   6.3435897e-01
   2.9220037e+01   6.3461538e-01
   2.9220833e+01   6.3487179e-01
   2.9221119e+01   6.3512821e-01
   2.9233974e+01   6.3538462e-01
   2.9245005e+01   6.3564103e-01
   2.9247649e+01   6.3589744e-01
   2.9252968e+01   6.3615385e-01
   2.9269449e+01   6.3641026e-01
   2.9272617e+01   6.3666667e-01
   2.9273518e+01   6.3692308e-01
   2.9288484e+01   6.3717949e-01
   2.9292011e+01   6.3743590e-01
   2.9294613e+01   6.3769231e-01
   2.9309557e+01   6.3794872e-01
   2.9321814e+01   6.3820513e-01
   2.9333236e+01   6.3846154e-01
   2.9335066e+01   6.3871795e-01
   2.9338145e+01   6.3897436e-01
   2.9341232e+01   6.3923077e-01
   2.9350584e+01   6.3948718e-01
   2.9351187e+01   6.3974359e-01
   2.9351319e+01   6.4000000e-01
   2.9357582e+01   6.4025641e-01
   2.9358527e+01   6.4051282e-01
   2.9370911e+01   6.4076923e-01
   2.9381582e+01   6.4102564e-01
   2.9385702e+01   6.4128205e-01
   2.9390497e+01   6.4153846e-01
   2.9396532e+01   6.4179487e-01
   2.9402446e+01   6.4205128e-01
   2.9430884e+01   6.4230769e-01
   2.9451048e+01   6.4256410e-01
   2.9465637e+01   6.4282051e-01
   2.9477836e+01   6.4307692e-01
   2.9477958e+01   6.4333333e-01
   2.9484695e+01   6.4358974e-01
   2.9495152e+01   6.4384615e-01
   2.9498810e+01   6.4410256e-01
   2.9508118e+01   6.4435897e-01
   2.9510013e+01   6.4461538e-01
   2.9512444e+01   6.4487179e-01
   2.9529853e+01   6.4512821e-01
   2.9535267e+01   6.4538462e-01
   2.9541141e+01   6.4564103e-01
   2.9563386e+01   6.4589744e-01
   2.9569978e+01   6.4615385e-01
   2.9576182e+01   6.4641026e-01
   2.9618850e+01   6.4666667e-01
   2.9622809e+01   6.4692308e-01
   2.9628631e+01   6.4717949e-01
   2.9643437e+01   6.4743590e-01
   2.9649264e+01   6.4769231e-01
   2.9660774e+01   6.4794872e-01
   2.9664996e+01   6.4820513e-01
   2.9695581e+01   6.4846154e-01
   2.9707970e+01   6.4871795e-01
   2.9718928e+01   6.4897436e-01
   2.9741933e+01   6.4923077e-01
   2.9754541e+01   6.4948718e-01
   2.9773702e+01   6.4974359e-01
   2.9774129e+01   6.5000000e-01
   2.9784340e+01   6.5025641e-01
   2.9785176e+01   6.5051282e-01
   2.9790333e+01   6.5076923e-01
   2.9797277e+01   6.5102564e-01
   2.9806166e+01   6.5128205e-01
   2.9812115e+01   6.5153846e-01
   2.9830600e+01   6.5179487e-01
   2.9833126e+01   6.5205128e-01
   2.9850864e+01   6.5230769e-01
   2.9858490e+01   6.5256410e-01
   2.9863206e+01   6.5282051e-01
   2.9864158e+01   6.5307692e-01
   2.9871965e+01   6.5333333e-01
   2.9876692e+01   6.5358974e-01
   2.9893699e+01   6.5384615e-01
   2.9916979e+01   6.5410256e-01
   2.9923589e+01   6.5435897e-01
   2.9929186e+01   6.5461538e-01
   2.9954306e+01   6.5487179e-01
   2.9957334e+01   6.5512821e-01
   2.9962869e+01   6.5538462e-01
   2.9968043e+01   6.5564103e-01
   2.9968623e+01   6.5589744e-01
   2.9987573e+01   6.5615385e-01
   2.9988169e+01   6.5641026e-01
   2.9991721e+01   6.5666667e-01
   2.9993059e+01   6.5692308e-01
   2.9993224e+01   6.5717949e-01
   3.0000394e+01   6.5743590e-01
   3.0014696e+01   6.5769231e-01
   3.0028995e+01   6.5794872e-01
   3.0059244e+01   6.5820513e-01
   3.0061490e+01   6.5846154e-01
   3.0061536e+01   6.5871795e-01
   3.0063613e+01   6.5897436e-01
   3.0068298e+01   6.5923077e-01
   3.0070722e+01   6.5948718e-01
   3.0144698e+01   6.5974359e-01
   3.0168904e+01   6.6000000e-01
   3.0176544e+01   6.6025641e-01
   3.0179864e+01   6.6051282e-01
   3.0187470e+01   6.6076923e-01
   3.0199214e+01   6.6102564e-01
   3.0230328e+01   6.6128205e-01
   3.0241206e+01   6.6153846e-01
   3.0245166e+01   6.6179487e-01
   3.0255255e+01   6.6205128e-01
   3.0259170e+01   6.6230769e-01
   3.0277593e+01   6.6256410e-01
   3.0283726e+01   6.6282051e-01
   3.0301024e+01   6.6307692e-01
   3.0302673e+01   6.6333333e-01
   3.0310599e+01   6.6358974e-01
   3.0334400e+01   6.6384615e-01
   3.0356354e+01   6.6410256e-01
   3.0359253e+01   6.6435897e-01
   3.0362939e+01   6.6461538e-01
   3.0371958e+01   6.6487179e-01
   3.0373630e+01   6.6512821e-01
   3.0396113e+01   6.6538462e-01
   3.0425450e+01   6.6564103e-01
   3.0426210e+01   6.6589744e-01
   3.0442098e+01   6.6615385e-01
   3.0445415e+01   6.6641026e-01
   3.0461444e+01   6.6666667e-01
   3.0468882e+01   6.6692308e-01
   3.0471744e+01   6.6717949e-01
   3.0473845e+01   6.6743590e-01
   3.0483209e+01   6.6769231e-01
   3.0508000e+01   6.6794872e-01
   3.0510410e+01   6.6820513e-01
   3.0515795e+01   6.6846154e-01
   3.0516538e+01   6.6871795e-01
   3.0538958e+01   6.6897436e-01
   3.0540225e+01   6.6923077e-01
   3.0557789e+01   6.6948718e-01
   3.0575554e+01   6.6974359e-01
   3.0590147e+01   6.7000000e-01
   3.0593852e+01   6.7025641e-01
   3.0602483e+01   6.7051282e-01
   3.0611043e+01   6.7076923e-01
   3.0620229e+01   6.7102564e-01
   3.0637784e+01   6.7128205e-01
   3.0638933e+01   6.7153846e-01
   3.0645582e+01   6.7179487e-01
   3.0647736e+01   6.7205128e-01
   3.0658940e+01   6.7230769e-01
   3.0670616e+01   6.7256410e-01
   3.0687523e+01   6.7282051e-01
   3.0703409e+01   6.7307692e-01
   3.0712757e+01   6.7333333e-01
   3.0718937e+01   6.7358974e-01
   3.0735776e+01   6.7384615e-01
   3.0749282e+01   6.7410256e-01
   3.0751824e+01   6.7435897e-01
   3.0757022e+01   6.7461538e-01
   3.0764343e+01   6.7487179e-01
   3.0765042e+01   6.7512821e-01
   3.0781927e+01   6.7538462e-01
   3.0782910e+01   6.7564103e-01
   3.0793040e+01   6.7589744e-01
   3.0796910e+01   6.7615385e-01
   3.0803986e+01   6.7641026e-01
   3.0804617e+01   6.7666667e-01
   3.0825088e+01   6.7692308e-01
   3.0825777e+01   6.7717949e-01
   3.0835508e+01   6.7743590e-01
   3.0873477e+01   6.7769231e-01
   3.0875438e+01   6.7794872e-01
   3.0877003e+01   6.7820513e-01
   3.0879322e+01   6.7846154e-01
   3.0891360e+01   6.7871795e-01
   3.0903328e+01   6.7897436e-01
   3.0909082e+01   6.7923077e-01
   3.0919067e+01   6.7948718e-01
   3.0928159e+01   6.7974359e-01
   3.0967219e+01   6.8000000e-01
   3.0970079e+01   6.8025641e-01
   3.0973234e+01   6.8051282e-01
   3.0992582e+01   6.8076923e-01
   3.0996278e+01   6.8102564e-01
   3.1019239e+01   6.8128205e-01
   3.1025186e+01   6.8153846e-01
   3.1041690e+01   6.8179487e-01
   3.1067138e+01   6.8205128e-01
   3.1078752e+01   6.8230769e-01
   3.1083177e+01   6.8256410e-01
   3.1084492e+01   6.8282051e-01
   3.1087250e+01   6.8307692e-01
   3.1097148e+01   6.8333333e-01
   3.1117762e+01   6.8358974e-01
   3.1125905e+01   6.8384615e-01
   3.1141830e+01   6.8410256e-01
   3.1142234e+01   6.8435897e-01
   3.1164702e+01   6.8461538e-01
   3.1172092e+01   6.8487179e-01
   3.1181325e+01   6.8512821e-01
   3.1189327e+01   6.8538462e-01
   3.1191204e+01   6.8564103e-01
   3.1193800e+01   6.8589744e-01
   3.1204642e+01   6.8615385e-01
   3.1216142e+01   6.8641026e-01
   3.1216339e+01   6.8666667e-01
   3.1219215e+01   6.8692308e-01
   3.1220924e+01   6.8717949e-01
   3.1221409e+01   6.8743590e-01
   3.1227011e+01   6.8769231e-01
   3.1233531e+01   6.8794872e-01
   3.1247808e+01   6.8820513e-01
   3.1288879e+01   6.8846154e-01
   3.1308390e+01   6.8871795e-01
   3.1316263e+01   6.8897436e-01
   3.1319279e+01   6.8923077e-01
   3.1340850e+01   6.8948718e-01
   3.1359497e+01   6.8974359e-01
   3.1363014e+01   6.9000000e-01
   3.1375430e+01   6.9025641e-01
   3.1378314e+01   6.9051282e-01
   3.1380781e+01   6.9076923e-01
   3.1385974e+01   6.9102564e-01
   3.1386107e+01   6.9128205e-01
   3.1400764e+01   6.9153846e-01
   3.1410088e+01   6.9179487e-01
   3.1421557e+01   6.9205128e-01
   3.1422007e+01   6.9230769e-01
   3.1427176e+01   6.9256410e-01
   3.1433959e+01   6.9282051e-01
   3.1456153e+01   6.9307692e-01
   3.1459123e+01   6.9333333e-01
   3.1471062e+01   6.9358974e-01
   3.1474113e+01   6.9384615e-01
   3.1477633e+01   6.9410256e-01
   3.1482614e+01   6.9435897e-01
   3.1487266e+01   6.9461538e-01
   3.1489247e+01   6.9487179e-01
   3.1500930e+01   6.9512821e-01
   3.1501705e+01   6.9538462e-01
   3.1504518e+01   6.9564103e-01
   3.1530892e+01   6.9589744e-01
   3.1544396e+01   6.9615385e-01
   3.1564816e+01   6.9641026e-01
   3.1574096e+01   6.9666667e-01
   3.1578976e+01   6.9692308e-01
   3.1595213e+01   6.9717949e-01
   3.1607348e+01   6.9743590e-01
   3.1624318e+01   6.9769231e-01
   3.1636532e+01   6.9794872e-01
   3.1649142e+01   6.9820513e-01
   3.1652817e+01   6.9846154e-01
   3.1668703e+01   6.9871795e-01
   3.1675328e+01   6.9897436e-01
   3.1677143e+01   6.9923077e-01
   3.1690926e+01   6.9948718e-01
   3.1693382e+01   6.9974359e-01
   3.1696870e+01   7.0000000e-01
   3.1699524e+01   7.0025641e-01
   3.1699646e+01   7.0051282e-01
   3.1702081e+01   7.0076923e-01
   3.1703775e+01   7.0102564e-01
   3.1707526e+01   7.0128205e-01
   3.1728722e+01   7.0153846e-01
   3.1738735e+01   7.0179487e-01
   3.1745882e+01   7.0205128e-01
   3.1766990e+01   7.0230769e-01
   3.1782543e+01   7.0256410e-01
   3.1785478e+01   7.0282051e-01
   3.1788543e+01   7.0307692e-01
   3.1796377e+01   7.0333333e-01
   3.1806023e+01   7.0358974e-01
   3.1818337e+01   7.0384615e-01
   3.1827860e+01   7.0410256e-01
   3.1838249e+01   7.0435897e-01
   3.1838739e+01   7.0461538e-01
   3.1838748e+01   7.0487179e-01
   3.1843485e+01   7.0512821e-01
   3.1857365e+01   7.0538462e-01
   3.1886719e+01   7.0564103e-01
   3.1892197e+01   7.0589744e-01
   3.1892461e+01   7.0615385e-01
   3.1905647e+01   7.0641026e-01
   3.1913429e+01   7.0666667e-01
   3.1926211e+01   7.0692308e-01
   3.1926706e+01   7.0717949e-01
   3.1935649e+01   7.0743590e-01
   3.1947711e+01   7.0769231e-01
   3.1950881e+01   7.0794872e-01
   3.1954697e+01   7.0820513e-01
   3.1960501e+01   7.0846154e-01
   3.1960766e+01   7.0871795e-01
   3.1983598e+01   7.0897436e-01
   3.1994605e+01   7.0923077e-01
   3.2003243e+01   7.0948718e-01
   3.2035772e+01   7.0974359e-01
   3.2039931e+01   7.1000000e-01
   3.2051432e+01   7.1025641e-01
   3.2057919e+01   7.1051282e-01
   3.2061622e+01   7.1076923e-01
   3.2080535e+01   7.1102564e-01
   3.2084681e+01   7.1128205e-01
   3.2102235e+01   7.1153846e-01
   3.2111442e+01   7.1179487e-01
   3.2112932e+01   7.1205128e-01
   3.2119961e+01   7.1230769e-01
   3.2122385e+01   7.1256410e-01
   3.2123328e+01   7.1282051e-01
   3.2126108e+01   7.1307692e-01
   3.2136329e+01   7.1333333e-01
   3.2147279e+01   7.1358974e-01
   3.2149833e+01   7.1384615e-01
   3.2149877e+01   7.1410256e-01
   3.2154746e+01   7.1435897e-01
   3.2156266e+01   7.1461538e-01
   3.2180792e+01   7.1487179e-01
   3.2194641e+01   7.1512821e-01
   3.2196314e+01   7.1538462e-01
   3.2199901e+01   7.1564103e-01
   3.2202382e+01   7.1589744e-01
   3.2211516e+01   7.1615385e-01
   3.2212082e+01   7.1641026e-01
   3.2215995e+01   7.1666667e-01
   3.2218973e+01   7.1692308e-01
   3.2225628e+01   7.1717949e-01
   3.2226388e+01   7.1743590e-01
   3.2231069e+01   7.1769231e-01
   3.2251896e+01   7.1794872e-01
   3.2256376e+01   7.1820513e-01
   3.2258174e+01   7.1846154e-01
   3.2259450e+01   7.1871795e-01
   3.2266781e+01   7.1897436e-01
   3.2275183e+01   7.1923077e-01
   3.2275394e+01   7.1948718e-01
   3.2275575e+01   7.1974359e-01
   3.2276916e+01   7.2000000e-01
   3.2277581e+01   7.2025641e-01
   3.2285155e+01   7.2051282e-01
   3.2296831e+01   7.2076923e-01
   3.2306075e+01   7.2102564e-01
   3.2306997e+01   7.2128205e-01
   3.2313444e+01   7.2153846e-01
   3.2324759e+01   7.2179487e-01
   3.2328429e+01   7.2205128e-01
   3.2332111e+01   7.2230769e-01
   3.2333056e+01   7.2256410e-01
   3.2341571e+01   7.2282051e-01
   3.2342274e+01   7.2307692e-01
   3.2342410e+01   7.2333333e-01
   3.2361948e+01   7.2358974e-01
   3.2362310e+01   7.2384615e-01
   3.2365060e+01   7.2410256e-01
   3.2381461e+01   7.2435897e-01
   3.2383486e+01   7.2461538e-01
   3.2390269e+01   7.2487179e-01
   3.2414359e+01   7.2512821e-01
   3.2417720e+01   7.2538462e-01
   3.2424721e+01   7.2564103e-01
   3.2436106e+01   7.2589744e-01
   3.2454765e+01   7.2615385e-01
   3.2459044e+01   7.2641026e-01
   3.2469853e+01   7.2666667e-01
   3.2475066e+01   7.2692308e-01
   3.2495555e+01   7.2717949e-01
   3.2500426e+01   7.2743590e-01
   3.2500769e+01   7.2769231e-01
   3.2509521e+01   7.2794872e-01
   3.2512506e+01   7.2820513e-01
   3.2523963e+01   7.2846154e-01
   3.2525230e+01   7.2871795e-01
   3.2536412e+01   7.2897436e-01
   3.2550510e+01   7.2923077e-01
   3.2551313e+01   7.2948718e-01
   3.2554892e+01   7.2974359e-01
   3.2567638e+01   7.3000000e-01
   3.2593534e+01   7.3025641e-01
   3.2599747e+01   7.3051282e-01
   3.2601966e+01   7.3076923e-01
   3.2627338e+01   7.3102564e-01
   3.2627882e+01   7.3128205e-01
   3.2644971e+01   7.3153846e-01
   3.2655320e+01   7.3179487e-01
   3.2660560e+01   7.3205128e-01
   3.2670891e+01   7.3230769e-01
   3.2678013e+01   7.3256410e-01
   3.2682407e+01   7.3282051e-01
   3.2687289e+01   7.3307692e-01
   3.2696947e+01   7.3333333e-01
   3.2701560e+01   7.3358974e-01
   3.2703678e+01   7.3384615e-01
   3.2711326e+01   7.3410256e-01
   3.2711401e+01   7.3435897e-01
   3.2714541e+01   7.3461538e-01
   3.2716810e+01   7.3487179e-01
   3.2723756e+01   7.3512821e-01
   3.2734499e+01   7.3538462e-01
   3.2765493e+01   7.3564103e-01
   3.2777193e+01   7.3589744e-01
   3.2786591e+01   7.3615385e-01
   3.2788517e+01   7.3641026e-01
   3.2798142e+01   7.3666667e-01
   3.2804925e+01   7.3692308e-01
   3.2805205e+01   7.3717949e-01
   3.2825434e+01   7.3743590e-01
   3.2827981e+01   7.3769231e-01
   3.2830971e+01   7.3794872e-01
   3.2837139e+01   7.3820513e-01
   3.2848161e+01   7.3846154e-01
   3.2855000e+01   7.3871795e-01
   3.2864057e+01   7.3897436e-01
   3.2864200e+01   7.3923077e-01
   3.2864829e+01   7.3948718e-01
   3.2873431e+01   7.3974359e-01
   3.2884659e+01   7.4000000e-01
   3.2888095e+01   7.4025641e-01
   3.2892187e+01   7.4051282e-01
   3.2897160e+01   7.4076923e-01
   3.2897745e+01   7.4102564e-01
   3.2900348e+01   7.4128205e-01
   3.2917003e+01   7.4153846e-01
   3.2922038e+01   7.4179487e-01
   3.2924592e+01   7.4205128e-01
   3.2925047e+01   7.4230769e-01
   3.2930569e+01   7.4256410e-01
   3.2931009e+01   7.4282051e-01
   3.2950433e+01   7.4307692e-01
   3.2963889e+01   7.4333333e-01
   3.2971553e+01   7.4358974e-01
   3.2975665e+01   7.4384615e-01
   3.2976012e+01   7.4410256e-01
   3.2979270e+01   7.4435897e-01
   3.2987058e+01   7.4461538e-01
   3.2989296e+01   7.4487179e-01
   3.2989480e+01   7.4512821e-01
   3.2991606e+01   7.4538462e-01
   3.2991738e+01   7.4564103e-01
   3.2993660e+01   7.4589744e-01
   3.3021920e+01   7.4615385e-01
   3.3026559e+01   7.4641026e-01
   3.3030564e+01   7.4666667e-01
   3.3032187e+01   7.4692308e-01
   3.3034622e+01   7.4717949e-01
   3.3035997e+01   7.4743590e-01
   3.3038350e+01   7.4769231e-01
   3.3038492e+01   7.4794872e-01
   3.3040863e+01   7.4820513e-01
   3.3053918e+01   7.4846154e-01
   3.3076101e+01   7.4871795e-01
   3.3084343e+01   7.4897436e-01
   3.3084839e+01   7.4923077e-01
   3.3085647e+01   7.4948718e-01
   3.3088314e+01   7.4974359e-01
   3.3094909e+01   7.5000000e-01
   3.3096540e+01   7.5025641e-01
   3.3100965e+01   7.5051282e-01
   3.3138215e+01   7.5076923e-01
   3.3145182e+01   7.5102564e-01
   3.3150466e+01   7.5128205e-01
   3.3158321e+01   7.5153846e-01
   3.3160873e+01   7.5179487e-01
   3.3166221e+01   7.5205128e-01
   3.3172874e+01   7.5230769e-01
   3.3179917e+01   7.5256410e-01
   3.3180446e+01   7.5282051e-01
   3.3192896e+01   7.5307692e-01
   3.3197662e+01   7.5333333e-01
   3.3202799e+01   7.5358974e-01
   3.3211418e+01   7.5384615e-01
   3.3214844e+01   7.5410256e-01
   3.3219341e+01   7.5435897e-01
   3.3228275e+01   7.5461538e-01
   3.3235253e+01   7.5487179e-01
   3.3235814e+01   7.5512821e-01
   3.3237670e+01   7.5538462e-01
   3.3240284e+01   7.5564103e-01
   3.3269572e+01   7.5589744e-01
   3.3274642e+01   7.5615385e-01
   3.3290005e+01   7.5641026e-01
   3.3291681e+01   7.5666667e-01
   3.3297176e+01   7.5692308e-01
   3.3307210e+01   7.5717949e-01
   3.3307802e+01   7.5743590e-01
   3.3319194e+01   7.5769231e-01
   3.3333339e+01   7.5794872e-01
   3.3335467e+01   7.5820513e-01
   3.3337559e+01   7.5846154e-01
   3.3338540e+01   7.5871795e-01
   3.3352989e+01   7.5897436e-01
   3.3356412e+01   7.5923077e-01
   3.3358779e+01   7.5948718e-01
   3.3359680e+01   7.5974359e-01
   3.3372611e+01   7.6000000e-01
   3.3375881e+01   7.6025641e-01
   3.3378501e+01   7.6051282e-01
   3.3379504e+01   7.6076923e-01
   3.3390873e+01   7.6102564e-01
   3.3403430e+01   7.6128205e-01
   3.3405163e+01   7.6153846e-01
   3.3412744e+01   7.6179487e-01
   3.3421205e+01   7.6205128e-01
   3.3422527e+01   7.6230769e-01
   3.3432930e+01   7.6256410e-01
   3.3436231e+01   7.6282051e-01
   3.3445557e+01   7.6307692e-01
   3.3446367e+01   7.6333333e-01
   3.3451476e+01   7.6358974e-01
   3.3452011e+01   7.6384615e-01
   3.3459418e+01   7.6410256e-01
   3.3467233e+01   7.6435897e-01
   3.3487470e+01   7.6461538e-01
   3.3490799e+01   7.6487179e-01
   3.3495494e+01   7.6512821e-01
   3.3506971e+01   7.6538462e-01
   3.3508115e+01   7.6564103e-01
   3.3513621e+01   7.6589744e-01
   3.3520640e+01   7.6615385e-01
   3.3533510e+01   7.6641026e-01
   3.3539488e+01   7.6666667e-01
   3.3539529e+01   7.6692308e-01
   3.3542911e+01   7.6717949e-01
   3.3549157e+01   7.6743590e-01
   3.3555052e+01   7.6769231e-01
   3.3556779e+01   7.6794872e-01
   3.3563538e+01   7.6820513e-01
   3.3564741e+01   7.6846154e-01
   3.3568701e+01   7.6871795e-01
   3.3570928e+01   7.6897436e-01
   3.3573623e+01   7.6923077e-01
   3.3581578e+01   7.6948718e-01
   3.3585357e+01   7.6974359e-01
   3.3605044e+01   7.7000000e-01
   3.3614818e+01   7.7025641e-01
   3.3616194e+01   7.7051282e-01
   3.3617500e+01   7.7076923e-01
   3.3619811e+01   7.7102564e-01
   3.3634340e+01   7.7128205e-01
   3.3635518e+01   7.7153846e-01
   3.3635835e+01   7.7179487e-01
   3.3637065e+01   7.7205128e-01
   3.3651146e+01   7.7230769e-01
   3.3663038e+01   7.7256410e-01
   3.3664333e+01   7.7282051e-01
   3.3670623e+01   7.7307692e-01
   3.3670997e+01   7.7333333e-01
   3.3685765e+01   7.7358974e-01
   3.3696952e+01   7.7384615e-01
   3.3697268e+01   7.7410256e-01
   3.3699558e+01   7.7435897e-01
   3.3699803e+01   7.7461538e-01
   3.3708317e+01   7.7487179e-01
   3.3710657e+01   7.7512821e-01
   3.3711273e+01   7.7538462e-01
   3.3712665e+01   7.7564103e-01
   3.3716600e+01   7.7589744e-01
   3.3718949e+01   7.7615385e-01
   3.3729144e+01   7.7641026e-01
   3.3742438e+01   7.7666667e-01
   3.3750574e+01   7.7692308e-01
   3.3754643e+01   7.7717949e-01
   3.3756634e+01   7.7743590e-01
   3.3765936e+01   7.7769231e-01
   3.3767671e+01   7.7794872e-01
   3.3770444e+01   7.7820513e-01
   3.3784650e+01   7.7846154e-01
   3.3787604e+01   7.7871795e-01
   3.3789198e+01   7.7897436e-01
   3.3798849e+01   7.7923077e-01
   3.3816555e+01   7.7948718e-01
   3.3817769e+01   7.7974359e-01
   3.3818379e+01   7.8000000e-01
   3.3818830e+01   7.8025641e-01
   3.3821583e+01   7.8051282e-01
   3.3829103e+01   7.8076923e-01
   3.3831682e+01   7.8102564e-01
   3.3835096e+01   7.8128205e-01
   3.3835242e+01   7.8153846e-01
   3.3835834e+01   7.8179487e-01
   3.3838955e+01   7.8205128e-01
   3.3851485e+01   7.8230769e-01
   3.3851980e+01   7.8256410e-01
   3.3857201e+01   7.8282051e-01
   3.3857947e+01   7.8307692e-01
   3.3866351e+01   7.8333333e-01
   3.3869760e+01   7.8358974e-01
   3.3872448e+01   7.8384615e-01
   3.3874366e+01   7.8410256e-01
   3.3875434e+01   7.8435897e-01
   3.3879502e+01   7.8461538e-01
   3.3880646e+01   7.8487179e-01
   3.3883568e+01   7.8512821e-01
   3.3888957e+01   7.8538462e-01
   3.3889417e+01   7.8564103e-01
   3.3889579e+01   7.8589744e-01
   3.3897161e+01   7.8615385e-01
   3.3908584e+01   7.8641026e-01
   3.3909698e+01   7.8666667e-01
   3.3910479e+01   7.8692308e-01
   3.3914365e+01   7.8717949e-01
   3.3920359e+01   7.8743590e-01
   3.3922672e+01   7.8769231e-01
   3.3924754e+01   7.8794872e-01
   3.3926664e+01   7.8820513e-01
   3.3927179e+01   7.8846154e-01
   3.3933167e+01   7.8871795e-01
   3.3935007e+01   7.8897436e-01
   3.3942862e+01   7.8923077e-01
   3.3947966e+01   7.8948718e-01
   3.3954370e+01   7.8974359e-01
   3.3959593e+01   7.9000000e-01
   3.3962005e+01   7.9025641e-01
   3.3962993e+01   7.9051282e-01
   3.3964200e+01   7.9076923e-01
   3.3964202e+01   7.9102564e-01
   3.3965274e+01   7.9128205e-01
   3.3969435e+01   7.9153846e-01
   3.3987747e+01   7.9179487e-01
   3.3988520e+01   7.9205128e-01
   3.3989848e+01   7.9230769e-01
   3.3990864e+01   7.9256410e-01
   3.3994878e+01   7.9282051e-01
   3.3997462e+01   7.9307692e-01
   3.4004582e+01   7.9333333e-01
   3.4009346e+01   7.9358974e-01
   3.4011355e+01   7.9384615e-01
   3.4015550e+01   7.9410256e-01
   3.4016639e+01   7.9435897e-01
   3.4020819e+01   7.9461538e-01
   3.4021958e+01   7.9487179e-01
   3.4025981e+01   7.9512821e-01
   3.4028280e+01   7.9538462e-01
   3.4032070e+01   7.9564103e-01
   3.4035737e+01   7.9589744e-01
   3.4051155e+01   7.9615385e-01
   3.4055615e+01   7.9641026e-01
   3.4064047e+01   7.9666667e-01
   3.4080556e+01   7.9692308e-01
   3.4080628e+01   7.9717949e-01
   3.4081600e+01   7.9743590e-01
   3.4090909e+01   7.9769231e-01
   3.4092484e+01   7.9794872e-01
   3.4093428e+01   7.9820513e-01
   3.4102406e+01   7.9846154e-01
   3.4102830e+01   7.9871795e-01
   3.4104348e+01   7.9897436e-01
   3.4105693e+01   7.9923077e-01
   3.4106903e+01   7.9948718e-01
   3.4109783e+01   7.9974359e-01
   3.4112025e+01   8.0000000e-01
   3.4114216e+01   8.0025641e-01
   3.4115050e+01   8.0051282e-01
   3.4121844e+01   8.0076923e-01
   3.4129813e+01   8.0102564e-01
   3.4134591e+01   8.0128205e-01
   3.4138597e+01   8.0153846e-01
   3.4140204e+01   8.0179487e-01
   3.4150918e+01   8.0205128e-01
   3.4156515e+01   8.0230769e-01
   3.4162613e+01   8.0256410e-01
   3.4177746e+01   8.0282051e-01
   3.4180314e+01   8.0307692e-01
   3.4185467e+01   8.0333333e-01
   3.4194002e+01   8.0358974e-01
   3.4199157e+01   8.0384615e-01
   3.4204733e+01   8.0410256e-01
   3.4222226e+01   8.0435897e-01
   3.4222822e+01   8.0461538e-01
   3.4225477e+01   8.0487179e-01
   3.4229778e+01   8.0512821e-01
   3.4235290e+01   8.0538462e-01
   3.4235995e+01   8.0564103e-01
   3.4239738e+01   8.0589744e-01
   3.4240513e+01   8.0615385e-01
   3.4241824e+01   8.0641026e-01
   3.4243201e+01   8.0666667e-01
   3.4253617e+01   8.0692308e-01
   3.4254135e+01   8.0717949e-01
   3.4284114e+01   8.0743590e-01
   3.4289053e+01   8.0769231e-01
   3.4293276e+01   8.0794872e-01
   3.4303713e+01   8.0820513e-01
   3.4307779e+01   8.0846154e-01
   3.4312779e+01   8.0871795e-01
   3.4317359e+01   8.0897436e-01
   3.4322404e+01   8.0923077e-01
   3.4324004e+01   8.0948718e-01
   3.4324426e+01   8.0974359e-01
   3.4324627e+01   8.1000000e-01
   3.4328828e+01   8.1025641e-01
   3.4334167e+01   8.1051282e-01
   3.4334229e+01   8.1076923e-01
   3.4334295e+01   8.1102564e-01
   3.4343619e+01   8.1128205e-01
   3.4345751e+01   8.1153846e-01
   3.4346628e+01   8.1179487e-01
   3.4349797e+01   8.1205128e-01
   3.4360070e+01   8.1230769e-01
   3.4360904e+01   8.1256410e-01
   3.4364345e+01   8.1282051e-01
   3.4374770e+01   8.1307692e-01
   3.4374889e+01   8.1333333e-01
   3.4389092e+01   8.1358974e-01
   3.4392492e+01   8.1384615e-01
   3.4399603e+01   8.1410256e-01
   3.4415017e+01   8.1435897e-01
   3.4425917e+01   8.1461538e-01
   3.4432302e+01   8.1487179e-01
   3.4435468e+01   8.1512821e-01
   3.4438359e+01   8.1538462e-01
   3.4440688e+01   8.1564103e-01
   3.4442051e+01   8.1589744e-01
   3.4452433e+01   8.1615385e-01
   3.4453065e+01   8.1641026e-01
   3.4456326e+01   8.1666667e-01
   3.4458276e+01   8.1692308e-01
   3.4462221e+01   8.1717949e-01
   3.4465215e+01   8.1743590e-01
   3.4466843e+01   8.1769231e-01
   3.4472080e+01   8.1794872e-01
   3.4473629e+01   8.1820513e-01
   3.4474116e+01   8.1846154e-01
   3.4476217e+01   8.1871795e-01
   3.4476445e+01   8.1897436e-01
   3.4479934e+01   8.1923077e-01
   3.4485087e+01   8.1948718e-01
   3.4487151e+01   8.1974359e-01
   3.4488855e+01   8.2000000e-01
   3.4490766e+01   8.2025641e-01
   3.4492722e+01   8.2051282e-01
   3.4496552e+01   8.2076923e-01
   3.4497567e+01   8.2102564e-01
   3.4505147e+01   8.2128205e-01
   3.4510207e+01   8.2153846e-01
   3.4515584e+01   8.2179487e-01
   3.4517814e+01   8.2205128e-01
   3.4532180e+01   8.2230769e-01
   3.4533397e+01   8.2256410e-01
   3.4543233e+01   8.2282051e-01
   3.4555265e+01   8.2307692e-01
   3.4557616e+01   8.2333333e-01
   3.4557722e+01   8.2358974e-01
   3.4558711e+01   8.2384615e-01
   3.4574529e+01   8.2410256e-01
   3.4580870e+01   8.2435897e-01
   3.4581736e+01   8.2461538e-01
   3.4590663e+01   8.2487179e-01
   3.4592103e+01   8.2512821e-01
   3.4599198e+01   8.2538462e-01
   3.4636214e+01   8.2564103e-01
   3.4643162e+01   8.2589744e-01
   3.4658330e+01   8.2615385e-01
   3.4666585e+01   8.2641026e-01
   3.4668699e+01   8.2666667e-01
   3.4672817e+01   8.2692308e-01
   3.4685981e+01   8.2717949e-01
   3.4690595e+01   8.2743590e-01
   3.4690994e+01   8.2769231e-01
   3.4691125e+01   8.2794872e-01
   3.4695110e+01   8.2820513e-01
   3.4698543e+01   8.2846154e-01
   3.4704827e+01   8.2871795e-01
   3.4707673e+01   8.2897436e-01
   3.4721666e+01   8.2923077e-01
   3.4722326e+01   8.2948718e-01
   3.4724729e+01   8.2974359e-01
   3.4726289e+01   8.3000000e-01
   3.4727161e+01   8.3025641e-01
   3.4729429e+01   8.3051282e-01
   3.4732667e+01   8.3076923e-01
   3.4733925e+01   8.3102564e-01
   3.4742795e+01   8.3128205e-01
   3.4747321e+01   8.3153846e-01
   3.4747472e+01   8.3179487e-01
   3.4750119e+01   8.3205128e-01
   3.4754139e+01   8.3230769e-01
   3.4754937e+01   8.3256410e-01
   3.4759602e+01   8.3282051e-01
   3.4761391e+01   8.3307692e-01
   3.4785985e+01   8.3333333e-01
   3.4786573e+01   8.3358974e-01
   3.4787509e+01   8.3384615e-01
   3.4797127e+01   8.3410256e-01
   3.4797150e+01   8.3435897e-01
   3.4800547e+01   8.3461538e-01
   3.4822522e+01   8.3487179e-01
   3.4824141e+01   8.3512821e-01
   3.4826218e+01   8.3538462e-01
   3.4838816e+01   8.3564103e-01
   3.4845309e+01   8.3589744e-01
   3.4847031e+01   8.3615385e-01
   3.4852288e+01   8.3641026e-01
   3.4862345e+01   8.3666667e-01
   3.4865289e+01   8.3692308e-01
   3.4865656e+01   8.3717949e-01
   3.4871110e+01   8.3743590e-01
   3.4881290e+01   8.3769231e-01
   3.4883315e+01   8.3794872e-01
   3.4887269e+01   8.3820513e-01
   3.4889688e+01   8.3846154e-01
   3.4890032e+01   8.3871795e-01
   3.4892430e+01   8.3897436e-01
   3.4893048e+01   8.3923077e-01
   3.4903411e+01   8.3948718e-01
   3.4904566e+01   8.3974359e-01
   3.4908545e+01   8.4000000e-01
   3.4910614e+01   8.4025641e-01
   3.4911695e+01   8.4051282e-01
   3.4918312e+01   8.4076923e-01
   3.4931372e+01   8.4102564e-01
   3.4939342e+01   8.4128205e-01
   3.4942544e+01   8.4153846e-01
   3.4943476e+01   8.4179487e-01
   3.4943533e+01   8.4205128e-01
   3.4949300e+01   8.4230769e-01
   3.4955764e+01   8.4256410e-01
   3.4957430e+01   8.4282051e-01
   3.4957506e+01   8.4307692e-01
   3.4963308e+01   8.4333333e-01
   3.4965774e+01   8.4358974e-01
   3.4972333e+01   8.4384615e-01
   3.4993835e+01   8.4410256e-01
   3.4998920e+01   8.4435897e-01
   3.4999553e+01   8.4461538e-01
   3.5000810e+01   8.4487179e-01
   3.5000872e+01   8.4512821e-01
   3.5001795e+01   8.4538462e-01
   3.5010801e+01   8.4564103e-01
   3.5014376e+01   8.4589744e-01
   3.5018715e+01   8.4615385e-01
   3.5029256e+01   8.4641026e-01
   3.5031108e+01   8.4666667e-01
   3.5035089e+01   8.4692308e-01
   3.5044058e+01   8.4717949e-01
   3.5050077e+01   8.4743590e-01
   3.5052787e+01   8.4769231e-01
   3.5083326e+01   8.4794872e-01
   3.5095833e+01   8.4820513e-01
   3.5096413e+01   8.4846154e-01
   3.5103262e+01   8.4871795e-01
   3.5113711e+01   8.4897436e-01
   3.5114447e+01   8.4923077e-01
   3.5115781e+01   8.4948718e-01
   3.5116574e+01   8.4974359e-01
   3.5129348e+01   8.5000000e-01
   3.5135888e+01   8.5025641e-01
   3.5136712e+01   8.5051282e-01
   3.5145281e+01   8.5076923e-01
   3.5158747e+01   8.5102564e-01
   3.5162238e+01   8.5128205e-01
   3.5163518e+01   8.5153846e-01
   3.5169747e+01   8.5179487e-01
   3.5169759e+01   8.5205128e-01
   3.5171346e+01   8.5230769e-01
   3.5174125e+01   8.5256410e-01
   3.5175638e+01   8.5282051e-01
   3.5176075e+01   8.5307692e-01
   3.5177986e+01   8.5333333e-01
   3.5178709e+01   8.5358974e-01
   3.5198113e+01   8.5384615e-01
   3.5198511e+01   8.5410256e-01
   3.5199988e+01   8.5435897e-01
   3.5200401e+01   8.5461538e-01
   3.5202136e+01   8.5487179e-01
   3.5205406e+01   8.5512821e-01
   3.5207047e+01   8.5538462e-01
   3.5207542e+01   8.5564103e-01
   3.5209454e+01   8.5589744e-01
   3.5211343e+01   8.5615385e-01
   3.5218492e+01   8.5641026e-01
   3.5220167e+01   8.5666667e-01
   3.5220902e+01   8.5692308e-01
   3.5222777e+01   8.5717949e-01
   3.5224355e+01   8.5743590e-01
   3.5245479e+01   8.5769231e-01
   3.5250047e+01   8.5794872e-01
   3.5251840e+01   8.5820513e-01
   3.5256862e+01   8.5846154e-01
   3.5259474e+01   8.5871795e-01
   3.5260157e+01   8.5897436e-01
   3.5262950e+01   8.5923077e-01
   3.5269039e+01   8.5948718e-01
   3.5273108e+01   8.5974359e-01
   3.5279042e+01   8.6000000e-01
   3.5279488e+01   8.6025641e-01
   3.5286386e+01   8.6051282e-01
   3.5293554e+01   8.6076923e-01
   3.5295812e+01   8.6102564e-01
   3.5300629e+01   8.6128205e-01
   3.5303824e+01   8.6153846e-01
   3.5303829e+01   8.6179487e-01
   3.5304013e+01   8.6205128e-01
   3.5304171e+01   8.6230769e-01
   3.5309698e+01   8.6256410e-01
   3.5313253e+01   8.6282051e-01
   3.5319944e+01   8.6307692e-01
   3.5328892e+01   8.6333333e-01
   3.5330333e+01   8.6358974e-01
   3.5351276e+01   8.6384615e-01
   3.5351853e+01   8.6410256e-01
   3.5355311e+01   8.6435897e-01
   3.5357123e+01   8.6461538e-01
   3.5357241e+01   8.6487179e-01
   3.5357344e+01   8.6512821e-01
   3.5357848e+01   8.6538462e-01
   3.5360343e+01   8.6564103e-01
   3.5360513e+01   8.6589744e-01
   3.5364831e+01   8.6615385e-01
   3.5365497e+01   8.6641026e-01
   3.5370775e+01   8.6666667e-01
   3.5371608e+01   8.6692308e-01
   3.5374508e+01   8.6717949e-01
   3.5374989e+01   8.6743590e-01
   3.5376391e+01   8.6769231e-01
   3.5396018e+01   8.6794872e-01
   3.5399552e+01   8.6820513e-01
   3.5399844e+01   8.6846154e-01
   3.5406235e+01   8.6871795e-01
   3.5410381e+01   8.6897436e-01
   3.5418426e+01   8.6923077e-01
   3.5428654e+01   8.6948718e-01
   3.5454126e+01   8.6974359e-01
   3.5454940e+01   8.7000000e-01
   3.5459145e+01   8.7025641e-01
   3.5468979e+01   8.7051282e-01
   3.5471926e+01   8.7076923e-01
   3.5479922e+01   8.7102564e-01
   3.5487010e+01   8.7128205e-01
   3.5489330e+01   8.7153846e-01
   3.5489690e+01   8.7179487e-01
   3.5490779e+01   8.7205128e-01
   3.5496876e+01   8.7230769e-01
   3.5499613e+01   8.7256410e-01
   3.5499820e+01   8.7282051e-01
   3.5499884e+01   8.7307692e-01
   3.5499994e+01   8.7333333e-01
   3.5510809e+01   8.7358974e-01
   3.5513257e+01   8.7384615e-01
   3.5516738e+01   8.7410256e-01
   3.5517361e+01   8.7435897e-01
   3.5518353e+01   8.7461538e-01
   3.5525397e+01   8.7487179e-01
   3.5533591e+01   8.7512821e-01
   3.5533641e+01   8.7538462e-01
   3.5541665e+01   8.7564103e-01
   3.5544477e+01   8.7589744e-01
   3.5544479e+01   8.7615385e-01
   3.5544749e+01   8.7641026e-01
   3.5549694e+01   8.7666667e-01
   3.5560226e+01   8.7692308e-01
   3.5561494e+01   8.7717949e-01
   3.5579117e+01   8.7743590e-01
   3.5581291e+01   8.7769231e-01
   3.5585047e+01   8.7794872e-01
   3.5590640e+01   8.7820513e-01
   3.5597677e+01   8.7846154e-01
   3.5598294e+01   8.7871795e-01
   3.5602918e+01   8.7897436e-01
   3.5610859e+01   8.7923077e-01
   3.5612039e+01   8.7948718e-01
   3.5616612e+01   8.7974359e-01
   3.5616970e+01   8.8000000e-01
   3.5620023e+01   8.8025641e-01
   3.5626173e+01   8.8051282e-01
   3.5626619e+01   8.8076923e-01
   3.5633970e+01   8.8102564e-01
   3.5634040e+01   8.8128205e-01
   3.5635397e+01   8.8153846e-01
   3.5641653e+01   8.8179487e-01
   3.5641807e+01   8.8205128e-01
   3.5648101e+01   8.8230769e-01
   3.5651471e+01   8.8256410e-01
   3.5668261e+01   8.8282051e-01
   3.5694469e+01   8.8307692e-01
   3.5694865e+01   8.8333333e-01
   3.5696287e+01   8.8358974e-01
   3.5698997e+01   8.8384615e-01
   3.5717365e+01   8.8410256e-01
   3.5717849e+01   8.8435897e-01
   3.5722324e+01   8.8461538e-01
   3.5724495e+01   8.8487179e-01
   3.5739127e+01   8.8512821e-01
   3.5740404e+01   8.8538462e-01
   3.5740421e+01   8.8564103e-01
   3.5741531e+01   8.8589744e-01
   3.5743849e+01   8.8615385e-01
   3.5748128e+01   8.8641026e-01
   3.5750119e+01   8.8666667e-01
   3.5750385e+01   8.8692308e-01
   3.5756356e+01   8.8717949e-01
   3.5763354e+01   8.8743590e-01
   3.5771125e+01   8.8769231e-01
   3.5771734e+01   8.8794872e-01
   3.5772859e+01   8.8820513e-01
   3.5776479e+01   8.8846154e-01
   3.5776547e+01   8.8871795e-01
   3.5776674e+01   8.8897436e-01
   3.5783351e+01   8.8923077e-01
   3.5786035e+01   8.8948718e-01
   3.5787981e+01   8.8974359e-01
   3.5791065e+01   8.9000000e-01
   3.5802661e+01   8.9025641e-01
   3.5807082e+01   8.9051282e-01
   3.5812370e+01   8.9076923e-01
   3.5830521e+01   8.9102564e-01
   3.5832591e+01   8.9128205e-01
   3.5834584e+01   8.9153846e-01
   3.5835324e+01   8.9179487e-01
   3.5840926e+01   8.9205128e-01
   3.5843400e+01   8.9230769e-01
   3.5848077e+01   8.9256410e-01
   3.5852113e+01   8.9282051e-01
   3.5856936e+01   8.9307692e-01
   3.5857894e+01   8.9333333e-01
   3.5866113e+01   8.9358974e-01
   3.5873253e+01   8.9384615e-01
   3.5880422e+01   8.9410256e-01
   3.5887100e+01   8.9435897e-01
   3.5887862e+01   8.9461538e-01
   3.5890155e+01   8.9487179e-01
   3.5892485e+01   8.9512821e-01
   3.5896166e+01   8.9538462e-01
   3.5897218e+01   8.9564103e-01
   3.5906262e+01   8.9589744e-01
   3.5918935e+01   8.9615385e-01
   3.5920026e+01   8.9641026e-01
   3.5929907e+01   8.9666667e-01
   3.5934127e+01   8.9692308e-01
   3.5934207e+01   8.9717949e-01
   3.5940551e+01   8.9743590e-01
   3.5942104e+01   8.9769231e-01
   3.5951512e+01   8.9794872e-01
   3.5954140e+01   8.9820513e-01
   3.5955977e+01   8.9846154e-01
   3.5957116e+01   8.9871795e-01
   3.5960194e+01   8.9897436e-01
   3.5961076e+01   8.9923077e-01
   3.5965388e+01   8.9948718e-01
   3.5972453e+01   8.9974359e-01
   3.5974477e+01   9.0000000e-01
   3.5976214e+01   9.0025641e-01
   3.5979976e+01   9.0051282e-01
   3.5980545e+01   9.0076923e-01
   3.5985573e+01   9.0102564e-01
   3.5986510e+01   9.0128205e-01
   3.5992969e+01   9.0153846e-01
   3.5996411e+01   9.0179487e-01
   3.6002138e+01   9.0205128e-01
   3.6007241e+01   9.0230769e-01
   3.6009647e+01   9.0256410e-01
   3.6011459e+01   9.0282051e-01
   3.6012766e+01   9.0307692e-01
   3.6014643e+01   9.0333333e-01
   3.6015251e+01   9.0358974e-01
   3.6022692e+01   9.0384615e-01
   3.6037825e+01   9.0410256e-01
   3.6038209e+01   9.0435897e-01
   3.6039111e+01   9.0461538e-01
   3.6049165e+01   9.0487179e-01
   3.6060898e+01   9.0512821e-01
   3.6065581e+01   9.0538462e-01
   3.6068132e+01   9.0564103e-01
   3.6069100e+01   9.0589744e-01
   3.6071718e+01   9.0615385e-01
   3.6085566e+01   9.0641026e-01
   3.6093187e+01   9.0666667e-01
   3.6093229e+01   9.0692308e-01
   3.6099549e+01   9.0717949e-01
   3.6107448e+01   9.0743590e-01
   3.6110294e+01   9.0769231e-01
   3.6111485e+01   9.0794872e-01
   3.6114103e+01   9.0820513e-01
   3.6115912e+01   9.0846154e-01
   3.6120472e+01   9.0871795e-01
   3.6129149e+01   9.0897436e-01
   3.6136231e+01   9.0923077e-01
   3.6144924e+01   9.0948718e-01
   3.6146723e+01   9.0974359e-01
   3.6153742e+01   9.1000000e-01
   3.6158497e+01   9.1025641e-01
   3.6169802e+01   9.1051282e-01
   3.6178358e+01   9.1076923e-01
   3.6181214e+01   9.1102564e-01
   3.6183531e+01   9.1128205e-01
   3.6187287e+01   9.1153846e-01
   3.6194003e+01   9.1179487e-01
   3.6203610e+01   9.1205128e-01
   3.6204595e+01   9.1230769e-01
   3.6206117e+01   9.1256410e-01
   3.6207591e+01   9.1282051e-01
   3.6215284e+01   9.1307692e-01
   3.6217966e+01   9.1333333e-01
   3.6218299e+01   9.1358974e-01
   3.6224817e+01   9.1384615e-01
   3.6226297e+01   9.1410256e-01
   3.6231833e+01   9.1435897e-01
   3.6235646e+01   9.1461538e-01
   3.6241961e+01   9.1487179e-01
   3.6256055e+01   9.1512821e-01
   3.6262580e+01   9.1538462e-01
   3.6264779e+01   9.1564103e-01
   3.6268940e+01   9.1589744e-01
   3.6282219e+01   9.1615385e-01
   3.6291599e+01   9.1641026e-01
   3.6312948e+01   9.1666667e-01
   3.6317357e+01   9.1692308e-01
   3.6327011e+01   9.1717949e-01
   3.6329233e+01   9.1743590e-01
   3.6331118e+01   9.1769231e-01
   3.6342444e+01   9.1794872e-01
   3.6349088e+01   9.1820513e-01
   3.6352275e+01   9.1846154e-01
   3.6355684e+01   9.1871795e-01
   3.6366189e+01   9.1897436e-01
   3.6367178e+01   9.1923077e-01
   3.6377409e+01   9.1948718e-01
   3.6377778e+01   9.1974359e-01
   3.6385841e+01   9.2000000e-01
   3.6386448e+01   9.2025641e-01
   3.6392644e+01   9.2051282e-01
   3.6397662e+01   9.2076923e-01
   3.6401216e+01   9.2102564e-01
   3.6401408e+01   9.2128205e-01
   3.6403899e+01   9.2153846e-01
   3.6405415e+01   9.2179487e-01
   3.6411649e+01   9.2205128e-01
   3.6412209e+01   9.2230769e-01
   3.6417412e+01   9.2256410e-01
   3.6418474e+01   9.2282051e-01
   3.6420500e+01   9.2307692e-01
   3.6424739e+01   9.2333333e-01
   3.6432100e+01   9.2358974e-01
   3.6435195e+01   9.2384615e-01
   3.6438383e+01   9.2410256e-01
   3.6451494e+01   9.2435897e-01
   3.6453464e+01   9.2461538e-01
   3.6453881e+01   9.2487179e-01
   3.6458066e+01   9.2512821e-01
   3.6458553e+01   9.2538462e-01
   3.6463568e+01   9.2564103e-01
   3.6464718e+01   9.2589744e-01
   3.6468866e+01   9.2615385e-01
   3.6472650e+01   9.2641026e-01
   3.6485087e+01   9.2666667e-01
   3.6486051e+01   9.2692308e-01
   3.6492247e+01   9.2717949e-01
   3.6494481e+01   9.2743590e-01
   3.6497621e+01   9.2769231e-01
   3.6506005e+01   9.2794872e-01
   3.6525279e+01   9.2820513e-01
   3.6527235e+01   9.2846154e-01
   3.6529454e+01   9.2871795e-01
   3.6534451e+01   9.2897436e-01
   3.6534666e+01   9.2923077e-01
   3.6564361e+01   9.2948718e-01
   3.6578751e+01   9.2974359e-01
   3.6580869e+01   9.3000000e-01
   3.6581281e+01   9.3025641e-01
   3.6586323e+01   9.3051282e-01
   3.6588566e+01   9.3076923e-01
   3.6588873e+01   9.3102564e-01
   3.6592613e+01   9.3128205e-01
   3.6594379e+01   9.3153846e-01
   3.6596849e+01   9.3179487e-01
   3.6609464e+01   9.3205128e-01
   3.6613929e+01   9.3230769e-01
   3.6617539e+01   9.3256410e-01
   3.6620550e+01   9.3282051e-01
   3.6620652e+01   9.3307692e-01
   3.6622857e+01   9.3333333e-01
   3.6626120e+01   9.3358974e-01
   3.6626147e+01   9.3384615e-01
   3.6632290e+01   9.3410256e-01
   3.6636537e+01   9.3435897e-01
   3.6636550e+01   9.3461538e-01
   3.6640843e+01   9.3487179e-01
   3.6645996e+01   9.3512821e-01
   3.6664284e+01   9.3538462e-01
   3.6666427e+01   9.3564103e-01
   3.6671616e+01   9.3589744e-01
   3.6674002e+01   9.3615385e-01
   3.6675031e+01   9.3641026e-01
   3.6682736e+01   9.3666667e-01
   3.6695495e+01   9.3692308e-01
   3.6698251e+01   9.3717949e-01
   3.6706046e+01   9.3743590e-01
   3.6707408e+01   9.3769231e-01
   3.6713368e+01   9.3794872e-01
   3.6716446e+01   9.3820513e-01
   3.6719558e+01   9.3846154e-01
   3.6722775e+01   9.3871795e-01
   3.6725858e+01   9.3897436e-01
   3.6762632e+01   9.3923077e-01
   3.6780256e+01   9.3948718e-01
   3.6786838e+01   9.3974359e-01
   3.6787152e+01   9.4000000e-01
   3.6787861e+01   9.4025641e-01
   3.6789454e+01   9.4051282e-01
   3.6789765e+01   9.4076923e-01
   3.6794204e+01   9.4102564e-01
   3.6797048e+01   9.4128205e-01
   3.6799797e+01   9.4153846e-01
   3.6800651e+01   9.4179487e-01
   3.6801299e+01   9.4205128e-01
   3.6815358e+01   9.4230769e-01
   3.6818698e+01   9.4256410e-01
   3.6820191e+01   9.4282051e-01
   3.6824641e+01   9.4307692e-01
   3.6827073e+01   9.4333333e-01
   3.6847209e+01   9.4358974e-01
   3.6850333e+01   9.4384615e-01
   3.6852858e+01   9.4410256e-01
   3.6858890e+01   9.4435897e-01
   3.6859487e+01   9.4461538e-01
   3.6864812e+01   9.4487179e-01
   3.6890612e+01   9.4512821e-01
   3.6890995e+01   9.4538462e-01
   3.6891959e+01   9.4564103e-01
   3.6901281e+01   9.4589744e-01
   3.6901947e+01   9.4615385e-01
   3.6904887e+01   9.4641026e-01
   3.6905221e+01   9.4666667e-01
   3.6910666e+01   9.4692308e-01
   3.6911643e+01   9.4717949e-01
   3.6919921e+01   9.4743590e-01
   3.6920565e+01   9.4769231e-01
   3.6921633e+01   9.4794872e-01
   3.6922229e+01   9.4820513e-01
   3.6930459e+01   9.4846154e-01
   3.6956809e+01   9.4871795e-01
   3.6958257e+01   9.4897436e-01
   3.6965943e+01   9.4923077e-01
   3.6969375e+01   9.4948718e-01
   3.6978784e+01   9.4974359e-01
   3.6981768e+01   9.5000000e-01
   3.6986903e+01   9.5025641e-01
   3.6989625e+01   9.5051282e-01
   3.6991631e+01   9.5076923e-01
   3.6992536e+01   9.5102564e-01
   3.6998580e+01   9.5128205e-01
   3.7008833e+01   9.5153846e-01
   3.7009577e+01   9.5179487e-01
   3.7035372e+01   9.5205128e-01
   3.7044624e+01   9.5230769e-01
   3.7052367e+01   9.5256410e-01
   3.7058537e+01   9.5282051e-01
   3.7060143e+01   9.5307692e-01
   3.7060771e+01   9.5333333e-01
   3.7075268e+01   9.5358974e-01
   3.7107667e+01   9.5384615e-01
   3.7108148e+01   9.5410256e-01
   3.7111340e+01   9.5435897e-01
   3.7120265e+01   9.5461538e-01
   3.7130733e+01   9.5487179e-01
   3.7135833e+01   9.5512821e-01
   3.7150778e+01   9.5538462e-01
   3.7174390e+01   9.5564103e-01
   3.7177708e+01   9.5589744e-01
   3.7179501e+01   9.5615385e-01
   3.7199658e+01   9.5641026e-01
   3.7226661e+01   9.5666667e-01
   3.7233323e+01   9.5692308e-01
   3.7240622e+01   9.5717949e-01
   3.7251021e+01   9.5743590e-01
   3.7251204e+01   9.5769231e-01
   3.7254068e+01   9.5794872e-01
   3.7261211e+01   9.5820513e-01
   3.7262366e+01   9.5846154e-01
   3.7275429e+01   9.5871795e-01
   3.7280835e+01   9.5897436e-01
   3.7282456e+01   9.5923077e-01
   3.7297962e+01   9.5948718e-01
   3.7298194e+01   9.5974359e-01
   3.7302236e+01   9.6000000e-01
   3.7305923e+01   9.6025641e-01
   3.7309400e+01   9.6051282e-01
   3.7309941e+01   9.6076923e-01
   3.7312025e+01   9.6102564e-01
   3.7315777e+01   9.6128205e-01
   3.7317518e+01   9.6153846e-01
   3.7328886e+01   9.6179487e-01
   3.7335087e+01   9.6205128e-01
   3.7340557e+01   9.6230769e-01
   3.7346454e+01   9.6256410e-01
   3.7350750e+01   9.6282051e-01
   3.7355613e+01   9.6307692e-01
   3.7360064e+01   9.6333333e-01
   3.7373682e+01   9.6358974e-01
   3.7376357e+01   9.6384615e-01
   3.7381495e+01   9.6410256e-01
   3.7384616e+01   9.6435897e-01
   3.7392833e+01   9.6461538e-01
   3.7397656e+01   9.6487179e-01
   3.7403946e+01   9.6512821e-01
   3.7427342e+01   9.6538462e-01
   3.7434426e+01   9.6564103e-01
   3.7440129e+01   9.6589744e-01
   3.7452144e+01   9.6615385e-01
   3.7460163e+01   9.6641026e-01
   3.7480640e+01   9.6666667e-01
   3.7488039e+01   9.6692308e-01
   3.7491480e+01   9.6717949e-01
   3.7497742e+01   9.6743590e-01
   3.7500506e+01   9.6769231e-01
   3.7500985e+01   9.6794872e-01
   3.7506557e+01   9.6820513e-01
   3.7506863e+01   9.6846154e-01
   3.7516903e+01   9.6871795e-01
   3.7540177e+01   9.6897436e-01
   3.7542019e+01   9.6923077e-01
   3.7549099e+01   9.6948718e-01
   3.7550291e+01   9.6974359e-01
   3.7550534e+01   9.7000000e-01
   3.7570537e+01   9.7025641e-01
   3.7575879e+01   9.7051282e-01
   3.7581046e+01   9.7076923e-01
   3.7597741e+01   9.7102564e-01
   3.7605966e+01   9.7128205e-01
   3.7612784e+01   9.7153846e-01
   3.7618753e+01   9.7179487e-01
   3.7619435e+01   9.7205128e-01
   3.7629305e+01   9.7230769e-01
   3.7629654e+01   9.7256410e-01
   3.7637614e+01   9.7282051e-01
   3.7652077e+01   9.7307692e-01
   3.7670408e+01   9.7333333e-01
   3.7693228e+01   9.7358974e-01
   3.7697568e+01   9.7384615e-01
   3.7703565e+01   9.7410256e-01
   3.7739888e+01   9.7435897e-01
   3.7752655e+01   9.7461538e-01
   3.7771917e+01   9.7487179e-01
   3.7773197e+01   9.7512821e-01
   3.7776701e+01   9.7538462e-01
   3.7781564e+01   9.7564103e-01
   3.7788713e+01   9.7589744e-01
   3.7809411e+01   9.7615385e-01
   3.7809607e+01   9.7641026e-01
   3.7825283e+01   9.7666667e-01
   3.7830896e+01   9.7692308e-01
   3.7838508e+01   9.7717949e-01
   3.7839741e+01   9.7743590e-01
   3.7872857e+01   9.7769231e-01
   3.7881978e+01   9.7794872e-01
   3.7897888e+01   9.7820513e-01
   3.7920542e+01   9.7846154e-01
   3.7952066e+01   9.7871795e-01
   3.7953578e+01   9.7897436e-01
   3.7961432e+01   9.7923077e-01
   3.7975531e+01   9.7948718e-01
   3.8008521e+01   9.7974359e-01
   3.8011154e+01   9.8000000e-01
   3.8011558e+01   9.8025641e-01
   3.8032923e+01   9.8051282e-01
   3.8050516e+01   9.8076923e-01
   3.8083545e+01   9.8102564e-01
   3.8102165e+01   9.8128205e-01
   3.8110702e+01   9.8153846e-01
   3.8117878e+01   9.8179487e-01
   3.8124765e+01   9.8205128e-01
   3.8127881e+01   9.8230769e-01
   3.8132431e+01   9.8256410e-01
   3.8216263e+01   9.8282051e-01
   3.8221545e+01   9.8307692e-01
   3.8241748e+01   9.8333333e-01
   3.8291049e+01   9.8358974e-01
   3.8296954e+01   9.8384615e-01
   3.8307604e+01   9.8410256e-01
   3.8323046e+01   9.8435897e-01
   3.8326500e+01   9.8461538e-01
   3.8340281e+01   9.8487179e-01
   3.8341393e+01   9.8512821e-01
   3.8371354e+01   9.8538462e-01
   3.8397035e+01   9.8564103e-01
   3.8399164e+01   9.8589744e-01
   3.8404143e+01   9.8615385e-01
   3.8423319e+01   9.8641026e-01
   3.8432188e+01   9.8666667e-01
   3.8453609e+01   9.8692308e-01
   3.8491208e+01   9.8717949e-01
   3.8511810e+01   9.8743590e-01
   3.8527605e+01   9.8769231e-01
   3.8553722e+01   9.8794872e-01
   3.8556717e+01   9.8820513e-01
   3.8560635e+01   9.8846154e-01
   3.8564917e+01   9.8871795e-01
   3.8599300e+01   9.8897436e-01
   3.8625882e+01   9.8923077e-01
   3.8630313e+01   9.8948718e-01
   3.8630572e+01   9.8974359e-01
   3.8649830e+01   9.9000000e-01
   3.8660002e+01   9.9025641e-01
   3.8661857e+01   9.9051282e-01
   3.8689209e+01   9.9076923e-01
   3.8697170e+01   9.9102564e-01
   3.8714840e+01   9.9128205e-01
   3.8730502e+01   9.9153846e-01
   3.8740982e+01   9.9179487e-01
   3.8764540e+01   9.9205128e-01
   3.8764934e+01   9.9230769e-01
   3.8792996e+01   9.9256410e-01
   3.8819017e+01   9.9282051e-01
   3.8822560e+01   9.9307692e-01
   3.8834520e+01   9.9333333e-01
   3.8873542e+01   9.9358974e-01
   3.8878369e+01   9.9384615e-01
   3.8898611e+01   9.9410256e-01
   3.8934763e+01   9.9435897e-01
   3.9122714e+01   9.9461538e-01
   3.9222543e+01   9.9487179e-01
   3.9233721e+01   9.9512821e-01
   3.9286125e+01   9.9538462e-01
   3.9460361e+01   9.9564103e-01
   3.9477716e+01   9.9589744e-01
   3.9477859e+01   9.9615385e-01
   3.9503014e+01   9.9641026e-01
   3.9535308e+01   9.9666667e-01
   3.9542021e+01   9.9692308e-01
   3.9580503e+01   9.9717949e-01
   3.9642203e+01   9.9743590e-01
   3.9916500e+01   9.9769231e-01
   3.9972315e+01   9.9794872e-01
   4.0137001e+01   9.9820513e-01
   4.0409016e+01   9.9846154e-01
   4.0424195e+01   9.9871795e-01
   4.0543338e+01   9.9897436e-01
   4.0555968e+01   9.9923077e-01
   4.0632227e+01   9.9948718e-01
   4.1078012e+01   9.9974359e-01
             Inf   1.0000000e+00


==> DocData/Rates-Corners-36Tx36Rx-4K-Indoor-InfdBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   5.0310807e+01   3.3559266e+01   8.3870073e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   5.0000000e+00   4.9935762e+01   4.0380623e+01   9.0316385e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   6.0000000e+00   4.9539673e+01   4.2977029e+01   9.2516702e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   7.0000000e+00   4.9162628e+01   4.4806873e+01   9.3969501e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   8.0000000e+00   4.8653086e+01   4.6165477e+01   9.4818563e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   9.0000000e+00   4.8003239e+01   4.7579755e+01   9.5582993e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   1.0000000e+01   4.7375201e+01   4.8619574e+01   9.5994775e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   1.1000000e+01   4.6684806e+01   4.9581325e+01   9.6266131e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   1.2000000e+01   4.6039648e+01   5.0347998e+01   9.6387646e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   1.3000000e+01   4.5340217e+01   5.1024800e+01   9.6365018e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   1.4000000e+01   4.4678318e+01   5.1571222e+01   9.6249540e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   1.5000000e+01   4.3953730e+01   5.2074060e+01   9.6027790e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   1.6000000e+01   4.3187351e+01   5.2575462e+01   9.5762813e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   1.7000000e+01   4.2510149e+01   5.2999918e+01   9.5510067e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   1.8000000e+01   4.1734800e+01   5.3439426e+01   9.5174225e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   1.9000000e+01   4.0924245e+01   5.3848263e+01   9.4772508e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   2.0000000e+01   4.0150337e+01   5.4223702e+01   9.4374039e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   2.1000000e+01   3.9331347e+01   5.4516300e+01   9.3847647e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   2.2000000e+01   3.8614086e+01   5.4737784e+01   9.3351870e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   2.3000000e+01   3.7491176e+01   5.5041042e+01   9.2532219e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   2.4000000e+01   3.6378497e+01   5.5263554e+01   9.1642051e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   2.5000000e+01   3.4543941e+01   5.5520589e+01   9.0064530e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   2.6000000e+01   3.2640101e+01   5.5733031e+01   8.8373132e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   2.7000000e+01   3.0203876e+01   5.5919012e+01   8.6122888e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   2.8000000e+01   2.8125737e+01   5.6128182e+01   8.4253919e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   2.9000000e+01   2.6120617e+01   5.6387748e+01   8.2508364e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   3.0000000e+01   2.4632467e+01   5.6594049e+01   8.1226516e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   3.1000000e+01   2.3555518e+01   5.6751662e+01   8.0307180e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   3.2000000e+01   2.2343117e+01   5.6949725e+01   7.9292842e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   3.3000000e+01   2.1328004e+01   5.7122396e+01   7.8450400e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   3.4000000e+01   1.9924635e+01   5.7360633e+01   7.7285267e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   3.5000000e+01   1.8251146e+01   5.7648267e+01   7.5899413e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02
   3.6000000e+01   1.6910615e+01   5.7836580e+01   7.4747196e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0893905e+01   5.7836580e+01   1.0873049e+02


==> DocData/Rates-Corners-36Tx36Rx-4K-Outdoor-InfdBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   4.3196397e+01   1.3302468e+01   5.6498865e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   5.0000000e+00   4.3187907e+01   1.8695689e+01   6.1883596e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   6.0000000e+00   4.3175862e+01   2.1807189e+01   6.4983051e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   7.0000000e+00   4.3159523e+01   2.4011798e+01   6.7171321e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   8.0000000e+00   4.3138790e+01   2.5647758e+01   6.8786548e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   9.0000000e+00   4.3106322e+01   2.7048229e+01   7.0154550e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   1.0000000e+01   4.3057048e+01   2.8403508e+01   7.1460556e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   1.1000000e+01   4.2983075e+01   2.9673191e+01   7.2656265e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   1.2000000e+01   4.2857577e+01   3.0712550e+01   7.3570127e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   1.3000000e+01   4.2666767e+01   3.1763075e+01   7.4429842e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   1.4000000e+01   4.2328623e+01   3.2691555e+01   7.5020178e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   1.5000000e+01   4.1920320e+01   3.3536442e+01   7.5456762e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   1.6000000e+01   4.1229054e+01   3.4543001e+01   7.5772054e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   1.7000000e+01   3.9102141e+01   3.6386932e+01   7.5489074e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   1.8000000e+01   3.7996110e+01   3.7325920e+01   7.5322030e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   1.9000000e+01   3.7083920e+01   3.8414434e+01   7.5498354e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   2.0000000e+01   3.6070042e+01   3.8904770e+01   7.4974812e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   2.1000000e+01   3.3913942e+01   3.9830870e+01   7.3744812e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   2.2000000e+01   3.2682388e+01   4.0428330e+01   7.3110719e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   2.3000000e+01   3.0676000e+01   4.1491639e+01   7.2167639e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   2.4000000e+01   2.8249698e+01   4.2639327e+01   7.0889025e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   2.5000000e+01   2.5840785e+01   4.3223689e+01   6.9064474e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   2.6000000e+01   2.4373873e+01   4.3605948e+01   6.7979821e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   2.7000000e+01   1.6899897e+01   4.3995754e+01   6.0895651e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   2.8000000e+01   1.5346364e+01   4.5089520e+01   6.0435884e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   2.9000000e+01   1.3888246e+01   4.5356980e+01   5.9245226e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   3.0000000e+01   1.0309790e+01   4.6574976e+01   5.6884766e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   3.1000000e+01   8.7655090e+00   4.6969692e+01   5.5735201e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   3.2000000e+01   7.8206732e+00   4.7129778e+01   5.4950451e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   3.3000000e+01   7.0772726e+00   4.7404364e+01   5.4481637e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   3.4000000e+01   6.5319655e+00   4.7916042e+01   5.4448007e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   3.5000000e+01   5.7098035e+00   4.9238493e+01   5.4948296e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01
   3.6000000e+01   5.6901739e+00   4.9595245e+01   5.5285419e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.3208564e+01   4.9595245e+01   9.2803809e+01


==> DocData/Rates-East-West-36Tx36Rx-12K-Indoor-50dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   1.2000000e+01   1.4847208e+02   1.4063201e+02   2.8910410e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   1.3000000e+01   1.4767173e+02   1.5961256e+02   3.0728429e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   1.4000000e+01   1.4673748e+02   1.6906609e+02   3.1580357e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   1.5000000e+01   1.4567519e+02   1.7532020e+02   3.2099539e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   1.6000000e+01   1.4449823e+02   1.7999845e+02   3.2449668e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   1.7000000e+01   1.4318739e+02   1.8364889e+02   3.2683629e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   1.8000000e+01   1.4176355e+02   1.8668576e+02   3.2844931e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   1.9000000e+01   1.4020677e+02   1.8928924e+02   3.2949600e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   2.0000000e+01   1.3849232e+02   1.9158798e+02   3.3008030e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   2.1000000e+01   1.3661426e+02   1.9360796e+02   3.3022222e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   2.2000000e+01   1.3455977e+02   1.9540446e+02   3.2996423e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   2.3000000e+01   1.3225696e+02   1.9703984e+02   3.2929679e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   2.4000000e+01   1.2977921e+02   1.9854140e+02   3.2832061e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   2.5000000e+01   1.2647081e+02   1.9991165e+02   3.2638246e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   2.6000000e+01   1.2273347e+02   2.0119034e+02   3.2392382e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   2.7000000e+01   1.1874619e+02   2.0236835e+02   3.2111454e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   2.8000000e+01   1.1368714e+02   2.0348040e+02   3.1716754e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   2.9000000e+01   1.0826303e+02   2.0452303e+02   3.1278606e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   3.0000000e+01   1.0255550e+02   2.0551477e+02   3.0807027e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   3.1000000e+01   9.6794859e+01   2.0644417e+02   3.0323903e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   3.2000000e+01   9.1675321e+01   2.0732428e+02   2.9899960e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   3.3000000e+01   8.6422454e+01   2.0816540e+02   2.9458785e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   3.4000000e+01   8.0447066e+01   2.0896720e+02   2.8941426e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   3.5000000e+01   7.2663208e+01   2.0973165e+02   2.8239486e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02
   3.6000000e+01   6.3781353e+01   2.1046215e+02   2.7424350e+02   8.3258734e+01   1.0714252e+02   1.9040126e+02   1.5137685e+02   2.1046215e+02   3.6183900e+02


==> DocData/Rates-East-West-36Tx36Rx-12K-Indoor-70dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   1.2000000e+01   1.0013533e+02   6.1990458e+01   1.6212579e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   1.3000000e+01   9.5792614e+01   8.0071358e+01   1.7586397e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   1.4000000e+01   9.1639229e+01   8.9461534e+01   1.8110076e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   1.5000000e+01   8.7663799e+01   9.5675328e+01   1.8333913e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   1.6000000e+01   8.3917918e+01   1.0023431e+02   1.8415223e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   1.7000000e+01   8.0303128e+01   1.0394201e+02   1.8424514e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   1.8000000e+01   7.6853674e+01   1.0705122e+02   1.8390490e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   1.9000000e+01   7.3486872e+01   1.0965594e+02   1.8314281e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   2.0000000e+01   7.0136361e+01   1.1190023e+02   1.8203659e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   2.1000000e+01   6.6803629e+01   1.1387304e+02   1.8067667e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   2.2000000e+01   6.3456104e+01   1.1567736e+02   1.7913347e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   2.3000000e+01   6.0000603e+01   1.1730885e+02   1.7730946e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   2.4000000e+01   5.6548088e+01   1.1881252e+02   1.7536061e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   2.5000000e+01   5.2280570e+01   1.2018680e+02   1.7246737e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   2.6000000e+01   4.7819073e+01   1.2147092e+02   1.6928999e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   2.7000000e+01   4.3391124e+01   1.2264963e+02   1.6604076e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   2.8000000e+01   3.8135244e+01   1.2375460e+02   1.6188984e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   2.9000000e+01   3.2919452e+01   1.2481100e+02   1.5773045e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   3.0000000e+01   2.7856733e+01   1.2578462e+02   1.5364136e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   3.1000000e+01   2.3208831e+01   1.2672050e+02   1.4992933e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   3.2000000e+01   1.9476621e+01   1.2760620e+02   1.4708282e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   3.3000000e+01   1.6040824e+01   1.2843973e+02   1.4448056e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   3.4000000e+01   1.2631899e+01   1.2924264e+02   1.4187454e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   3.5000000e+01   8.9850259e+00   1.3000910e+02   1.3899413e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02
   3.6000000e+01   5.9011974e+00   1.3074060e+02   1.3664180e+02   7.9634032e+01   6.7288647e+01   1.4692268e+02   1.4724982e+02   1.3074060e+02   2.7799042e+02


==> DocData/Rates-East-West-36Tx36Rx-12K-Indoor-90dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   1.2000000e+01   2.5836268e+01   6.7199839e+00   3.2556252e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   1.3000000e+01   2.2431582e+01   1.2905796e+01   3.5337378e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   1.4000000e+01   1.9418251e+01   1.7901693e+01   3.7319944e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   1.5000000e+01   1.6774893e+01   2.1964509e+01   3.8739402e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   1.6000000e+01   1.4497098e+01   2.5297098e+01   3.9794196e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   1.7000000e+01   1.2503555e+01   2.8157932e+01   4.0661487e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   1.8000000e+01   1.0785953e+01   3.0634983e+01   4.1420936e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   1.9000000e+01   9.2777301e+00   3.2805491e+01   4.2083221e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   2.0000000e+01   7.9439447e+00   3.4712840e+01   4.2656785e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   2.1000000e+01   6.7655510e+00   3.6445263e+01   4.3210814e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   2.2000000e+01   5.7292275e+00   3.8016436e+01   4.3745663e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   2.3000000e+01   4.7986201e+00   3.9472887e+01   4.4271507e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   2.4000000e+01   3.9976907e+00   4.0811047e+01   4.4808738e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   2.5000000e+01   3.1716454e+00   4.2050969e+01   4.5222615e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   2.6000000e+01   2.4704548e+00   4.3212634e+01   4.5683089e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   2.7000000e+01   1.9174756e+00   4.4305695e+01   4.6223171e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   2.8000000e+01   1.3906242e+00   4.5327960e+01   4.6718584e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   2.9000000e+01   9.9291067e-01   4.6299152e+01   4.7292063e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   3.0000000e+01   7.0118002e-01   4.7215585e+01   4.7916765e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   3.1000000e+01   4.9761819e-01   4.8083573e+01   4.8581191e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   3.2000000e+01   3.6736182e-01   4.8918047e+01   4.9285409e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   3.3000000e+01   2.6967753e-01   4.9711643e+01   4.9981321e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   3.4000000e+01   1.8965659e-01   5.0471120e+01   5.0660777e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   3.5000000e+01   1.1966608e-01   5.1198138e+01   5.1317804e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02
   3.6000000e+01   7.1355043e-02   5.1889869e+01   5.1961224e+01   4.8832793e+01   2.7776057e+01   7.6608850e+01   9.3738984e+01   5.1889869e+01   1.4562885e+02


==> DocData/Rates-East-West-36Tx36Rx-12K-Outdoor-50dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   1.2000000e+01   1.5129422e+02   1.4089464e+02   2.9218886e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   1.3000000e+01   1.5125216e+02   1.5996469e+02   3.1121685e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   1.4000000e+01   1.5119178e+02   1.6923307e+02   3.2042486e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   1.5000000e+01   1.5111045e+02   1.7549187e+02   3.2660231e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   1.6000000e+01   1.5100803e+02   1.8006001e+02   3.3106804e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   1.7000000e+01   1.5083008e+02   1.8374916e+02   3.3457923e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   1.8000000e+01   1.5055485e+02   1.8676096e+02   3.3731580e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   1.9000000e+01   1.5015360e+02   1.8938068e+02   3.3953428e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   2.0000000e+01   1.4957742e+02   1.9164776e+02   3.4122518e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   2.1000000e+01   1.4890271e+02   1.9365005e+02   3.4255275e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   2.2000000e+01   1.4802452e+02   1.9544868e+02   3.4347320e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   2.3000000e+01   1.4657738e+02   1.9704672e+02   3.4362411e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   2.4000000e+01   1.4478285e+02   1.9852374e+02   3.4330659e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   2.5000000e+01   1.4249254e+02   1.9989860e+02   3.4239114e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   2.6000000e+01   1.3908718e+02   2.0118441e+02   3.4027159e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   2.7000000e+01   1.3489683e+02   2.0237135e+02   3.3726817e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   2.8000000e+01   1.2640195e+02   2.0346503e+02   3.2986698e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   2.9000000e+01   1.1680645e+02   2.0451621e+02   3.2132266e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   3.0000000e+01   1.0798762e+02   2.0550835e+02   3.1349597e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   3.1000000e+01   9.9624764e+01   2.0644385e+02   3.0606862e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   3.2000000e+01   9.3449530e+01   2.0733180e+02   3.0078132e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   3.3000000e+01   8.7787767e+01   2.0816716e+02   2.9595492e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   3.4000000e+01   8.1601459e+01   2.0896601e+02   2.9056747e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   3.5000000e+01   7.4251736e+01   2.0973142e+02   2.8398315e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02
   3.6000000e+01   6.3354733e+01   2.1046766e+02   2.7382240e+02   8.3262046e+01   1.0714685e+02   1.9040890e+02   1.5138722e+02   2.1046766e+02   3.6185489e+02


==> DocData/Rates-East-West-36Tx36Rx-12K-Outdoor-70dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   1.2000000e+01   1.4121777e+02   6.2310065e+01   2.0352783e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   1.3000000e+01   1.3905789e+02   8.0305059e+01   2.1936295e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   1.4000000e+01   1.3638345e+02   8.9648207e+01   2.2603166e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   1.5000000e+01   1.3332515e+02   9.5744390e+01   2.2906954e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   1.6000000e+01   1.3010318e+02   1.0040381e+02   2.3050699e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   1.7000000e+01   1.2557402e+02   1.0402868e+02   2.2960270e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   1.8000000e+01   1.2027342e+02   1.0705996e+02   2.2733338e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   1.9000000e+01   1.1455265e+02   1.0967410e+02   2.2422676e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   2.0000000e+01   1.0854877e+02   1.1193346e+02   2.2048222e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   2.1000000e+01   1.0324915e+02   1.1392280e+02   2.1717195e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   2.2000000e+01   9.7934692e+01   1.1570316e+02   2.1363785e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   2.3000000e+01   9.1324639e+01   1.1734727e+02   2.0867191e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   2.4000000e+01   8.5113667e+01   1.1883347e+02   2.0394714e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   2.5000000e+01   7.8866806e+01   1.2020854e+02   1.9907535e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   2.6000000e+01   7.1521964e+01   1.2149235e+02   1.9301431e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   2.7000000e+01   6.4235319e+01   1.2267770e+02   1.8691302e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   2.8000000e+01   5.2419194e+01   1.2379638e+02   1.7621558e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   2.9000000e+01   4.1453359e+01   1.2481603e+02   1.6626938e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   3.0000000e+01   3.2762157e+01   1.2579949e+02   1.5856164e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   3.1000000e+01   2.5542620e+01   1.2672925e+02   1.5227187e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   3.2000000e+01   2.0840911e+01   1.2761087e+02   1.4845178e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   3.3000000e+01   1.7006438e+01   1.2844980e+02   1.4545624e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   3.4000000e+01   1.3372640e+01   1.2924869e+02   1.4262133e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   3.5000000e+01   9.7919386e+00   1.3001025e+02   1.3980219e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02
   3.6000000e+01   5.8858212e+00   1.3074707e+02   1.3663289e+02   7.9631966e+01   6.7286842e+01   1.4691881e+02   1.4727437e+02   1.3074707e+02   2.7802144e+02


==> DocData/Rates-East-West-36Tx36Rx-12K-Outdoor-90dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   1.2000000e+01   7.5675579e+01   6.7468248e+00   8.2422404e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   1.3000000e+01   7.1301679e+01   1.2802566e+01   8.4104244e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   1.4000000e+01   6.6546623e+01   1.7807057e+01   8.4353680e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   1.5000000e+01   6.1715653e+01   2.1869980e+01   8.3585633e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   1.6000000e+01   5.7121896e+01   2.5276810e+01   8.2398706e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   1.7000000e+01   5.1288661e+01   2.8112893e+01   7.9401555e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   1.8000000e+01   4.5130280e+01   3.0546603e+01   7.5676883e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   1.9000000e+01   3.9071299e+01   3.2727046e+01   7.1798346e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   2.0000000e+01   3.3255744e+01   3.4667540e+01   6.7923284e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   2.1000000e+01   2.8535023e+01   3.6413051e+01   6.4948073e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   2.2000000e+01   2.4165079e+01   3.8005033e+01   6.2170112e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   2.3000000e+01   1.9304192e+01   3.9465286e+01   5.8769478e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   2.4000000e+01   1.5324805e+01   4.0817470e+01   5.6142275e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   2.5000000e+01   1.1889108e+01   4.2062440e+01   5.3951548e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   2.6000000e+01   8.5890084e+00   4.3226528e+01   5.1815536e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   2.7000000e+01   6.0693802e+00   4.4322772e+01   5.0392152e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   2.8000000e+01   3.2804195e+00   4.5344716e+01   4.8625136e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   2.9000000e+01   1.7510684e+00   4.6330614e+01   4.8081683e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   3.0000000e+01   1.0080420e+00   4.7254419e+01   4.8262461e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   3.1000000e+01   6.0844742e-01   4.8114410e+01   4.8722858e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   3.2000000e+01   4.2151510e-01   4.8943436e+01   4.9364951e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   3.3000000e+01   3.0128874e-01   4.9738606e+01   5.0039895e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   3.4000000e+01   2.0936380e-01   5.0498659e+01   5.0708023e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   3.5000000e+01   1.3594047e-01   5.1221200e+01   5.1357140e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02
   3.6000000e+01   7.1855255e-02   5.1912687e+01   5.1984542e+01   4.8834785e+01   2.7778167e+01   7.6612951e+01   9.3726086e+01   5.1912687e+01   1.4563877e+02


==> DocData/Rates-East-West-36Tx36Rx-20K-Indoor-50dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   2.0000000e+01   2.0513039e+02   2.0487459e+02   4.1000498e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02
   2.1000000e+01   2.0195561e+02   2.3661945e+02   4.3857506e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02
   2.2000000e+01   1.9848374e+02   2.5224055e+02   4.5072429e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02
   2.3000000e+01   1.9460820e+02   2.6271825e+02   4.5732646e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02
   2.4000000e+01   1.9043813e+02   2.7048690e+02   4.6092502e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02
   2.5000000e+01   1.8488284e+02   2.7660259e+02   4.6148544e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02
   2.6000000e+01   1.7863300e+02   2.8165685e+02   4.6028986e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02
   2.7000000e+01   1.7196665e+02   2.8604388e+02   4.5801053e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02
   2.8000000e+01   1.6351586e+02   2.8979535e+02   4.5331121e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02
   2.9000000e+01   1.5449878e+02   2.9317840e+02   4.4767718e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02
   3.0000000e+01   1.4498521e+02   2.9613844e+02   4.4112365e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02
   3.1000000e+01   1.3541504e+02   2.9888030e+02   4.3429534e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02
   3.2000000e+01   1.2697999e+02   3.0137501e+02   4.2835501e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02
   3.3000000e+01   1.1828171e+02   3.0367422e+02   4.2195593e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02
   3.4000000e+01   1.0843732e+02   3.0580700e+02   4.1424432e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02
   3.5000000e+01   9.5697401e+01   3.0779959e+02   4.0349699e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02
   3.6000000e+01   8.1335157e+01   3.0964281e+02   3.9097797e+02   1.2980636e+02   1.6176591e+02   2.9157227e+02   2.2709829e+02   3.0964281e+02   5.3674111e+02


==> DocData/Rates-East-West-36Tx36Rx-20K-Indoor-70dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   2.0000000e+01   9.1517741e+01   7.6429851e+01   1.6794759e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02
   2.1000000e+01   8.6123806e+01   1.0492935e+02   1.9105315e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02
   2.2000000e+01   8.0738481e+01   1.2016399e+02   2.0090247e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02
   2.3000000e+01   7.5217120e+01   1.3025627e+02   2.0547339e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02
   2.4000000e+01   6.9753147e+01   1.3782744e+02   2.0758058e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02
   2.5000000e+01   6.3091351e+01   1.4396612e+02   2.0705747e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02
   2.6000000e+01   5.6242305e+01   1.4903510e+02   2.0527740e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02
   2.7000000e+01   4.9608881e+01   1.5334638e+02   2.0295527e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02
   2.8000000e+01   4.1944872e+01   1.5708962e+02   1.9903449e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02
   2.9000000e+01   3.4656253e+01   1.6045898e+02   1.9511523e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02
   3.0000000e+01   2.7946853e+01   1.6344332e+02   1.9139017e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02
   3.1000000e+01   2.2166420e+01   1.6614114e+02   1.8830756e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02
   3.2000000e+01   1.7802282e+01   1.6860720e+02   1.8640949e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02
   3.3000000e+01   1.4033188e+01   1.7086930e+02   1.8490249e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02
   3.4000000e+01   1.0542310e+01   1.7299455e+02   1.8353686e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02
   3.5000000e+01   7.1054350e+00   1.7498379e+02   1.8208923e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02
   3.6000000e+01   4.4467533e+00   1.7682349e+02   1.8127024e+02   1.2360758e+02   9.5348630e+01   2.1895621e+02   2.2000679e+02   1.7682349e+02   3.9683027e+02


==> DocData/Rates-East-West-36Tx36Rx-20K-Indoor-90dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   2.0000000e+01   6.1725114e+00   4.7005229e+00   1.0873034e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02
   2.1000000e+01   5.1611347e+00   9.9031558e+00   1.5064291e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02
   2.2000000e+01   4.2990444e+00   1.4625806e+01   1.8924851e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02
   2.3000000e+01   3.5455977e+00   1.8912056e+01   2.2457654e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02
   2.4000000e+01   2.9142805e+00   2.2730720e+01   2.5645001e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02
   2.5000000e+01   2.2802659e+00   2.6118863e+01   2.8399129e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02
   2.6000000e+01   1.7555272e+00   2.9209583e+01   3.0965110e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02
   2.7000000e+01   1.3503630e+00   3.2000992e+01   3.3351355e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02
   2.8000000e+01   9.7041395e-01   3.4560040e+01   3.5530454e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02
   2.9000000e+01   6.8780160e-01   3.6914645e+01   3.7602447e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02
   3.0000000e+01   4.8329668e-01   3.9104917e+01   3.9588214e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02
   3.1000000e+01   3.4149213e-01   4.1175740e+01   4.1517232e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02
   3.2000000e+01   2.5146834e-01   4.3056337e+01   4.3307805e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02
   3.3000000e+01   1.8432933e-01   4.4838262e+01   4.5022591e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02
   3.4000000e+01   1.2943508e-01   4.6533950e+01   4.6663385e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02
   3.5000000e+01   8.1559869e-02   4.8115140e+01   4.8196700e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02
   3.6000000e+01   4.8571524e-02   4.9632841e+01   4.9681412e+01   7.2031460e+01   3.0719650e+01   1.0275111e+02   1.3031219e+02   4.9632841e+01   1.7994503e+02


==> DocData/Rates-East-West-36Tx36Rx-20K-Outdoor-50dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   2.0000000e+01   2.2398864e+02   2.0433040e+02   4.2831904e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02
   2.1000000e+01   2.2283351e+02   2.3600093e+02   4.5883444e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02
   2.2000000e+01   2.2132823e+02   2.5178412e+02   4.7311235e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02
   2.3000000e+01   2.1885333e+02   2.6233539e+02   4.8118872e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02
   2.4000000e+01   2.1579471e+02   2.7017805e+02   4.8597276e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02
   2.5000000e+01   2.1190153e+02   2.7637236e+02   4.8827389e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02
   2.6000000e+01   2.0612346e+02   2.8153591e+02   4.8765937e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02
   2.7000000e+01   1.9906899e+02   2.8589333e+02   4.8496231e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02
   2.8000000e+01   1.8480166e+02   2.8968486e+02   4.7448652e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02
   2.9000000e+01   1.6873755e+02   2.9302168e+02   4.6175923e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02
   3.0000000e+01   1.5401161e+02   2.9602634e+02   4.5003794e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02
   3.1000000e+01   1.4009077e+02   2.9875595e+02   4.3884672e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02
   3.2000000e+01   1.2983187e+02   3.0127237e+02   4.3110424e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02
   3.3000000e+01   1.2048712e+02   3.0356701e+02   4.2405413e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02
   3.4000000e+01   1.1028497e+02   3.0569348e+02   4.1597845e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02
   3.5000000e+01   9.8242108e+01   3.0769099e+02   4.0593310e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02
   3.6000000e+01   8.0631624e+01   3.0954592e+02   3.9017754e+02   1.2979501e+02   1.6175700e+02   2.9155201e+02   2.2709729e+02   3.0954592e+02   5.3664321e+02


==> DocData/Rates-East-West-36Tx36Rx-20K-Outdoor-70dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   2.0000000e+01   1.5492363e+02   7.5723730e+01   2.3064736e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02
   2.1000000e+01   1.4610374e+02   1.0423106e+02   2.5033480e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02
   2.2000000e+01   1.3726904e+02   1.1976158e+02   2.5703062e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02
   2.3000000e+01   1.2632460e+02   1.3016209e+02   2.5648668e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02
   2.4000000e+01   1.1606441e+02   1.3782551e+02   2.5388991e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02
   2.5000000e+01   1.0580084e+02   1.4394813e+02   2.4974897e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02
   2.6000000e+01   9.3781347e+01   1.4894854e+02   2.4272988e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02
   2.7000000e+01   8.2006706e+01   1.5327015e+02   2.3527686e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02
   2.8000000e+01   6.3347245e+01   1.5702327e+02   2.2037051e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02
   2.9000000e+01   4.6842273e+01   1.6037353e+02   2.0721580e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02
   3.0000000e+01   3.4549971e+01   1.6335714e+02   1.9790711e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02
   3.1000000e+01   2.5137361e+01   1.6609028e+02   1.9122764e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02
   3.2000000e+01   1.9473649e+01   1.6859665e+02   1.8807030e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02
   3.3000000e+01   1.5165320e+01   1.7090827e+02   1.8607359e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02
   3.4000000e+01   1.1357593e+01   1.7300145e+02   1.8435905e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02
   3.5000000e+01   7.8922963e+00   1.7496753e+02   1.8285983e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02
   3.6000000e+01   4.4634739e+00   1.7683289e+02   1.8129637e+02   1.2360003e+02   9.5350771e+01   2.1895080e+02   2.2004098e+02   1.7683289e+02   3.9687387e+02


==> DocData/Rates-East-West-36Tx36Rx-20K-Outdoor-90dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   2.0000000e+01   3.5234212e+01   4.6971714e+00   3.9931383e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02
   2.1000000e+01   2.8932190e+01   9.7345439e+00   3.8666734e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02
   2.2000000e+01   2.3425989e+01   1.4486864e+01   3.7912852e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02
   2.3000000e+01   1.7708206e+01   1.8840975e+01   3.6549182e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02
   2.4000000e+01   1.3359936e+01   2.2651237e+01   3.6011173e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02
   2.5000000e+01   9.8829084e+00   2.6134346e+01   3.6017255e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02
   2.6000000e+01   6.7949148e+00   2.9206665e+01   3.6001579e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02
   2.7000000e+01   4.6091745e+00   3.2010047e+01   3.6619221e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02
   2.8000000e+01   2.3794905e+00   3.4576246e+01   3.6955737e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02
   2.9000000e+01   1.2358936e+00   3.6914529e+01   3.8150423e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02
   3.0000000e+01   7.0149984e-01   3.9097829e+01   3.9799329e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02
   3.1000000e+01   4.2052631e-01   4.1106651e+01   4.1527177e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02
   3.2000000e+01   2.9033945e-01   4.2986705e+01   4.3277045e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02
   3.3000000e+01   2.0689084e-01   4.4777933e+01   4.4984824e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02
   3.4000000e+01   1.4339125e-01   4.6473569e+01   4.6616960e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02
   3.5000000e+01   9.2952462e-02   4.8063732e+01   4.8156684e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02
   3.6000000e+01   4.9050956e-02   4.9586593e+01   4.9635644e+01   7.2040684e+01   3.0709951e+01   1.0275064e+02   1.3036082e+02   4.9586593e+01   1.7994742e+02


==> DocData/Rates-East-West-36Tx36Rx-4K-Chamber-Reflector-InfdBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   5.5346448e+01   3.5376199e+01   9.0722647e+01   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   5.0000000e+00   5.5344630e+01   4.3712710e+01   9.9057339e+01   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   6.0000000e+00   5.5341822e+01   4.8548572e+01   1.0389039e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   7.0000000e+00   5.5336252e+01   5.1959731e+01   1.0729598e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   8.0000000e+00   5.5328661e+01   5.4895647e+01   1.1022431e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   9.0000000e+00   5.5311971e+01   5.7853505e+01   1.1316548e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   1.0000000e+01   5.5287987e+01   5.9351705e+01   1.1463969e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   1.1000000e+01   5.5255263e+01   6.0500732e+01   1.1575600e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   1.2000000e+01   5.5207936e+01   6.1721213e+01   1.1692915e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   1.3000000e+01   5.5137011e+01   6.2827427e+01   1.1796444e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   1.4000000e+01   5.5030720e+01   6.3544974e+01   1.1857569e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   1.5000000e+01   5.4866698e+01   6.4146298e+01   1.1901300e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   1.6000000e+01   5.4688197e+01   6.4664217e+01   1.1935241e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   1.7000000e+01   5.4449796e+01   6.6370302e+01   1.2082010e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   1.8000000e+01   5.4134385e+01   6.6983650e+01   1.2111804e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   1.9000000e+01   5.3745948e+01   6.7796085e+01   1.2154203e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   2.0000000e+01   5.3290138e+01   6.8408811e+01   1.2169895e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   2.1000000e+01   5.2747322e+01   6.8801012e+01   1.2154833e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   2.2000000e+01   5.2136644e+01   6.9104110e+01   1.2124075e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   2.3000000e+01   5.1162252e+01   6.9410160e+01   1.2057241e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   2.4000000e+01   4.9884097e+01   6.9898739e+01   1.1978284e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   2.5000000e+01   4.8315148e+01   7.0068689e+01   1.1838384e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   2.6000000e+01   4.5485916e+01   7.0988665e+01   1.1647458e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   2.7000000e+01   4.2828977e+01   7.1105070e+01   1.1393405e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   2.8000000e+01   3.9819834e+01   7.1329140e+01   1.1114897e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   2.9000000e+01   3.7066267e+01   7.1714977e+01   1.0878124e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   3.0000000e+01   3.4375743e+01   7.1826846e+01   1.0620259e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   3.1000000e+01   3.2032568e+01   7.2299964e+01   1.0433253e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   3.2000000e+01   2.9750268e+01   7.2461186e+01   1.0221145e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   3.3000000e+01   2.7584464e+01   7.2580645e+01   1.0016511e+02   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   3.4000000e+01   2.5099424e+01   7.3686153e+01   9.8785577e+01   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   3.5000000e+01   2.2897152e+01   7.3802615e+01   9.6699767e+01   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02
   3.6000000e+01   1.9064767e+01   7.4913634e+01   9.3978401e+01   3.0232451e+01   3.9352655e+01   6.9585106e+01   5.5348435e+01   7.4913634e+01   1.3026207e+02


==> DocData/Rates-East-West-36Tx36Rx-4K-Indoor-100dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   4.5535733e+00   6.0214539e-01   5.1557186e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   5.0000000e+00   3.9060496e+00   1.2356570e+00   5.1417066e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   6.0000000e+00   3.3663700e+00   1.8506424e+00   5.2170123e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   7.0000000e+00   2.8578510e+00   2.4544752e+00   5.3123262e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   8.0000000e+00   2.3883726e+00   3.0033882e+00   5.3917608e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   9.0000000e+00   2.0180654e+00   3.5095420e+00   5.5276073e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   1.0000000e+01   1.7121989e+00   3.9719979e+00   5.6841969e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   1.1000000e+01   1.4412716e+00   4.4131689e+00   5.8544405e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   1.2000000e+01   1.2143644e+00   4.8150412e+00   6.0294056e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   1.3000000e+01   1.0286339e+00   5.1861109e+00   6.2147448e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   1.4000000e+01   8.6660851e-01   5.5535010e+00   6.4201095e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   1.5000000e+01   7.3640810e-01   5.9015220e+00   6.6379301e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   1.6000000e+01   6.3490466e-01   6.2216203e+00   6.8565250e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   1.7000000e+01   5.4974021e-01   6.5171852e+00   7.0669254e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   1.8000000e+01   4.7719731e-01   6.8087074e+00   7.2859047e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   1.9000000e+01   4.1464317e-01   7.0825038e+00   7.4971469e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   2.0000000e+01   3.6074242e-01   7.3448774e+00   7.7056198e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   2.1000000e+01   3.1375575e-01   7.6019257e+00   7.9156814e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   2.2000000e+01   2.7311666e-01   7.8361908e+00   8.1093075e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   2.3000000e+01   2.3716757e-01   8.0694780e+00   8.3066456e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   2.4000000e+01   2.0414601e-01   8.2904157e+00   8.4945617e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   2.5000000e+01   1.7457976e-01   8.4998530e+00   8.6744327e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   2.6000000e+01   1.4923562e-01   8.7054184e+00   8.8546540e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   2.7000000e+01   1.2646910e-01   8.9040459e+00   9.0305150e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   2.8000000e+01   9.2190987e-02   9.1024250e+00   9.1946160e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   2.9000000e+01   6.5818188e-02   9.2838539e+00   9.3496721e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   3.0000000e+01   4.6618026e-02   9.4608603e+00   9.5074783e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   3.1000000e+01   3.2257642e-02   9.6343060e+00   9.6665636e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   3.2000000e+01   2.4135826e-02   9.8011994e+00   9.8253352e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   3.3000000e+01   1.8286640e-02   9.9682091e+00   9.9864957e+00   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   3.4000000e+01   1.3416760e-02   1.0124211e+01   1.0137628e+01   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   3.5000000e+01   9.1545186e-03   1.0278185e+01   1.0287340e+01   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01
   3.6000000e+01   5.0897913e-03   1.0433189e+01   1.0438279e+01   4.8358951e+00   7.1196304e+00   1.1955526e+01   6.4620414e+00   1.0433189e+01   1.6895230e+01


==> DocData/Rates-East-West-36Tx36Rx-4K-Indoor-50dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   5.7572954e+01   5.9881292e+01   1.1745425e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   5.0000000e+00   5.7544711e+01   6.6113882e+01   1.2365859e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   6.0000000e+00   5.7502819e+01   6.9219090e+01   1.2672191e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   7.0000000e+00   5.7442941e+01   7.1247019e+01   1.2868996e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   8.0000000e+00   5.7360572e+01   7.2763809e+01   1.3012438e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   9.0000000e+00   5.7254976e+01   7.3985312e+01   1.3124029e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   1.0000000e+01   5.7121518e+01   7.5003758e+01   1.3212528e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   1.1000000e+01   5.6953992e+01   7.5859844e+01   1.3281384e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   1.2000000e+01   5.6753355e+01   7.6607265e+01   1.3336062e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   1.3000000e+01   5.6517103e+01   7.7272383e+01   1.3378949e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   1.4000000e+01   5.6239087e+01   7.7870359e+01   1.3410945e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   1.5000000e+01   5.5920632e+01   7.8407787e+01   1.3432842e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   1.6000000e+01   5.5566105e+01   7.8899676e+01   1.3446578e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   1.7000000e+01   5.5169152e+01   7.9352912e+01   1.3452206e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   1.8000000e+01   5.4735677e+01   7.9773361e+01   1.3450904e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   1.9000000e+01   5.4257142e+01   8.0168164e+01   1.3442531e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   2.0000000e+01   5.3726553e+01   8.0537206e+01   1.3426376e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   2.1000000e+01   5.3140704e+01   8.0885914e+01   1.3402662e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   2.2000000e+01   5.2494765e+01   8.1216487e+01   1.3371125e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   2.3000000e+01   5.1768753e+01   8.1528633e+01   1.3329739e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   2.4000000e+01   5.0980894e+01   8.1818490e+01   1.3279938e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   2.5000000e+01   4.9920935e+01   8.2103006e+01   1.3202394e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   2.6000000e+01   4.8717935e+01   8.2369104e+01   1.3108704e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   2.7000000e+01   4.7424879e+01   8.2623848e+01   1.3004873e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   2.8000000e+01   4.5773697e+01   8.2869368e+01   1.2864307e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   2.9000000e+01   4.3992484e+01   8.3102629e+01   1.2709511e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   3.0000000e+01   4.2111254e+01   8.3327411e+01   1.2543867e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   3.1000000e+01   4.0201928e+01   8.3547963e+01   1.2374989e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   3.2000000e+01   3.8504203e+01   8.3754703e+01   1.2225891e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   3.3000000e+01   3.6749262e+01   8.3956268e+01   1.2070553e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   3.4000000e+01   3.4745925e+01   8.4153372e+01   1.1889930e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   3.5000000e+01   3.2132805e+01   8.4339947e+01   1.1647275e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02
   3.6000000e+01   2.9124758e+01   8.4522617e+01   1.1364737e+02   3.0866989e+01   4.2422098e+01   7.3289087e+01   5.7601414e+01   8.4522617e+01   1.4212403e+02


==> DocData/Rates-East-West-36Tx36Rx-4K-Indoor-70dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   3.9936776e+01   2.4570738e+01   6.4507515e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   5.0000000e+00   3.8769494e+01   3.0904642e+01   6.9674136e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   6.0000000e+00   3.7763250e+01   3.3927591e+01   7.1690841e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   7.0000000e+00   3.6673300e+01   3.5989803e+01   7.2663103e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   8.0000000e+00   3.5476769e+01   3.7524984e+01   7.3001754e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   9.0000000e+00   3.4393707e+01   3.8758036e+01   7.3151743e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   1.0000000e+01   3.3301267e+01   3.9775432e+01   7.3076699e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   1.1000000e+01   3.2224671e+01   4.0639041e+01   7.2863712e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   1.2000000e+01   3.1167757e+01   4.1389084e+01   7.2556841e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   1.3000000e+01   3.0134881e+01   4.2037014e+01   7.2171895e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   1.4000000e+01   2.9102728e+01   4.2647309e+01   7.1750037e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   1.5000000e+01   2.8173298e+01   4.3174434e+01   7.1347732e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   1.6000000e+01   2.7286965e+01   4.3651071e+01   7.0938035e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   1.7000000e+01   2.6410851e+01   4.4113684e+01   7.0524535e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   1.8000000e+01   2.5575797e+01   4.4533989e+01   7.0109786e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   1.9000000e+01   2.4749671e+01   4.4929251e+01   6.9678922e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   2.0000000e+01   2.3961175e+01   4.5284329e+01   6.9245504e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   2.1000000e+01   2.3157066e+01   4.5634670e+01   6.8791736e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   2.2000000e+01   2.2344147e+01   4.5956915e+01   6.8301062e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   2.3000000e+01   2.1528805e+01   4.6269029e+01   6.7797834e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   2.4000000e+01   2.0677285e+01   4.6556982e+01   6.7234267e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   2.5000000e+01   1.9769445e+01   4.6843828e+01   6.6613273e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   2.6000000e+01   1.8889312e+01   4.7102090e+01   6.5991401e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   2.7000000e+01   1.7942455e+01   4.7363514e+01   6.5305969e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   2.8000000e+01   1.6210067e+01   4.7609821e+01   6.3819888e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   2.9000000e+01   1.4327297e+01   4.7845557e+01   6.2172854e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   3.0000000e+01   1.2480344e+01   4.8070975e+01   6.0551318e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   3.1000000e+01   1.0674339e+01   4.8280904e+01   5.8955243e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   3.2000000e+01   9.2793107e+00   4.8491701e+01   5.7771012e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   3.3000000e+01   8.0820626e+00   4.8688941e+01   5.6771003e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   3.4000000e+01   6.7647927e+00   4.8882877e+01   5.5647669e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   3.5000000e+01   5.3359435e+00   4.9072486e+01   5.4408430e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01
   3.6000000e+01   3.5605522e+00   4.9253068e+01   5.2813620e+01   2.3385436e+01   2.6792039e+01   5.0177475e+01   4.2496240e+01   4.9253068e+01   9.1749307e+01


==> DocData/Rates-East-West-36Tx36Rx-4K-Indoor-85dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   2.1053710e+01   7.5421742e+00   2.8595884e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   5.0000000e+00   1.9763689e+01   1.1883586e+01   3.1647275e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   6.0000000e+00   1.8621452e+01   1.4543819e+01   3.3165271e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   7.0000000e+00   1.7477621e+01   1.6444311e+01   3.3921932e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   8.0000000e+00   1.6296982e+01   1.7894450e+01   3.4191433e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   9.0000000e+00   1.5215610e+01   1.9066759e+01   3.4282369e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   1.0000000e+01   1.4173652e+01   2.0038001e+01   3.4211653e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   1.1000000e+01   1.3176030e+01   2.0842773e+01   3.4018803e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   1.2000000e+01   1.2176881e+01   2.1573951e+01   3.3750832e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   1.3000000e+01   1.1218773e+01   2.2239154e+01   3.3457927e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   1.4000000e+01   1.0340999e+01   2.2823223e+01   3.3164222e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   1.5000000e+01   9.5467883e+00   2.3350830e+01   3.2897618e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   1.6000000e+01   8.8208258e+00   2.3830181e+01   3.2651007e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   1.7000000e+01   8.1366847e+00   2.4274900e+01   3.2411585e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   1.8000000e+01   7.5092884e+00   2.4680569e+01   3.2189858e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   1.9000000e+01   6.9304213e+00   2.5060583e+01   3.1991004e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   2.0000000e+01   6.3549717e+00   2.5428127e+01   3.1783098e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   2.1000000e+01   5.8201746e+00   2.5769907e+01   3.1590081e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   2.2000000e+01   5.3010652e+00   2.6091356e+01   3.1392422e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   2.3000000e+01   4.8103303e+00   2.6395948e+01   3.1206279e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   2.4000000e+01   4.3364709e+00   2.6680840e+01   3.1017311e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   2.5000000e+01   3.8657096e+00   2.6960864e+01   3.0826573e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   2.6000000e+01   3.4286941e+00   2.7226125e+01   3.0654819e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   2.7000000e+01   3.0102418e+00   2.7482070e+01   3.0492312e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   2.8000000e+01   2.3559447e+00   2.7719974e+01   3.0075919e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   2.9000000e+01   1.7557416e+00   2.7954364e+01   2.9710105e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   3.0000000e+01   1.2933637e+00   2.8175381e+01   2.9468745e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   3.1000000e+01   9.3222343e-01   2.8385840e+01   2.9318063e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   3.2000000e+01   7.1776585e-01   2.8587019e+01   2.9304785e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   3.3000000e+01   5.5321635e-01   2.8783012e+01   2.9336229e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   3.4000000e+01   4.0881435e-01   2.8975622e+01   2.9384437e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   3.5000000e+01   2.8139145e-01   2.9164296e+01   2.9445687e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01
   3.6000000e+01   1.6104166e-01   2.9343436e+01   2.9504478e+01   1.4184478e+01   1.6829530e+01   3.1014009e+01   2.4105378e+01   2.9343436e+01   5.3448814e+01


==> DocData/Rates-East-West-36Tx36Rx-4K-Indoor-90dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   3.2937950e+01   8.9871471e+00   4.1925098e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   5.0000000e+00   3.0016139e+01   1.3635051e+01   4.3651190e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   6.0000000e+00   2.7319757e+01   1.6442372e+01   4.3762129e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   7.0000000e+00   2.4839081e+01   1.8367218e+01   4.3206299e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   8.0000000e+00   2.2578383e+01   1.9839705e+01   4.2418088e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   9.0000000e+00   2.0561545e+01   2.1004388e+01   4.1565932e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   1.0000000e+01   1.8730354e+01   2.1989471e+01   4.0719826e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   1.1000000e+01   1.7039184e+01   2.2831673e+01   3.9870857e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   1.2000000e+01   1.5504113e+01   2.3562333e+01   3.9066446e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   1.3000000e+01   1.4103045e+01   2.4203845e+01   3.8306890e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   1.4000000e+01   1.2803477e+01   2.4794086e+01   3.7597563e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   1.5000000e+01   1.1600626e+01   2.5324877e+01   3.6925503e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   1.6000000e+01   1.0507126e+01   2.5808231e+01   3.6315357e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   1.7000000e+01   9.4915291e+00   2.6264704e+01   3.5756233e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   1.8000000e+01   8.5637119e+00   2.6680000e+01   3.5243712e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   1.9000000e+01   7.6983559e+00   2.7070692e+01   3.4769047e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   2.0000000e+01   6.8810173e+00   2.7435780e+01   3.4316797e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   2.1000000e+01   6.1123531e+00   2.7782374e+01   3.3894727e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   2.2000000e+01   5.3917501e+00   2.8105439e+01   3.3497189e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   2.3000000e+01   4.7008053e+00   2.8412266e+01   3.3113071e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   2.4000000e+01   4.0669512e+00   2.8706670e+01   3.2773621e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   2.5000000e+01   3.3648345e+00   2.8983718e+01   3.2348553e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   2.6000000e+01   2.7249528e+00   2.9248571e+01   3.1973524e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   2.7000000e+01   2.1855873e+00   2.9502815e+01   3.1688402e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   2.8000000e+01   1.6420706e+00   2.9747260e+01   3.1389331e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   2.9000000e+01   1.2075554e+00   2.9980253e+01   3.1187808e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   3.0000000e+01   8.7195696e-01   3.0206145e+01   3.1078102e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   3.1000000e+01   6.2888851e-01   3.0422144e+01   3.1051033e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   3.2000000e+01   4.6918510e-01   3.0629120e+01   3.1098305e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   3.3000000e+01   3.4710630e-01   3.0828088e+01   3.1175195e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   3.4000000e+01   2.4592325e-01   3.1023115e+01   3.1269038e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   3.5000000e+01   1.5600198e-01   3.1210292e+01   3.1366294e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01
   3.6000000e+01   9.3428476e-02   3.1390088e+01   3.1483517e+01   1.9795293e+01   1.5858956e+01   3.5654249e+01   3.9179644e+01   3.1390088e+01   7.0569732e+01


==> DocData/Rates-East-West-36Tx36Rx-4K-Indoor-InfdBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   4.5523518e+01   4.1264287e+01   8.6787806e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   5.0000000e+00   4.5332923e+01   4.8169150e+01   9.3502074e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   6.0000000e+00   4.5161543e+01   5.1531369e+01   9.6692912e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   7.0000000e+00   4.4958373e+01   5.3462076e+01   9.8420449e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   8.0000000e+00   4.4749291e+01   5.4606027e+01   9.9355318e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   9.0000000e+00   4.4487508e+01   5.5494418e+01   9.9981926e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   1.0000000e+01   4.4220311e+01   5.6323498e+01   1.0054381e+02   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   1.1000000e+01   4.3784550e+01   5.7186148e+01   1.0097070e+02   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   1.2000000e+01   4.3480859e+01   5.7828111e+01   1.0130897e+02   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   1.3000000e+01   4.3183545e+01   5.8238390e+01   1.0142193e+02   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   1.4000000e+01   4.2860034e+01   5.8598762e+01   1.0145880e+02   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   1.5000000e+01   4.2555519e+01   5.8904458e+01   1.0145998e+02   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   1.6000000e+01   4.2064079e+01   5.9257555e+01   1.0132163e+02   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   1.7000000e+01   4.1670990e+01   5.9506851e+01   1.0117784e+02   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   1.8000000e+01   4.1184044e+01   5.9796973e+01   1.0098102e+02   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   1.9000000e+01   4.0808278e+01   6.0040117e+01   1.0084840e+02   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   2.0000000e+01   4.0301926e+01   6.0312217e+01   1.0061414e+02   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   2.1000000e+01   3.9607788e+01   6.0593146e+01   1.0020093e+02   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   2.2000000e+01   3.8890990e+01   6.0866904e+01   9.9757895e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   2.3000000e+01   3.8103985e+01   6.1193213e+01   9.9297198e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   2.4000000e+01   3.7018989e+01   6.1578666e+01   9.8597655e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   2.5000000e+01   3.6126227e+01   6.1865362e+01   9.7991589e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   2.6000000e+01   3.5250796e+01   6.2102085e+01   9.7352881e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   2.7000000e+01   3.4404195e+01   6.2389691e+01   9.6793887e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   2.8000000e+01   3.3933718e+01   6.2437927e+01   9.6371646e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   2.9000000e+01   3.1735509e+01   6.2645194e+01   9.4380703e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   3.0000000e+01   2.8686022e+01   6.2967544e+01   9.1653566e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   3.1000000e+01   2.5976838e+01   6.3191071e+01   8.9167909e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   3.2000000e+01   2.4017243e+01   6.3421232e+01   8.7438474e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   3.3000000e+01   2.1162220e+01   6.3961361e+01   8.5123581e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   3.4000000e+01   1.9907515e+01   6.4114161e+01   8.4021676e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   3.5000000e+01   1.8873236e+01   6.4196755e+01   8.3069991e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02
   3.6000000e+01   1.6844191e+01   6.4271960e+01   8.1116151e+01   2.5627702e+01   3.4892243e+01   6.0519945e+01   4.5788904e+01   6.4271960e+01   1.1006086e+02


==> DocData/Rates-East-West-36Tx36Rx-4K-Outdoor-100dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   6.4124464e+00   5.7482810e-01   6.9872745e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   5.0000000e+00   6.3808775e+00   1.2432424e+00   7.6241199e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   6.0000000e+00   6.3378745e+00   1.8773239e+00   8.2151984e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   7.0000000e+00   6.2819584e+00   2.4766718e+00   8.7586301e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   8.0000000e+00   6.2108834e+00   3.0200205e+00   9.2309039e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   9.0000000e+00   6.1217135e+00   3.5170498e+00   9.6387633e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   1.0000000e+01   6.0010188e+00   3.9793609e+00   9.9803797e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   1.1000000e+01   5.8426593e+00   4.4151419e+00   1.0257801e+01   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   1.2000000e+01   5.6457416e+00   4.8210161e+00   1.0466758e+01   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   1.3000000e+01   5.4192397e+00   5.1987356e+00   1.0617975e+01   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   1.4000000e+01   5.1340579e+00   5.5604161e+00   1.0694474e+01   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   1.5000000e+01   4.8286836e+00   5.8966650e+00   1.0725349e+01   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   1.6000000e+01   4.5127067e+00   6.2124941e+00   1.0725201e+01   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   1.7000000e+01   4.0546225e+00   6.5138625e+00   1.0568485e+01   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   1.8000000e+01   3.5349587e+00   6.7933702e+00   1.0328329e+01   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   1.9000000e+01   2.9822237e+00   7.0618025e+00   1.0044026e+01   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   2.0000000e+01   2.4549389e+00   7.3221533e+00   9.7770921e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   2.1000000e+01   2.0444464e+00   7.5704075e+00   9.6148539e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   2.2000000e+01   1.6770861e+00   7.8080886e+00   9.4851746e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   2.3000000e+01   1.2742327e+00   8.0442362e+00   9.3184689e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   2.4000000e+01   9.7058793e-01   8.2696453e+00   9.2402333e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   2.5000000e+01   7.3588407e-01   8.4810995e+00   9.2169835e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   2.6000000e+01   5.2116508e-01   8.6870956e+00   9.2082607e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   2.7000000e+01   3.6396544e-01   8.8812573e+00   9.2452228e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   2.8000000e+01   1.9523104e-01   9.0730193e+00   9.2682503e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   2.9000000e+01   1.0447102e-01   9.2580952e+00   9.3625662e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   3.0000000e+01   6.0855135e-02   9.4385397e+00   9.4993948e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   3.1000000e+01   3.7583244e-02   9.6119468e+00   9.6495300e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   3.2000000e+01   2.6591993e-02   9.7801287e+00   9.8067206e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   3.3000000e+01   1.9451307e-02   9.9429295e+00   9.9623808e+00   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   3.4000000e+01   1.3943175e-02   1.0102733e+01   1.0116676e+01   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   3.5000000e+01   9.3079902e-03   1.0259642e+01   1.0268950e+01   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01
   3.6000000e+01   5.1528091e-03   1.0410539e+01   1.0415692e+01   4.8305862e+00   7.1082596e+00   1.1938846e+01   6.4611479e+00   1.0410539e+01   1.6871687e+01


==> DocData/Rates-East-West-36Tx36Rx-4K-Outdoor-50dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   5.7589727e+01   5.9912917e+01   1.1750264e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   5.0000000e+00   5.7589241e+01   6.6179216e+01   1.2376846e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   6.0000000e+00   5.7588416e+01   6.9218269e+01   1.2680668e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   7.0000000e+00   5.7587120e+01   7.1281765e+01   1.2886889e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   8.0000000e+00   5.7585198e+01   7.2816928e+01   1.3040213e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   9.0000000e+00   5.7582461e+01   7.4025005e+01   1.3160747e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   1.0000000e+01   5.7578332e+01   7.5026109e+01   1.3260444e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   1.1000000e+01   5.7572258e+01   7.5880863e+01   1.3345312e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   1.2000000e+01   5.7563361e+01   7.6636839e+01   1.3420020e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   1.3000000e+01   5.7551191e+01   7.7291686e+01   1.3484288e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   1.4000000e+01   5.7533714e+01   7.7879875e+01   1.3541359e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   1.5000000e+01   5.7510248e+01   7.8412342e+01   1.3592259e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   1.6000000e+01   5.7480588e+01   7.8899966e+01   1.3638055e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   1.7000000e+01   5.7429105e+01   7.9361239e+01   1.3679034e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   1.8000000e+01   5.7349273e+01   7.9779945e+01   1.3712922e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   1.9000000e+01   5.7232686e+01   8.0177362e+01   1.3741005e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   2.0000000e+01   5.7064634e+01   8.0544162e+01   1.3760880e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   2.1000000e+01   5.6866896e+01   8.0888140e+01   1.3775504e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   2.2000000e+01   5.6607650e+01   8.1215046e+01   1.3782270e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   2.3000000e+01   5.6178451e+01   8.1531715e+01   1.3771017e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   2.4000000e+01   5.5639900e+01   8.1827139e+01   1.3746704e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   2.5000000e+01   5.4946275e+01   8.2109327e+01   1.3705560e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   2.6000000e+01   5.3897640e+01   8.2374303e+01   1.3627194e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   2.7000000e+01   5.2591419e+01   8.2624953e+01   1.3521637e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   2.8000000e+01   4.9883637e+01   8.2869638e+01   1.3275327e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   2.9000000e+01   4.6775044e+01   8.3102783e+01   1.2987783e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   3.0000000e+01   4.3879481e+01   8.3329176e+01   1.2720866e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   3.1000000e+01   4.1120685e+01   8.3546136e+01   1.2466682e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   3.2000000e+01   3.9070693e+01   8.3754153e+01   1.2282485e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   3.3000000e+01   3.7180858e+01   8.3955387e+01   1.2113624e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   3.4000000e+01   3.5115682e+01   8.4153083e+01   1.1926876e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   3.5000000e+01   3.2640029e+01   8.4340546e+01   1.1698057e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02
   3.6000000e+01   2.8953589e+01   8.4520563e+01   1.1347415e+02   3.0868215e+01   4.2423154e+01   7.3291369e+01   5.7590174e+01   8.4520563e+01   1.4211074e+02


==> DocData/Rates-East-West-36Tx36Rx-4K-Outdoor-70dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   4.2435792e+01   2.4931222e+01   6.7367015e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   5.0000000e+00   4.2400953e+01   3.0847502e+01   7.3248455e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   6.0000000e+00   4.2349036e+01   3.3982664e+01   7.6331699e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   7.0000000e+00   4.2284465e+01   3.6001871e+01   7.8286336e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   8.0000000e+00   4.2199805e+01   3.7526546e+01   7.9726351e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   9.0000000e+00   4.2091681e+01   3.8747485e+01   8.0839165e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   1.0000000e+01   4.1942451e+01   3.9761882e+01   8.1704333e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   1.1000000e+01   4.1751880e+01   4.0609690e+01   8.2361571e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   1.2000000e+01   4.1497456e+01   4.1356741e+01   8.2854197e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   1.3000000e+01   4.1194032e+01   4.2023828e+01   8.3217860e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   1.4000000e+01   4.0805941e+01   4.2616500e+01   8.3422441e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   1.5000000e+01   4.0345147e+01   4.3168284e+01   8.3513430e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   1.6000000e+01   3.9850244e+01   4.3667000e+01   8.3517244e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   1.7000000e+01   3.9086357e+01   4.4119833e+01   8.3206190e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   1.8000000e+01   3.8106518e+01   4.4539330e+01   8.2645848e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   1.9000000e+01   3.6936804e+01   4.4929986e+01   8.1866790e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   2.0000000e+01   3.5621293e+01   4.5294090e+01   8.0915383e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   2.1000000e+01   3.4431438e+01   4.5640841e+01   8.0072279e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   2.2000000e+01   3.3158120e+01   4.5966213e+01   7.9124333e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   2.3000000e+01   3.1474903e+01   4.6271068e+01   7.7745971e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   2.4000000e+01   2.9790734e+01   4.6569125e+01   7.6359859e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   2.5000000e+01   2.8082927e+01   4.6848781e+01   7.4931708e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   2.6000000e+01   2.6006847e+01   4.7111599e+01   7.3118447e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   2.7000000e+01   2.3854184e+01   4.7365530e+01   7.1219714e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   2.8000000e+01   2.0174941e+01   4.7610193e+01   6.7785134e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   2.9000000e+01   1.6679548e+01   4.7843794e+01   6.4523342e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   3.0000000e+01   1.3800809e+01   4.8070640e+01   6.1871449e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   3.1000000e+01   1.1341482e+01   4.8287551e+01   5.9629033e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   3.2000000e+01   9.6879234e+00   4.8495307e+01   5.8183230e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   3.3000000e+01   8.3098117e+00   4.8692839e+01   5.7002651e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   3.4000000e+01   6.9004357e+00   4.8887987e+01   5.5788422e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   3.5000000e+01   5.3934557e+00   4.9076496e+01   5.4469952e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01
   3.6000000e+01   3.5737950e+00   4.9256872e+01   5.2830667e+01   2.3380755e+01   2.6791938e+01   5.0172693e+01   4.2492779e+01   4.9256872e+01   9.1749651e+01


==> DocData/Rates-East-West-36Tx36Rx-4K-Outdoor-85dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   2.4038031e+01   7.7448072e+00   3.1782839e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   5.0000000e+00   2.3993274e+01   1.1957495e+01   3.5950769e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   6.0000000e+00   2.3931249e+01   1.4521132e+01   3.8452382e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   7.0000000e+00   2.3848410e+01   1.6425174e+01   4.0273584e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   8.0000000e+00   2.3740699e+01   1.7876754e+01   4.1617452e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   9.0000000e+00   2.3607739e+01   1.9060342e+01   4.2668081e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   1.0000000e+01   2.3425022e+01   2.0022389e+01   4.3447410e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   1.1000000e+01   2.3190470e+01   2.0831001e+01   4.4021471e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   1.2000000e+01   2.2883063e+01   2.1555180e+01   4.4438244e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   1.3000000e+01   2.2515429e+01   2.2206596e+01   4.4722025e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   1.4000000e+01   2.2049240e+01   2.2794908e+01   4.4844148e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   1.5000000e+01   2.1530223e+01   2.3317674e+01   4.4847896e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   1.6000000e+01   2.0975156e+01   2.3799424e+01   4.4774580e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   1.7000000e+01   2.0122808e+01   2.4245661e+01   4.4368469e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   1.8000000e+01   1.9024118e+01   2.4677899e+01   4.3702017e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   1.9000000e+01   1.7776835e+01   2.5067031e+01   4.2843866e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   2.0000000e+01   1.6427171e+01   2.5425539e+01   4.1852710e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   2.1000000e+01   1.5223698e+01   2.5767921e+01   4.0991619e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   2.2000000e+01   1.4009657e+01   2.6085433e+01   4.0095089e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   2.3000000e+01   1.2438352e+01   2.6386750e+01   3.8825102e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   2.4000000e+01   1.0950086e+01   2.6673956e+01   3.7624042e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   2.5000000e+01   9.5051380e+00   2.6950592e+01   3.6455730e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   2.6000000e+01   7.8587937e+00   2.7212907e+01   3.5071701e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   2.7000000e+01   6.3082445e+00   2.7468032e+01   3.3776277e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   2.8000000e+01   4.1533544e+00   2.7708396e+01   3.1861751e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   2.9000000e+01   2.5812771e+00   2.7940724e+01   3.0522001e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   3.0000000e+01   1.6563630e+00   2.8161171e+01   2.9817534e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   3.1000000e+01   1.0759102e+00   2.8377483e+01   2.9453393e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   3.2000000e+01   7.8009571e-01   2.8587338e+01   2.9367434e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   3.3000000e+01   5.8167769e-01   2.8783830e+01   2.9365507e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   3.4000000e+01   4.2229095e-01   2.8977091e+01   2.9399381e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   3.5000000e+01   2.8573215e-01   2.9165743e+01   2.9451475e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01
   3.6000000e+01   1.6125873e-01   2.9342356e+01   2.9503615e+01   1.4187989e+01   1.6828942e+01   3.1016931e+01   2.4110253e+01   2.9342356e+01   5.3452609e+01


==> DocData/Rates-East-West-36Tx36Rx-4K-Outdoor-90dBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   3.9001302e+01   9.1258760e+00   4.8127178e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   5.0000000e+00   3.8812941e+01   1.3687012e+01   5.2499953e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   6.0000000e+00   3.8508042e+01   1.6440778e+01   5.4948820e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   7.0000000e+00   3.8061048e+01   1.8395031e+01   5.6456080e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   8.0000000e+00   3.7458424e+01   1.9842200e+01   5.7300624e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   9.0000000e+00   3.6697759e+01   2.1011525e+01   5.7709283e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   1.0000000e+01   3.5714408e+01   2.1967616e+01   5.7682024e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   1.1000000e+01   3.4531443e+01   2.2805758e+01   5.7337201e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   1.2000000e+01   3.3151742e+01   2.3538867e+01   5.6690608e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   1.3000000e+01   3.1673511e+01   2.4187693e+01   5.5861204e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   1.4000000e+01   3.0072985e+01   2.4773739e+01   5.4846723e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   1.5000000e+01   2.8433693e+01   2.5305794e+01   5.3739487e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   1.6000000e+01   2.6862034e+01   2.5805301e+01   5.2667335e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   1.7000000e+01   2.4842058e+01   2.6261846e+01   5.1103905e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   1.8000000e+01   2.2684455e+01   2.6680358e+01   4.9364813e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   1.9000000e+01   2.0514651e+01   2.7064835e+01   4.7579485e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   2.0000000e+01   1.8361892e+01   2.7429432e+01   4.5791324e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   2.1000000e+01   1.6545518e+01   2.7773158e+01   4.4318676e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   2.2000000e+01   1.4793999e+01   2.8100661e+01   4.2894660e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   2.3000000e+01   1.2720989e+01   2.8406402e+01   4.1127391e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   2.4000000e+01   1.0871899e+01   2.8693506e+01   3.9565406e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   2.5000000e+01   9.1238178e+00   2.8976757e+01   3.8100575e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   2.6000000e+01   7.2411437e+00   2.9242555e+01   3.6483698e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   2.7000000e+01   5.5912968e+00   2.9498058e+01   3.5089354e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   2.8000000e+01   3.4308636e+00   2.9741307e+01   3.3172171e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   2.9000000e+01   2.0079793e+00   2.9974137e+01   3.1982116e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   3.0000000e+01   1.2203259e+00   3.0201475e+01   3.1421801e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   3.1000000e+01   7.6081005e-01   3.0414791e+01   3.1175601e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   3.2000000e+01   5.3558233e-01   3.0622744e+01   3.1158326e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   3.3000000e+01   3.8708732e-01   3.0825796e+01   3.1212884e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   3.4000000e+01   2.7124392e-01   3.1022182e+01   3.1293426e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   3.5000000e+01   1.7719254e-01   3.1210723e+01   3.1387915e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01
   3.6000000e+01   9.4292943e-02   3.1392094e+01   3.1486387e+01   1.9794002e+01   1.5858708e+01   3.5652710e+01   3.9180748e+01   3.1392094e+01   7.0572842e+01


==> DocData/Rates-East-West-36Tx36Rx-4K-Outdoor-InfdBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   3.5485619e+01   1.1599894e+01   4.7085513e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   5.0000000e+00   3.5471941e+01   1.6752256e+01   5.2224197e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   6.0000000e+00   3.5449920e+01   1.9821388e+01   5.5271308e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   7.0000000e+00   3.5420975e+01   2.1932009e+01   5.7352984e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   8.0000000e+00   3.5382993e+01   2.3498743e+01   5.8881736e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   9.0000000e+00   3.5329079e+01   2.4804208e+01   6.0133286e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   1.0000000e+01   3.5270936e+01   2.5906230e+01   6.1177166e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   1.1000000e+01   3.5169609e+01   2.7118980e+01   6.2288590e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   1.2000000e+01   3.5046369e+01   2.8130941e+01   6.3177311e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   1.3000000e+01   3.4893905e+01   2.8984236e+01   6.3878141e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   1.4000000e+01   3.4472771e+01   3.0283133e+01   6.4755904e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   1.5000000e+01   3.4098728e+01   3.1217450e+01   6.5316178e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   1.6000000e+01   3.3552342e+01   3.2311675e+01   6.5864017e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   1.7000000e+01   3.3135856e+01   3.2938514e+01   6.6074370e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   1.8000000e+01   3.2752180e+01   3.3521993e+01   6.6274173e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   1.9000000e+01   3.1586242e+01   3.4579425e+01   6.6165667e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   2.0000000e+01   3.0357142e+01   3.5394450e+01   6.5751592e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   2.1000000e+01   2.9382619e+01   3.6082519e+01   6.5465139e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   2.2000000e+01   2.7602983e+01   3.6623053e+01   6.4226035e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   2.3000000e+01   2.5640788e+01   3.7323899e+01   6.2964687e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   2.4000000e+01   2.4803381e+01   3.7682642e+01   6.2486023e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   2.5000000e+01   2.3397007e+01   3.8059296e+01   6.1456303e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   2.6000000e+01   2.0113614e+01   3.8891165e+01   5.9004779e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   2.7000000e+01   1.7772813e+01   3.9600772e+01   5.7373586e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   2.8000000e+01   1.6178814e+01   3.9796254e+01   5.5975068e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   2.9000000e+01   1.0818369e+01   4.0375325e+01   5.1193693e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   3.0000000e+01   7.1384645e+00   4.1085353e+01   4.8223817e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   3.1000000e+01   6.1686253e+00   4.1480555e+01   4.7649180e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   3.2000000e+01   4.4327601e+00   4.1917936e+01   4.6350696e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   3.3000000e+01   4.3583805e+00   4.2181297e+01   4.6539678e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   3.4000000e+01   4.1801871e+00   4.2316659e+01   4.6496846e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   3.5000000e+01   2.3945448e+00   4.2746842e+01   4.5141387e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01
   3.6000000e+01   2.0692407e+00   4.2912718e+01   4.4981958e+01   2.5304760e+01   2.9992913e+01   5.5297673e+01   3.5506586e+01   4.2912718e+01   7.8419303e+01


==> DocData/Rates-Interleaved-36Tx36Rx-4K-Indoor-InfdBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   3.4153071e+01   3.1947179e+01   6.6100249e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   5.0000000e+00   3.1943047e+01   4.0032485e+01   7.1975532e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   6.0000000e+00   2.9896164e+01   4.3206645e+01   7.3102810e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   7.0000000e+00   2.8252928e+01   4.4983673e+01   7.3236600e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   8.0000000e+00   2.6589334e+01   4.6862713e+01   7.3452047e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   9.0000000e+00   2.5378910e+01   4.8100373e+01   7.3479283e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   1.0000000e+01   2.4153210e+01   4.9289465e+01   7.3442675e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   1.1000000e+01   2.3301797e+01   5.0262284e+01   7.3564081e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   1.2000000e+01   2.2361134e+01   5.1307294e+01   7.3668427e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   1.3000000e+01   2.1777552e+01   5.2012807e+01   7.3790359e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   1.4000000e+01   2.0920773e+01   5.2792206e+01   7.3712978e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   1.5000000e+01   2.0275149e+01   5.3357773e+01   7.3632923e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   1.6000000e+01   1.9711890e+01   5.3918060e+01   7.3629951e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   1.7000000e+01   1.9399482e+01   5.4252556e+01   7.3652038e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   1.8000000e+01   1.8725420e+01   5.4920873e+01   7.3646293e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   1.9000000e+01   1.7926978e+01   5.5610563e+01   7.3537541e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   2.0000000e+01   1.7511821e+01   5.5932941e+01   7.3444762e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   2.1000000e+01   1.7060063e+01   5.6335914e+01   7.3395978e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   2.2000000e+01   1.6650376e+01   5.6706516e+01   7.3356892e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   2.3000000e+01   1.6309413e+01   5.7047094e+01   7.3356506e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   2.4000000e+01   1.5983140e+01   5.7289695e+01   7.3272835e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   2.5000000e+01   1.5477854e+01   5.7614436e+01   7.3092290e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   2.6000000e+01   1.5129384e+01   5.7854322e+01   7.2983706e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   2.7000000e+01   1.4791846e+01   5.8081310e+01   7.2873156e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   2.8000000e+01   1.4403770e+01   5.8331807e+01   7.2735577e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   2.9000000e+01   1.4149222e+01   5.8493990e+01   7.2643213e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   3.0000000e+01   1.3863033e+01   5.8682224e+01   7.2545257e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   3.1000000e+01   1.3515397e+01   5.8872002e+01   7.2387399e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   3.2000000e+01   1.3253551e+01   5.9016037e+01   7.2269588e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   3.3000000e+01   1.2809128e+01   5.9226405e+01   7.2035533e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   3.4000000e+01   1.2451562e+01   5.9366329e+01   7.1817891e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   3.5000000e+01   1.2010302e+01   5.9523386e+01   7.1533688e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02
   3.6000000e+01   1.1691530e+01   5.9654024e+01   7.1345555e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0768865e+01   5.9654024e+01   1.1042289e+02


==> DocData/Rates-Interleaved-36Tx36Rx-4K-Outdoor-InfdBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   2.5037650e+01   1.4720174e+01   3.9757823e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   5.0000000e+00   2.3871378e+01   2.4306851e+01   4.8178229e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   6.0000000e+00   2.0701919e+01   2.6468460e+01   4.7170379e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   7.0000000e+00   1.9040530e+01   3.0823161e+01   4.9863691e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   8.0000000e+00   1.7525471e+01   3.2965987e+01   5.0491458e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   9.0000000e+00   1.6606269e+01   3.4637777e+01   5.1244046e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   1.0000000e+01   1.5294966e+01   3.5997927e+01   5.1292893e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   1.1000000e+01   1.3800217e+01   3.8785560e+01   5.2585777e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   1.2000000e+01   1.3106213e+01   4.0388270e+01   5.3494483e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   1.3000000e+01   1.2598722e+01   4.1593649e+01   5.4192372e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   1.4000000e+01   1.1728662e+01   4.3004834e+01   5.4733496e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   1.5000000e+01   1.1539340e+01   4.3801377e+01   5.5340717e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   1.6000000e+01   1.1255790e+01   4.4821423e+01   5.6077213e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   1.7000000e+01   1.0868538e+01   4.5279857e+01   5.6148394e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   1.8000000e+01   1.0463754e+01   4.5817363e+01   5.6281117e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   1.9000000e+01   1.0178295e+01   4.6166896e+01   5.6345191e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   2.0000000e+01   9.9301465e+00   4.6505310e+01   5.6435457e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   2.1000000e+01   9.7569170e+00   4.6847886e+01   5.6604803e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   2.2000000e+01   9.5463390e+00   4.7129461e+01   5.6675800e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   2.3000000e+01   9.1585541e+00   4.7854509e+01   5.7013063e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   2.4000000e+01   8.7300083e+00   4.8305561e+01   5.7035570e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   2.5000000e+01   8.4277837e+00   4.8655864e+01   5.7083648e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   2.6000000e+01   8.0836159e+00   4.9137944e+01   5.7221560e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   2.7000000e+01   7.8135694e+00   4.9608201e+01   5.7421771e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   2.8000000e+01   7.5923008e+00   4.9938854e+01   5.7531155e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   2.9000000e+01   7.3218196e+00   5.0360424e+01   5.7682244e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   3.0000000e+01   7.1049388e+00   5.0794847e+01   5.7899786e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   3.1000000e+01   6.8161387e+00   5.1176487e+01   5.7992625e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   3.2000000e+01   6.7068601e+00   5.1435230e+01   5.8142090e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   3.3000000e+01   6.4916188e+00   5.1836975e+01   5.8328594e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   3.4000000e+01   6.1036361e+00   5.2244983e+01   5.8348619e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   3.5000000e+01   5.8443000e+00   5.2622665e+01   5.8466965e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02
   3.6000000e+01   5.7960040e+00   5.2786639e+01   5.8582643e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.7257071e+01   5.2786639e+01   1.0004371e+02


==> DocData/Rates-North-South-36Tx36Rx-4K-Indoor-InfdBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   4.9815004e+01   3.4254171e+01   8.4069175e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   5.0000000e+00   4.9323089e+01   4.0051277e+01   8.9374366e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   6.0000000e+00   4.8709134e+01   4.2990400e+01   9.1699534e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   7.0000000e+00   4.7917930e+01   4.5498323e+01   9.3416253e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   8.0000000e+00   4.7292001e+01   4.6983367e+01   9.4275368e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   9.0000000e+00   4.6643588e+01   4.8239190e+01   9.4882777e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   1.0000000e+01   4.5923218e+01   4.9289287e+01   9.5212505e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   1.1000000e+01   4.5072225e+01   5.0371123e+01   9.5443347e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   1.2000000e+01   4.4333993e+01   5.1220599e+01   9.5554593e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   1.3000000e+01   4.3539345e+01   5.1864017e+01   9.5403362e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   1.4000000e+01   4.2836041e+01   5.2445239e+01   9.5281280e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   1.5000000e+01   4.2206457e+01   5.2879920e+01   9.5086376e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   1.6000000e+01   4.1507425e+01   5.3339404e+01   9.4846829e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   1.7000000e+01   4.0751062e+01   5.3800962e+01   9.4552024e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   1.8000000e+01   3.9982306e+01   5.4231640e+01   9.4213946e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   1.9000000e+01   3.9117428e+01   5.4669865e+01   9.3787293e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   2.0000000e+01   3.8454878e+01   5.4998458e+01   9.3453336e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   2.1000000e+01   3.7701148e+01   5.5332034e+01   9.3033182e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   2.2000000e+01   3.6796318e+01   5.5689038e+01   9.2485356e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   2.3000000e+01   3.5818418e+01   5.6041746e+01   9.1860163e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   2.4000000e+01   3.4853357e+01   5.6351191e+01   9.1204548e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   2.5000000e+01   3.3801622e+01   5.6595895e+01   9.0397517e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   2.6000000e+01   3.2708287e+01   5.6786744e+01   8.9495031e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   2.7000000e+01   3.0771393e+01   5.7021732e+01   8.7793125e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   2.8000000e+01   2.9044087e+01   5.7185722e+01   8.6229809e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   2.9000000e+01   2.6950011e+01   5.7314576e+01   8.4264587e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   3.0000000e+01   2.4390760e+01   5.7484022e+01   8.1874782e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   3.1000000e+01   2.2849209e+01   5.7651644e+01   8.0500853e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   3.2000000e+01   2.1252790e+01   5.7838839e+01   7.9091629e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   3.3000000e+01   2.0106440e+01   5.8003530e+01   7.8109970e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   3.4000000e+01   1.8811421e+01   5.8186443e+01   7.6997864e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   3.5000000e+01   1.7906691e+01   5.8319355e+01   7.6226046e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02
   3.6000000e+01   1.6853142e+01   5.8503136e+01   7.5356278e+01   2.7662044e+01   3.1874577e+01   5.9536621e+01   5.0836377e+01   5.8503136e+01   1.0933951e+02


==> DocData/Rates-North-South-36Tx36Rx-4K-Outdoor-InfdBPathLoss.dat <==
txDims softNullUplink softNullDownlink softNullSum halfDuplexUplink halfDuplexDownlink halfDuplexSum idealDuplexUplink idealDuplexDownlink idealDuplexSum 
   4.0000000e+00   4.6592045e+01   2.2024379e+01   6.8616424e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   5.0000000e+00   4.6570446e+01   2.8045453e+01   7.4615899e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   6.0000000e+00   4.6541022e+01   3.1241292e+01   7.7782314e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   7.0000000e+00   4.6501803e+01   3.3430326e+01   7.9932129e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   8.0000000e+00   4.6451130e+01   3.5065963e+01   8.1517093e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   9.0000000e+00   4.6381769e+01   3.6442198e+01   8.2823967e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   1.0000000e+01   4.6282644e+01   3.7731048e+01   8.4013692e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   1.1000000e+01   4.6151243e+01   3.8993053e+01   8.5144296e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   1.2000000e+01   4.6001037e+01   4.0063729e+01   8.6064767e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   1.3000000e+01   4.5827400e+01   4.1065151e+01   8.6892551e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   1.4000000e+01   4.5451952e+01   4.2086328e+01   8.7538281e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   1.5000000e+01   4.4909550e+01   4.3128232e+01   8.8037782e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   1.6000000e+01   4.4391821e+01   4.3799112e+01   8.8190933e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   1.7000000e+01   4.1948011e+01   4.4604779e+01   8.6552790e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   1.8000000e+01   3.9759952e+01   4.5214924e+01   8.4974877e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   1.9000000e+01   3.6882122e+01   4.5842592e+01   8.2724714e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   2.0000000e+01   3.4559323e+01   4.6427676e+01   8.0986999e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   2.1000000e+01   3.3192895e+01   4.6841015e+01   8.0033911e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   2.2000000e+01   3.2221399e+01   4.7192774e+01   7.9414173e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   2.3000000e+01   3.0916953e+01   4.7650236e+01   7.8567189e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   2.4000000e+01   2.9043535e+01   4.8435476e+01   7.7479010e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   2.5000000e+01   2.7822336e+01   4.9087124e+01   7.6909460e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   2.6000000e+01   2.5728884e+01   4.9877828e+01   7.5606712e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   2.7000000e+01   2.3767340e+01   5.0834950e+01   7.4602291e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   2.8000000e+01   2.1406752e+01   5.1211048e+01   7.2617801e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   2.9000000e+01   1.7923033e+01   5.1661562e+01   6.9584594e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   3.0000000e+01   1.6079958e+01   5.1848848e+01   6.7928807e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   3.1000000e+01   1.3714665e+01   5.2140743e+01   6.5855407e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   3.2000000e+01   1.2748373e+01   5.2274441e+01   6.5022814e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   3.3000000e+01   1.1462751e+01   5.2636668e+01   6.4099418e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   3.4000000e+01   1.0790165e+01   5.2905523e+01   6.3695687e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   3.5000000e+01   9.9732440e+00   5.3257621e+01   6.3230865e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02
   3.6000000e+01   9.4626618e+00   5.3458177e+01   6.2920839e+01   2.5743416e+01   2.8401324e+01   5.4144740e+01   4.6628033e+01   5.3458177e+01   1.0008621e+02


==> DocData/SuppressionCDFs/SuppessionCDF-East-West-36Tx36Rx-Indoor-12TxDims.dat <==
x y 
   4.6440438e+01   1.9925214e-03
   4.6768412e+01   3.9903846e-03
   4.7009614e+01   5.9882479e-03
   4.7185809e+01   7.9861111e-03
   4.7328523e+01   9.9839744e-03
   4.7438685e+01   1.1981838e-02
   4.7532051e+01   1.3979701e-02
   4.7610304e+01   1.5977564e-02
   4.7684838e+01   1.7975427e-02
   4.7756370e+01   1.9973291e-02
   4.7822823e+01   2.1971154e-02
   4.7879761e+01   2.3969017e-02
   4.7939590e+01   2.5966880e-02
   4.7998188e+01   2.7964744e-02
   4.8046905e+01   2.9962607e-02
   4.8100890e+01   3.1960470e-02
   4.8149821e+01   3.3958333e-02
   4.8194700e+01   3.5956197e-02
   4.8239078e+01   3.7954060e-02
   4.8279344e+01   3.9951923e-02
   4.8317341e+01   4.1949786e-02
   4.8351581e+01   4.3947650e-02
   4.8392832e+01   4.5945513e-02
   4.8427408e+01   4.7943376e-02
   4.8460621e+01   4.9941239e-02
   4.8496317e+01   5.1939103e-02
   4.8528508e+01   5.3936966e-02
   4.8558571e+01   5.5934829e-02
   4.8589476e+01   5.7932692e-02
   4.8621792e+01   5.9930556e-02
   4.8651172e+01   6.1928419e-02
   4.8678697e+01   6.3926282e-02
   4.8703938e+01   6.5924145e-02
   4.8732174e+01   6.7922009e-02
   4.8756105e+01   6.9919872e-02
   4.8781846e+01   7.1917735e-02
   4.8805678e+01   7.3915598e-02
   4.8830169e+01   7.5913462e-02
   4.8851888e+01   7.7911325e-02
   4.8874085e+01   7.9909188e-02
   4.8896512e+01   8.1907051e-02
   4.8919061e+01   8.3904915e-02
   4.8942544e+01   8.5902778e-02
   4.8962480e+01   8.7900641e-02
   4.8982293e+01   8.9898504e-02
   4.9002289e+01   9.1896368e-02
   4.9025192e+01   9.3894231e-02
   4.9044693e+01   9.5892094e-02
   4.9065397e+01   9.7889957e-02
   4.9085026e+01   9.9887821e-02
   4.9103655e+01   1.0188568e-01
   4.9125283e+01   1.0388355e-01
   4.9143673e+01   1.0588141e-01
   4.9162598e+01   1.0787927e-01
   4.9181861e+01   1.0987714e-01
   4.9201553e+01   1.1187500e-01
   4.9220633e+01   1.1387286e-01
   4.9240025e+01   1.1587073e-01
   4.9256724e+01   1.1786859e-01
   4.9274347e+01   1.1986645e-01
   4.9293423e+01   1.2186432e-01
   4.9310697e+01   1.2386218e-01
   4.9326337e+01   1.2586004e-01
   4.9343092e+01   1.2785791e-01
   4.9359841e+01   1.2985577e-01
   4.9374712e+01   1.3185363e-01
   4.9391991e+01   1.3385150e-01
   4.9410044e+01   1.3584936e-01
   4.9424952e+01   1.3784722e-01
   4.9439466e+01   1.3984509e-01
   4.9454813e+01   1.4184295e-01
   4.9469956e+01   1.4384081e-01
   4.9486214e+01   1.4583868e-01
   4.9500977e+01   1.4783654e-01
   4.9516517e+01   1.4983440e-01
   4.9530511e+01   1.5183226e-01
   4.9546348e+01   1.5383013e-01
   4.9561074e+01   1.5582799e-01
   4.9576882e+01   1.5782585e-01
   4.9592454e+01   1.5982372e-01
   4.9607137e+01   1.6182158e-01
   4.9622898e+01   1.6381944e-01
   4.9638459e+01   1.6581731e-01
   4.9652650e+01   1.6781517e-01
   4.9667413e+01   1.6981303e-01
   4.9681827e+01   1.7181090e-01
   4.9696997e+01   1.7380876e-01
   4.9711188e+01   1.7580662e-01
   4.9725156e+01   1.7780449e-01
   4.9740151e+01   1.7980235e-01
   4.9754117e+01   1.8180021e-01
   4.9769150e+01   1.8379808e-01
   4.9784429e+01   1.8579594e-01
   4.9798755e+01   1.8779380e-01
   4.9813559e+01   1.8979167e-01
   4.9827603e+01   1.9178953e-01
   4.9842509e+01   1.9378739e-01
   4.9857116e+01   1.9578526e-01
   4.9871964e+01   1.9778312e-01
   4.9884090e+01   1.9978098e-01
   4.9897298e+01   2.0177885e-01
   4.9911728e+01   2.0377671e-01
   4.9925634e+01   2.0577457e-01
   4.9938665e+01   2.0777244e-01
   4.9952608e+01   2.0977030e-01
   4.9968037e+01   2.1176816e-01
   4.9982047e+01   2.1376603e-01
   4.9995319e+01   2.1576389e-01
   5.0008775e+01   2.1776175e-01
   5.0022428e+01   2.1975962e-01
   5.0035958e+01   2.2175748e-01
   5.0049462e+01   2.2375534e-01
   5.0062912e+01   2.2575321e-01
   5.0076944e+01   2.2775107e-01
   5.0091492e+01   2.2974893e-01
   5.0105098e+01   2.3174679e-01
   5.0119529e+01   2.3374466e-01
   5.0132833e+01   2.3574252e-01
   5.0145733e+01   2.3774038e-01
   5.0158520e+01   2.3973825e-01
   5.0170815e+01   2.4173611e-01
   5.0185567e+01   2.4373397e-01
   5.0198574e+01   2.4573184e-01
   5.0211383e+01   2.4772970e-01
   5.0224607e+01   2.4972756e-01
   5.0236984e+01   2.5172543e-01
   5.0249197e+01   2.5372329e-01
   5.0263791e+01   2.5572115e-01
   5.0276162e+01   2.5771902e-01
   5.0289003e+01   2.5971688e-01
   5.0303165e+01   2.6171474e-01
   5.0316789e+01   2.6371261e-01
   5.0330844e+01   2.6571047e-01
   5.0344835e+01   2.6770833e-01
   5.0357220e+01   2.6970620e-01
   5.0369053e+01   2.7170406e-01
   5.0382275e+01   2.7370192e-01
   5.0396265e+01   2.7569979e-01
   5.0408975e+01   2.7769765e-01
   5.0422666e+01   2.7969551e-01
   5.0434546e+01   2.8169338e-01
   5.0448161e+01   2.8369124e-01
   5.0462305e+01   2.8568910e-01
   5.0474689e+01   2.8768697e-01
   5.0488085e+01   2.8968483e-01
   5.0500996e+01   2.9168269e-01
   5.0514086e+01   2.9368056e-01
   5.0527711e+01   2.9567842e-01
   5.0541666e+01   2.9767628e-01
   5.0554212e+01   2.9967415e-01
   5.0566725e+01   3.0167201e-01
   5.0580023e+01   3.0366987e-01
   5.0592319e+01   3.0566774e-01
   5.0604070e+01   3.0766560e-01
   5.0616955e+01   3.0966346e-01
   5.0629845e+01   3.1166132e-01
   5.0642467e+01   3.1365919e-01
   5.0655905e+01   3.1565705e-01
   5.0668311e+01   3.1765491e-01
   5.0680944e+01   3.1965278e-01
   5.0692550e+01   3.2165064e-01
   5.0705715e+01   3.2364850e-01
   5.0719998e+01   3.2564637e-01
   5.0733719e+01   3.2764423e-01
   5.0747939e+01   3.2964209e-01
   5.0760653e+01   3.3163996e-01
   5.0773903e+01   3.3363782e-01
   5.0786946e+01   3.3563568e-01
   5.0799431e+01   3.3763355e-01
   5.0812548e+01   3.3963141e-01
   5.0826457e+01   3.4162927e-01
   5.0840408e+01   3.4362714e-01
   5.0853778e+01   3.4562500e-01
   5.0865732e+01   3.4762286e-01
   5.0880196e+01   3.4962073e-01
   5.0893207e+01   3.5161859e-01
   5.0907340e+01   3.5361645e-01
   5.0920050e+01   3.5561432e-01
   5.0933295e+01   3.5761218e-01
   5.0947230e+01   3.5961004e-01
   5.0961497e+01   3.6160791e-01
   5.0976208e+01   3.6360577e-01
   5.0990089e+01   3.6560363e-01
   5.1003900e+01   3.6760150e-01
   5.1018041e+01   3.6959936e-01
   5.1031764e+01   3.7159722e-01
   5.1044992e+01   3.7359509e-01
   5.1059840e+01   3.7559295e-01
   5.1072914e+01   3.7759081e-01
   5.1085463e+01   3.7958868e-01
   5.1100756e+01   3.8158654e-01
   5.1114669e+01   3.8358440e-01
   5.1128930e+01   3.8558226e-01
   5.1142676e+01   3.8758013e-01
   5.1156704e+01   3.8957799e-01
   5.1168797e+01   3.9157585e-01
   5.1182444e+01   3.9357372e-01
   5.1197276e+01   3.9557158e-01
   5.1211128e+01   3.9756944e-01
   5.1225919e+01   3.9956731e-01
   5.1240325e+01   4.0156517e-01
   5.1254894e+01   4.0356303e-01
   5.1269682e+01   4.0556090e-01
   5.1283347e+01   4.0755876e-01
   5.1297146e+01   4.0955662e-01
   5.1312213e+01   4.1155449e-01
   5.1325405e+01   4.1355235e-01
   5.1338395e+01   4.1555021e-01
   5.1353931e+01   4.1754808e-01
   5.1368818e+01   4.1954594e-01
   5.1382493e+01   4.2154380e-01
   5.1396672e+01   4.2354167e-01
   5.1411259e+01   4.2553953e-01
   5.1425892e+01   4.2753739e-01
   5.1440715e+01   4.2953526e-01
   5.1455307e+01   4.3153312e-01
   5.1471870e+01   4.3353098e-01
   5.1485830e+01   4.3552885e-01
   5.1500951e+01   4.3752671e-01
   5.1514153e+01   4.3952457e-01
   5.1527535e+01   4.4152244e-01
   5.1541448e+01   4.4352030e-01
   5.1554885e+01   4.4551816e-01
   5.1569328e+01   4.4751603e-01
   5.1584150e+01   4.4951389e-01
   5.1597589e+01   4.5151175e-01
   5.1612069e+01   4.5350962e-01
   5.1625889e+01   4.5550748e-01
   5.1641011e+01   4.5750534e-01
   5.1655326e+01   4.5950321e-01
   5.1670070e+01   4.6150107e-01
   5.1683795e+01   4.6349893e-01
   5.1698015e+01   4.6549679e-01
   5.1712743e+01   4.6749466e-01
   5.1727144e+01   4.6949252e-01
   5.1741765e+01   4.7149038e-01
   5.1756219e+01   4.7348825e-01
   5.1768534e+01   4.7548611e-01
   5.1783423e+01   4.7748397e-01
   5.1797001e+01   4.7948184e-01
   5.1810249e+01   4.8147970e-01
   5.1823333e+01   4.8347756e-01
   5.1836710e+01   4.8547543e-01
   5.1851571e+01   4.8747329e-01
   5.1867593e+01   4.8947115e-01
   5.1881811e+01   4.9146902e-01
   5.1895975e+01   4.9346688e-01
   5.1911288e+01   4.9546474e-01
   5.1926221e+01   4.9746261e-01
   5.1940065e+01   4.9946047e-01
   5.1953625e+01   5.0145833e-01
   5.1969102e+01   5.0345620e-01
   5.1983137e+01   5.0545406e-01
   5.1996766e+01   5.0745192e-01
   5.2012292e+01   5.0944979e-01
   5.2026683e+01   5.1144765e-01
   5.2041994e+01   5.1344551e-01
   5.2057356e+01   5.1544338e-01
   5.2073336e+01   5.1744124e-01
   5.2089265e+01   5.1943910e-01
   5.2103823e+01   5.2143697e-01
   5.2118637e+01   5.2343483e-01
   5.2132983e+01   5.2543269e-01
   5.2149180e+01   5.2743056e-01
   5.2165353e+01   5.2942842e-01
   5.2181238e+01   5.3142628e-01
   5.2196322e+01   5.3342415e-01
   5.2212421e+01   5.3542201e-01
   5.2228396e+01   5.3741987e-01
   5.2244326e+01   5.3941774e-01
   5.2259364e+01   5.4141560e-01
   5.2274874e+01   5.4341346e-01
   5.2290571e+01   5.4541132e-01
   5.2305281e+01   5.4740919e-01
   5.2321907e+01   5.4940705e-01
   5.2338063e+01   5.5140491e-01
   5.2354162e+01   5.5340278e-01
   5.2371133e+01   5.5540064e-01
   5.2387209e+01   5.5739850e-01
   5.2404992e+01   5.5939637e-01
   5.2422420e+01   5.6139423e-01
   5.2439854e+01   5.6339209e-01
   5.2457007e+01   5.6538996e-01
   5.2473443e+01   5.6738782e-01
   5.2490869e+01   5.6938568e-01
   5.2507949e+01   5.7138355e-01
   5.2524958e+01   5.7338141e-01
   5.2542811e+01   5.7537927e-01
   5.2560225e+01   5.7737714e-01
   5.2577355e+01   5.7937500e-01
   5.2595131e+01   5.8137286e-01
   5.2612919e+01   5.8337073e-01
   5.2633421e+01   5.8536859e-01
   5.2650182e+01   5.8736645e-01
   5.2669585e+01   5.8936432e-01
   5.2688296e+01   5.9136218e-01
   5.2707238e+01   5.9336004e-01
   5.2724788e+01   5.9535791e-01
   5.2743637e+01   5.9735577e-01
   5.2763489e+01   5.9935363e-01
   5.2780872e+01   6.0135150e-01
   5.2800411e+01   6.0334936e-01
   5.2820875e+01   6.0534722e-01
   5.2840429e+01   6.0734509e-01
   5.2858396e+01   6.0934295e-01
   5.2877091e+01   6.1134081e-01
   5.2896662e+01   6.1333868e-01
   5.2916553e+01   6.1533654e-01
   5.2938285e+01   6.1733440e-01
   5.2956230e+01   6.1933226e-01
   5.2975626e+01   6.2133013e-01
   5.2997084e+01   6.2332799e-01
   5.3019104e+01   6.2532585e-01
   5.3040554e+01   6.2732372e-01
   5.3061256e+01   6.2932158e-01
   5.3081517e+01   6.3131944e-01
   5.3102326e+01   6.3331731e-01
   5.3123618e+01   6.3531517e-01
   5.3144933e+01   6.3731303e-01
   5.3167674e+01   6.3931090e-01
   5.3189235e+01   6.4130876e-01
   5.3211760e+01   6.4330662e-01
   5.3233537e+01   6.4530449e-01
   5.3256836e+01   6.4730235e-01
   5.3278769e+01   6.4930021e-01
   5.3303899e+01   6.5129808e-01
   5.3328531e+01   6.5329594e-01
   5.3352647e+01   6.5529380e-01
   5.3378350e+01   6.5729167e-01
   5.3402930e+01   6.5928953e-01
   5.3427644e+01   6.6128739e-01
   5.3452824e+01   6.6328526e-01
   5.3478667e+01   6.6528312e-01
   5.3502767e+01   6.6728098e-01
   5.3529953e+01   6.6927885e-01
   5.3554776e+01   6.7127671e-01
   5.3578723e+01   6.7327457e-01
   5.3605483e+01   6.7527244e-01
   5.3632461e+01   6.7727030e-01
   5.3658899e+01   6.7926816e-01
   5.3685539e+01   6.8126603e-01
   5.3713668e+01   6.8326389e-01
   5.3740319e+01   6.8526175e-01
   5.3769186e+01   6.8725962e-01
   5.3798307e+01   6.8925748e-01
   5.3826414e+01   6.9125534e-01
   5.3854270e+01   6.9325321e-01
   5.3882101e+01   6.9525107e-01
   5.3910706e+01   6.9724893e-01
   5.3940015e+01   6.9924679e-01
   5.3970780e+01   7.0124466e-01
   5.4001227e+01   7.0324252e-01
   5.4029642e+01   7.0524038e-01
   5.4056230e+01   7.0723825e-01
   5.4086443e+01   7.0923611e-01
   5.4113731e+01   7.1123397e-01
   5.4145391e+01   7.1323184e-01
   5.4176102e+01   7.1522970e-01
   5.4206448e+01   7.1722756e-01
   5.4236546e+01   7.1922543e-01
   5.4264800e+01   7.2122329e-01
   5.4294769e+01   7.2322115e-01
   5.4325274e+01   7.2521902e-01
   5.4355869e+01   7.2721688e-01
   5.4387218e+01   7.2921474e-01
   5.4418950e+01   7.3121261e-01
   5.4448004e+01   7.3321047e-01
   5.4480312e+01   7.3520833e-01
   5.4510783e+01   7.3720620e-01
   5.4540616e+01   7.3920406e-01
   5.4573233e+01   7.4120192e-01
   5.4606195e+01   7.4319979e-01
   5.4638112e+01   7.4519765e-01
   5.4671576e+01   7.4719551e-01
   5.4702133e+01   7.4919338e-01
   5.4733097e+01   7.5119124e-01
   5.4765709e+01   7.5318910e-01
   5.4795138e+01   7.5518697e-01
   5.4829355e+01   7.5718483e-01
   5.4862950e+01   7.5918269e-01
   5.4895942e+01   7.6118056e-01
   5.4928946e+01   7.6317842e-01
   5.4962195e+01   7.6517628e-01
   5.4995772e+01   7.6717415e-01
   5.5027098e+01   7.6917201e-01
   5.5057634e+01   7.7116987e-01
   5.5091526e+01   7.7316774e-01
   5.5124332e+01   7.7516560e-01
   5.5156550e+01   7.7716346e-01
   5.5191027e+01   7.7916132e-01
   5.5226528e+01   7.8115919e-01
   5.5260950e+01   7.8315705e-01
   5.5297885e+01   7.8515491e-01
   5.5332127e+01   7.8715278e-01
   5.5366941e+01   7.8915064e-01
   5.5404091e+01   7.9114850e-01
   5.5437086e+01   7.9314637e-01
   5.5474761e+01   7.9514423e-01
   5.5513235e+01   7.9714209e-01
   5.5550386e+01   7.9913996e-01
   5.5588771e+01   8.0113782e-01
   5.5625869e+01   8.0313568e-01
   5.5664924e+01   8.0513355e-01
   5.5705635e+01   8.0713141e-01
   5.5747202e+01   8.0912927e-01
   5.5785835e+01   8.1112714e-01
   5.5827961e+01   8.1312500e-01
   5.5866043e+01   8.1512286e-01
   5.5907379e+01   8.1712073e-01
   5.5948871e+01   8.1911859e-01
   5.5993158e+01   8.2111645e-01
   5.6035193e+01   8.2311432e-01
   5.6075600e+01   8.2511218e-01
   5.6122461e+01   8.2711004e-01
   5.6165858e+01   8.2910791e-01
   5.6204918e+01   8.3110577e-01
   5.6244698e+01   8.3310363e-01
   5.6284511e+01   8.3510150e-01
   5.6321219e+01   8.3709936e-01
   5.6359183e+01   8.3909722e-01
   5.6399823e+01   8.4109509e-01
   5.6442057e+01   8.4309295e-01
   5.6481718e+01   8.4509081e-01
   5.6520685e+01   8.4708868e-01
   5.6563281e+01   8.4908654e-01
   5.6604148e+01   8.5108440e-01
   5.6644410e+01   8.5308226e-01
   5.6686557e+01   8.5508013e-01
   5.6727804e+01   8.5707799e-01
   5.6771860e+01   8.5907585e-01
   5.6813447e+01   8.6107372e-01
   5.6857326e+01   8.6307158e-01
   5.6900674e+01   8.6506944e-01
   5.6943123e+01   8.6706731e-01
   5.6984984e+01   8.6906517e-01
   5.7032460e+01   8.7106303e-01
   5.7078287e+01   8.7306090e-01
   5.7130455e+01   8.7505876e-01
   5.7181485e+01   8.7705662e-01
   5.7235083e+01   8.7905449e-01
   5.7292319e+01   8.8105235e-01
   5.7349344e+01   8.8305021e-01
   5.7409256e+01   8.8504808e-01
   5.7467930e+01   8.8704594e-01
   5.7522695e+01   8.8904380e-01
   5.7581824e+01   8.9104167e-01
   5.7643318e+01   8.9303953e-01
   5.7699710e+01   8.9503739e-01
   5.7767772e+01   8.9703526e-01
   5.7830302e+01   8.9903312e-01
   5.7896328e+01   9.0103098e-01
   5.7965784e+01   9.0302885e-01
   5.8035316e+01   9.0502671e-01
   5.8101848e+01   9.0702457e-01
   5.8172279e+01   9.0902244e-01
   5.8242549e+01   9.1102030e-01
   5.8316644e+01   9.1301816e-01
   5.8386475e+01   9.1501603e-01
   5.8456776e+01   9.1701389e-01
   5.8530635e+01   9.1901175e-01
   5.8607563e+01   9.2100962e-01
   5.8685789e+01   9.2300748e-01
   5.8761885e+01   9.2500534e-01
   5.8847641e+01   9.2700321e-01
   5.8939494e+01   9.2900107e-01
   5.9036564e+01   9.3099893e-01
   5.9134187e+01   9.3299679e-01
   5.9240219e+01   9.3499466e-01
   5.9351434e+01   9.3699252e-01
   5.9468358e+01   9.3899038e-01
   5.9583409e+01   9.4098825e-01
   5.9708078e+01   9.4298611e-01
   5.9836514e+01   9.4498397e-01
   5.9984057e+01   9.4698184e-01
   6.0129258e+01   9.4897970e-01
   6.0272573e+01   9.5097756e-01
   6.0432245e+01   9.5297543e-01
   6.0617907e+01   9.5497329e-01
   6.0791522e+01   9.5697115e-01
   6.0982366e+01   9.5896902e-01
   6.1148228e+01   9.6096688e-01
   6.1313591e+01   9.6296474e-01
   6.1457018e+01   9.6496261e-01
   6.1615046e+01   9.6696047e-01
   6.1760743e+01   9.6895833e-01
   6.1902126e+01   9.7095620e-01
   6.2057418e+01   9.7295406e-01
   6.2226849e+01   9.7495192e-01
   6.2405723e+01   9.7694979e-01
   6.2617388e+01   9.7894765e-01
   6.2824952e+01   9.8094551e-01
   6.3054389e+01   9.8294338e-01
   6.3294581e+01   9.8494124e-01
   6.3526304e+01   9.8693910e-01
   6.3765911e+01   9.8893697e-01
   6.4000514e+01   9.9093483e-01
   6.4286009e+01   9.9293269e-01
   6.4600184e+01   9.9493056e-01
   6.5072387e+01   9.9692842e-01
   6.5807586e+01   9.9892628e-01


==> DocData/SuppressionCDFs/SuppessionCDF-East-West-36Tx36Rx-Indoor-20TxDims.dat <==
x y 
   3.9624685e+01   1.9925214e-03
   3.9884335e+01   3.9903846e-03
   4.0032857e+01   5.9882479e-03
   4.0138736e+01   7.9861111e-03
   4.0227189e+01   9.9839744e-03
   4.0297755e+01   1.1981838e-02
   4.0359066e+01   1.3979701e-02
   4.0423532e+01   1.5977564e-02
   4.0477061e+01   1.7975427e-02
   4.0532863e+01   1.9973291e-02
   4.0584426e+01   2.1971154e-02
   4.0636580e+01   2.3969017e-02
   4.0694835e+01   2.5966880e-02
   4.0743120e+01   2.7964744e-02
   4.0791337e+01   2.9962607e-02
   4.0839153e+01   3.1960470e-02
   4.0886118e+01   3.3958333e-02
   4.0934103e+01   3.5956197e-02
   4.0976660e+01   3.7954060e-02
   4.1016940e+01   3.9951923e-02
   4.1053279e+01   4.1949786e-02
   4.1087921e+01   4.3947650e-02
   4.1124738e+01   4.5945513e-02
   4.1160153e+01   4.7943376e-02
   4.1190645e+01   4.9941239e-02
   4.1219476e+01   5.1939103e-02
   4.1245418e+01   5.3936966e-02
   4.1272354e+01   5.5934829e-02
   4.1298952e+01   5.7932692e-02
   4.1324990e+01   5.9930556e-02
   4.1349477e+01   6.1928419e-02
   4.1375222e+01   6.3926282e-02
   4.1397269e+01   6.5924145e-02
   4.1418492e+01   6.7922009e-02
   4.1435855e+01   6.9919872e-02
   4.1456981e+01   7.1917735e-02
   4.1478207e+01   7.3915598e-02
   4.1495462e+01   7.5913462e-02
   4.1514985e+01   7.7911325e-02
   4.1532096e+01   7.9909188e-02
   4.1551030e+01   8.1907051e-02
   4.1568958e+01   8.3904915e-02
   4.1588659e+01   8.5902778e-02
   4.1607504e+01   8.7900641e-02
   4.1622229e+01   8.9898504e-02
   4.1639462e+01   9.1896368e-02
   4.1656298e+01   9.3894231e-02
   4.1672220e+01   9.5892094e-02
   4.1688254e+01   9.7889957e-02
   4.1703960e+01   9.9887821e-02
   4.1720003e+01   1.0188568e-01
   4.1735600e+01   1.0388355e-01
   4.1750945e+01   1.0588141e-01
   4.1765728e+01   1.0787927e-01
   4.1779868e+01   1.0987714e-01
   4.1794838e+01   1.1187500e-01
   4.1808952e+01   1.1387286e-01
   4.1822642e+01   1.1587073e-01
   4.1836286e+01   1.1786859e-01
   4.1849622e+01   1.1986645e-01
   4.1862903e+01   1.2186432e-01
   4.1876336e+01   1.2386218e-01
   4.1891464e+01   1.2586004e-01
   4.1904762e+01   1.2785791e-01
   4.1917120e+01   1.2985577e-01
   4.1930273e+01   1.3185363e-01
   4.1943699e+01   1.3385150e-01
   4.1956355e+01   1.3584936e-01
   4.1968791e+01   1.3784722e-01
   4.1980583e+01   1.3984509e-01
   4.1992985e+01   1.4184295e-01
   4.2004810e+01   1.4384081e-01
   4.2016696e+01   1.4583868e-01
   4.2028558e+01   1.4783654e-01
   4.2041109e+01   1.4983440e-01
   4.2052810e+01   1.5183226e-01
   4.2065514e+01   1.5383013e-01
   4.2078273e+01   1.5582799e-01
   4.2090131e+01   1.5782585e-01
   4.2101596e+01   1.5982372e-01
   4.2113154e+01   1.6182158e-01
   4.2124859e+01   1.6381944e-01
   4.2135802e+01   1.6581731e-01
   4.2147652e+01   1.6781517e-01
   4.2158816e+01   1.6981303e-01
   4.2170150e+01   1.7181090e-01
   4.2180689e+01   1.7380876e-01
   4.2192934e+01   1.7580662e-01
   4.2203980e+01   1.7780449e-01
   4.2214956e+01   1.7980235e-01
   4.2225983e+01   1.8180021e-01
   4.2237604e+01   1.8379808e-01
   4.2248856e+01   1.8579594e-01
   4.2260311e+01   1.8779380e-01
   4.2270853e+01   1.8979167e-01
   4.2282589e+01   1.9178953e-01
   4.2292894e+01   1.9378739e-01
   4.2304013e+01   1.9578526e-01
   4.2314093e+01   1.9778312e-01
   4.2323838e+01   1.9978098e-01
   4.2334817e+01   2.0177885e-01
   4.2344972e+01   2.0377671e-01
   4.2355281e+01   2.0577457e-01
   4.2364924e+01   2.0777244e-01
   4.2375269e+01   2.0977030e-01
   4.2385653e+01   2.1176816e-01
   4.2396988e+01   2.1376603e-01
   4.2406493e+01   2.1576389e-01
   4.2416911e+01   2.1776175e-01
   4.2425559e+01   2.1975962e-01
   4.2435547e+01   2.2175748e-01
   4.2445385e+01   2.2375534e-01
   4.2455519e+01   2.2575321e-01
   4.2465754e+01   2.2775107e-01
   4.2475178e+01   2.2974893e-01
   4.2485637e+01   2.3174679e-01
   4.2496475e+01   2.3374466e-01
   4.2506670e+01   2.3574252e-01
   4.2515889e+01   2.3774038e-01
   4.2524974e+01   2.3973825e-01
   4.2534053e+01   2.4173611e-01
   4.2543698e+01   2.4373397e-01
   4.2552881e+01   2.4573184e-01
   4.2562462e+01   2.4772970e-01
   4.2571958e+01   2.4972756e-01
   4.2582070e+01   2.5172543e-01
   4.2592219e+01   2.5372329e-01
   4.2601773e+01   2.5572115e-01
   4.2611223e+01   2.5771902e-01
   4.2620512e+01   2.5971688e-01
   4.2630481e+01   2.6171474e-01
   4.2639189e+01   2.6371261e-01
   4.2648676e+01   2.6571047e-01
   4.2658735e+01   2.6770833e-01
   4.2668604e+01   2.6970620e-01
   4.2677807e+01   2.7170406e-01
   4.2686526e+01   2.7370192e-01
   4.2695971e+01   2.7569979e-01
   4.2705648e+01   2.7769765e-01
   4.2714787e+01   2.7969551e-01
   4.2724025e+01   2.8169338e-01
   4.2733821e+01   2.8369124e-01
   4.2743369e+01   2.8568910e-01
   4.2752496e+01   2.8768697e-01
   4.2761735e+01   2.8968483e-01
   4.2770971e+01   2.9168269e-01
   4.2779733e+01   2.9368056e-01
   4.2788651e+01   2.9567842e-01
   4.2798494e+01   2.9767628e-01
   4.2807312e+01   2.9967415e-01
   4.2815818e+01   3.0167201e-01
   4.2825211e+01   3.0366987e-01
   4.2834436e+01   3.0566774e-01
   4.2843798e+01   3.0766560e-01
   4.2852300e+01   3.0966346e-01
   4.2861689e+01   3.1166132e-01
   4.2869908e+01   3.1365919e-01
   4.2878729e+01   3.1565705e-01
   4.2887951e+01   3.1765491e-01
   4.2896686e+01   3.1965278e-01
   4.2906056e+01   3.2165064e-01
   4.2915996e+01   3.2364850e-01
   4.2925670e+01   3.2564637e-01
   4.2934477e+01   3.2764423e-01
   4.2944355e+01   3.2964209e-01
   4.2953388e+01   3.3163996e-01
   4.2962474e+01   3.3363782e-01
   4.2972192e+01   3.3563568e-01
   4.2981449e+01   3.3763355e-01
   4.2991082e+01   3.3963141e-01
   4.2999371e+01   3.4162927e-01
   4.3008259e+01   3.4362714e-01
   4.3018399e+01   3.4562500e-01
   4.3028195e+01   3.4762286e-01
   4.3038124e+01   3.4962073e-01
   4.3047529e+01   3.5161859e-01
   4.3056505e+01   3.5361645e-01
   4.3065967e+01   3.5561432e-01
   4.3075236e+01   3.5761218e-01
   4.3084519e+01   3.5961004e-01
   4.3093867e+01   3.6160791e-01
   4.3102733e+01   3.6360577e-01
   4.3111266e+01   3.6560363e-01
   4.3120498e+01   3.6760150e-01
   4.3129923e+01   3.6959936e-01
   4.3139509e+01   3.7159722e-01
   4.3148349e+01   3.7359509e-01
   4.3157612e+01   3.7559295e-01
   4.3166303e+01   3.7759081e-01
   4.3175438e+01   3.7958868e-01
   4.3184958e+01   3.8158654e-01
   4.3194075e+01   3.8358440e-01
   4.3203595e+01   3.8558226e-01
   4.3212814e+01   3.8758013e-01
   4.3222571e+01   3.8957799e-01
   4.3231602e+01   3.9157585e-01
   4.3240489e+01   3.9357372e-01
   4.3250659e+01   3.9557158e-01
   4.3259967e+01   3.9756944e-01
   4.3269429e+01   3.9956731e-01
   4.3279490e+01   4.0156517e-01
   4.3288204e+01   4.0356303e-01
   4.3297464e+01   4.0556090e-01
   4.3306122e+01   4.0755876e-01
   4.3315604e+01   4.0955662e-01
   4.3324444e+01   4.1155449e-01
   4.3333689e+01   4.1355235e-01
   4.3342520e+01   4.1555021e-01
   4.3351828e+01   4.1754808e-01
   4.3362480e+01   4.1954594e-01
   4.3371301e+01   4.2154380e-01
   4.3381265e+01   4.2354167e-01
   4.3391874e+01   4.2553953e-01
   4.3401753e+01   4.2753739e-01
   4.3410757e+01   4.2953526e-01
   4.3419834e+01   4.3153312e-01
   4.3429301e+01   4.3353098e-01
   4.3438427e+01   4.3552885e-01
   4.3448526e+01   4.3752671e-01
   4.3458314e+01   4.3952457e-01
   4.3467867e+01   4.4152244e-01
   4.3477078e+01   4.4352030e-01
   4.3486144e+01   4.4551816e-01
   4.3495676e+01   4.4751603e-01
   4.3504654e+01   4.4951389e-01
   4.3514463e+01   4.5151175e-01
   4.3523724e+01   4.5350962e-01
   4.3534554e+01   4.5550748e-01
   4.3543485e+01   4.5750534e-01
   4.3553543e+01   4.5950321e-01
   4.3562841e+01   4.6150107e-01
   4.3572924e+01   4.6349893e-01
   4.3583809e+01   4.6549679e-01
   4.3593167e+01   4.6749466e-01
   4.3603552e+01   4.6949252e-01
   4.3613757e+01   4.7149038e-01
   4.3624368e+01   4.7348825e-01
   4.3633645e+01   4.7548611e-01
   4.3643579e+01   4.7748397e-01
   4.3653440e+01   4.7948184e-01
   4.3663564e+01   4.8147970e-01
   4.3673435e+01   4.8347756e-01
   4.3683814e+01   4.8547543e-01
   4.3694625e+01   4.8747329e-01
   4.3704419e+01   4.8947115e-01
   4.3715212e+01   4.9146902e-01
   4.3726583e+01   4.9346688e-01
   4.3738324e+01   4.9546474e-01
   4.3749822e+01   4.9746261e-01
   4.3760471e+01   4.9946047e-01
   4.3771429e+01   5.0145833e-01
   4.3782806e+01   5.0345620e-01
   4.3794230e+01   5.0545406e-01
   4.3805730e+01   5.0745192e-01
   4.3816862e+01   5.0944979e-01
   4.3827824e+01   5.1144765e-01
   4.3838604e+01   5.1344551e-01
   4.3850164e+01   5.1544338e-01
   4.3861104e+01   5.1744124e-01
   4.3872452e+01   5.1943910e-01
   4.3883713e+01   5.2143697e-01
   4.3894639e+01   5.2343483e-01
   4.3905754e+01   5.2543269e-01
   4.3916844e+01   5.2743056e-01
   4.3927419e+01   5.2942842e-01
   4.3938436e+01   5.3142628e-01
   4.3949441e+01   5.3342415e-01
   4.3960941e+01   5.3542201e-01
   4.3972603e+01   5.3741987e-01
   4.3985402e+01   5.3941774e-01
   4.3996125e+01   5.4141560e-01
   4.4007983e+01   5.4341346e-01
   4.4019832e+01   5.4541132e-01
   4.4031277e+01   5.4740919e-01
   4.4042926e+01   5.4940705e-01
   4.4054807e+01   5.5140491e-01
   4.4067442e+01   5.5340278e-01
   4.4080067e+01   5.5540064e-01
   4.4092575e+01   5.5739850e-01
   4.4104789e+01   5.5939637e-01
   4.4116853e+01   5.6139423e-01
   4.4129017e+01   5.6339209e-01
   4.4141426e+01   5.6538996e-01
   4.4153163e+01   5.6738782e-01
   4.4165098e+01   5.6938568e-01
   4.4176658e+01   5.7138355e-01
   4.4189216e+01   5.7338141e-01
   4.4201838e+01   5.7537927e-01
   4.4214766e+01   5.7737714e-01
   4.4227425e+01   5.7937500e-01
   4.4239663e+01   5.8137286e-01
   4.4250793e+01   5.8337073e-01
   4.4262356e+01   5.8536859e-01
   4.4275190e+01   5.8736645e-01
   4.4288657e+01   5.8936432e-01
   4.4300289e+01   5.9136218e-01
   4.4313213e+01   5.9336004e-01
   4.4326123e+01   5.9535791e-01
   4.4339097e+01   5.9735577e-01
   4.4352246e+01   5.9935363e-01
   4.4364945e+01   6.0135150e-01
   4.4377744e+01   6.0334936e-01
   4.4390643e+01   6.0534722e-01
   4.4402788e+01   6.0734509e-01
   4.4416587e+01   6.0934295e-01
   4.4431908e+01   6.1134081e-01
   4.4444235e+01   6.1333868e-01
   4.4457973e+01   6.1533654e-01
   4.4472424e+01   6.1733440e-01
   4.4485498e+01   6.1933226e-01
   4.4499547e+01   6.2133013e-01
   4.4512939e+01   6.2332799e-01
   4.4527714e+01   6.2532585e-01
   4.4542425e+01   6.2732372e-01
   4.4557881e+01   6.2932158e-01
   4.4573504e+01   6.3131944e-01
   4.4589852e+01   6.3331731e-01
   4.4604395e+01   6.3531517e-01
   4.4620201e+01   6.3731303e-01
   4.4635346e+01   6.3931090e-01
   4.4651728e+01   6.4130876e-01
   4.4668917e+01   6.4330662e-01
   4.4686117e+01   6.4530449e-01
   4.4703403e+01   6.4730235e-01
   4.4720109e+01   6.4930021e-01
   4.4736412e+01   6.5129808e-01
   4.4756233e+01   6.5329594e-01
   4.4773317e+01   6.5529380e-01
   4.4790543e+01   6.5729167e-01
   4.4807535e+01   6.5928953e-01
   4.4826642e+01   6.6128739e-01
   4.4844990e+01   6.6328526e-01
   4.4862479e+01   6.6528312e-01
   4.4881720e+01   6.6728098e-01
   4.4901718e+01   6.6927885e-01
   4.4921019e+01   6.7127671e-01
   4.4939403e+01   6.7327457e-01
   4.4957855e+01   6.7527244e-01
   4.4976038e+01   6.7727030e-01
   4.4994830e+01   6.7926816e-01
   4.5013879e+01   6.8126603e-01
   4.5035802e+01   6.8326389e-01
   4.5055796e+01   6.8526175e-01
   4.5076665e+01   6.8725962e-01
   4.5100343e+01   6.8925748e-01
   4.5123489e+01   6.9125534e-01
   4.5145195e+01   6.9325321e-01
   4.5167587e+01   6.9525107e-01
   4.5191174e+01   6.9724893e-01
   4.5212502e+01   6.9924679e-01
   4.5237303e+01   7.0124466e-01
   4.5260518e+01   7.0324252e-01
   4.5284669e+01   7.0524038e-01
   4.5306679e+01   7.0723825e-01
   4.5332090e+01   7.0923611e-01
   4.5358015e+01   7.1123397e-01
   4.5382951e+01   7.1323184e-01
   4.5408519e+01   7.1522970e-01
   4.5435252e+01   7.1722756e-01
   4.5459993e+01   7.1922543e-01
   4.5488907e+01   7.2122329e-01
   4.5517421e+01   7.2322115e-01
   4.5547330e+01   7.2521902e-01
   4.5576277e+01   7.2721688e-01
   4.5601921e+01   7.2921474e-01
   4.5634254e+01   7.3121261e-01
   4.5667777e+01   7.3321047e-01
   4.5696905e+01   7.3520833e-01
   4.5730936e+01   7.3720620e-01
   4.5763399e+01   7.3920406e-01
   4.5799629e+01   7.4120192e-01
   4.5836443e+01   7.4319979e-01
   4.5874949e+01   7.4519765e-01
   4.5913121e+01   7.4719551e-01
   4.5950097e+01   7.4919338e-01
   4.5988951e+01   7.5119124e-01
   4.6027159e+01   7.5318910e-01
   4.6065206e+01   7.5518697e-01
   4.6108987e+01   7.5718483e-01
   4.6152008e+01   7.5918269e-01
   4.6191627e+01   7.6118056e-01
   4.6229485e+01   7.6317842e-01
   4.6273611e+01   7.6517628e-01
   4.6314423e+01   7.6717415e-01
   4.6358236e+01   7.6917201e-01
   4.6399651e+01   7.7116987e-01
   4.6438653e+01   7.7316774e-01
   4.6478226e+01   7.7516560e-01
   4.6520414e+01   7.7716346e-01
   4.6561882e+01   7.7916132e-01
   4.6606075e+01   7.8115919e-01
   4.6647014e+01   7.8315705e-01
   4.6686315e+01   7.8515491e-01
   4.6727356e+01   7.8715278e-01
   4.6769130e+01   7.8915064e-01
   4.6806072e+01   7.9114850e-01
   4.6845847e+01   7.9314637e-01
   4.6888960e+01   7.9514423e-01
   4.6933289e+01   7.9714209e-01
   4.6975363e+01   7.9913996e-01
   4.7012710e+01   8.0113782e-01
   4.7052639e+01   8.0313568e-01
   4.7092708e+01   8.0513355e-01
   4.7136200e+01   8.0713141e-01
   4.7173436e+01   8.0912927e-01
   4.7214442e+01   8.1112714e-01
   4.7254192e+01   8.1312500e-01
   4.7293236e+01   8.1512286e-01
   4.7334892e+01   8.1712073e-01
   4.7379620e+01   8.1911859e-01
   4.7420826e+01   8.2111645e-01
   4.7461416e+01   8.2311432e-01
   4.7500751e+01   8.2511218e-01
   4.7542551e+01   8.2711004e-01
   4.7582658e+01   8.2910791e-01
   4.7625406e+01   8.3110577e-01
   4.7667089e+01   8.3310363e-01
   4.7707603e+01   8.3510150e-01
   4.7746168e+01   8.3709936e-01
   4.7788987e+01   8.3909722e-01
   4.7830084e+01   8.4109509e-01
   4.7867658e+01   8.4309295e-01
   4.7908046e+01   8.4509081e-01
   4.7946355e+01   8.4708868e-01
   4.7985506e+01   8.4908654e-01
   4.8027561e+01   8.5108440e-01
   4.8064586e+01   8.5308226e-01
   4.8103826e+01   8.5508013e-01
   4.8136383e+01   8.5707799e-01
   4.8176354e+01   8.5907585e-01
   4.8221493e+01   8.6107372e-01
   4.8262612e+01   8.6307158e-01
   4.8301186e+01   8.6506944e-01
   4.8343956e+01   8.6706731e-01
   4.8386237e+01   8.6906517e-01
   4.8427139e+01   8.7106303e-01
   4.8466886e+01   8.7306090e-01
   4.8508167e+01   8.7505876e-01
   4.8547252e+01   8.7705662e-01
   4.8590656e+01   8.7905449e-01
   4.8635540e+01   8.8105235e-01
   4.8679296e+01   8.8305021e-01
   4.8724890e+01   8.8504808e-01
   4.8770133e+01   8.8704594e-01
   4.8817550e+01   8.8904380e-01
   4.8866180e+01   8.9104167e-01
   4.8914680e+01   8.9303953e-01
   4.8962692e+01   8.9503739e-01
   4.9009427e+01   8.9703526e-01
   4.9056205e+01   8.9903312e-01
   4.9097499e+01   9.0103098e-01
   4.9143241e+01   9.0302885e-01
   4.9188119e+01   9.0502671e-01
   4.9240028e+01   9.0702457e-01
   4.9290683e+01   9.0902244e-01
   4.9342108e+01   9.1102030e-01
   4.9397845e+01   9.1301816e-01
   4.9451566e+01   9.1501603e-01
   4.9512215e+01   9.1701389e-01
   4.9578688e+01   9.1901175e-01
   4.9652578e+01   9.2100962e-01
   4.9731256e+01   9.2300748e-01
   4.9819190e+01   9.2500534e-01
   4.9906785e+01   9.2700321e-01
   5.0008634e+01   9.2900107e-01
   5.0117704e+01   9.3099893e-01
   5.0236823e+01   9.3299679e-01
   5.0372919e+01   9.3499466e-01
   5.0499493e+01   9.3699252e-01
   5.0625792e+01   9.3899038e-01
   5.0763366e+01   9.4098825e-01
   5.0883447e+01   9.4298611e-01
   5.1016804e+01   9.4498397e-01
   5.1161735e+01   9.4698184e-01
   5.1310416e+01   9.4897970e-01
   5.1444630e+01   9.5097756e-01
   5.1572548e+01   9.5297543e-01
   5.1687928e+01   9.5497329e-01
   5.1810928e+01   9.5697115e-01
   5.1924784e+01   9.5896902e-01
   5.2034410e+01   9.6096688e-01
   5.2140218e+01   9.6296474e-01
   5.2254579e+01   9.6496261e-01
   5.2378831e+01   9.6696047e-01
   5.2524103e+01   9.6895833e-01
   5.2679707e+01   9.7095620e-01
   5.2826424e+01   9.7295406e-01
   5.2986346e+01   9.7495192e-01
   5.3165353e+01   9.7694979e-01
   5.3344508e+01   9.7894765e-01
   5.3542922e+01   9.8094551e-01
   5.3749602e+01   9.8294338e-01
   5.3932598e+01   9.8494124e-01
   5.4089897e+01   9.8693910e-01
   5.4234117e+01   9.8893697e-01
   5.4401769e+01   9.9093483e-01
   5.4555461e+01   9.9293269e-01
   5.4771816e+01   9.9493056e-01
   5.5066874e+01   9.9692842e-01
   5.5642375e+01   9.9892628e-01


==> DocData/SuppressionCDFs/SuppessionCDF-East-West-36Tx36Rx-Indoor-28TxDims.dat <==
x y 
   2.9266836e+01   1.9925214e-03
   2.9801648e+01   3.9903846e-03
   3.0046245e+01   5.9882479e-03
   3.0191055e+01   7.9861111e-03
   3.0313182e+01   9.9839744e-03
   3.0429226e+01   1.1981838e-02
   3.0546093e+01   1.3979701e-02
   3.0650854e+01   1.5977564e-02
   3.0754247e+01   1.7975427e-02
   3.0855429e+01   1.9973291e-02
   3.0944387e+01   2.1971154e-02
   3.1030346e+01   2.3969017e-02
   3.1100395e+01   2.5966880e-02
   3.1171431e+01   2.7964744e-02
   3.1233443e+01   2.9962607e-02
   3.1296814e+01   3.1960470e-02
   3.1357431e+01   3.3958333e-02
   3.1418093e+01   3.5956197e-02
   3.1480006e+01   3.7954060e-02
   3.1540661e+01   3.9951923e-02
   3.1600980e+01   4.1949786e-02
   3.1656419e+01   4.3947650e-02
   3.1713152e+01   4.5945513e-02
   3.1771974e+01   4.7943376e-02
   3.1830439e+01   4.9941239e-02
   3.1885185e+01   5.1939103e-02
   3.1941630e+01   5.3936966e-02
   3.1998607e+01   5.5934829e-02
   3.2049056e+01   5.7932692e-02
   3.2099309e+01   5.9930556e-02
   3.2141828e+01   6.1928419e-02
   3.2186200e+01   6.3926282e-02
   3.2226227e+01   6.5924145e-02
   3.2263537e+01   6.7922009e-02
   3.2300719e+01   6.9919872e-02
   3.2336918e+01   7.1917735e-02
   3.2373462e+01   7.3915598e-02
   3.2409259e+01   7.5913462e-02
   3.2441677e+01   7.7911325e-02
   3.2476108e+01   7.9909188e-02
   3.2508783e+01   8.1907051e-02
   3.2541919e+01   8.3904915e-02
   3.2571124e+01   8.5902778e-02
   3.2598976e+01   8.7900641e-02
   3.2627524e+01   8.9898504e-02
   3.2657474e+01   9.1896368e-02
   3.2684970e+01   9.3894231e-02
   3.2711801e+01   9.5892094e-02
   3.2738216e+01   9.7889957e-02
   3.2765142e+01   9.9887821e-02
   3.2792545e+01   1.0188568e-01
   3.2822114e+01   1.0388355e-01
   3.2850817e+01   1.0588141e-01
   3.2882589e+01   1.0787927e-01
   3.2909600e+01   1.0987714e-01
   3.2936593e+01   1.1187500e-01
   3.2962395e+01   1.1387286e-01
   3.2989354e+01   1.1587073e-01
   3.3015897e+01   1.1786859e-01
   3.3044013e+01   1.1986645e-01
   3.3069006e+01   1.2186432e-01
   3.3099002e+01   1.2386218e-01
   3.3126527e+01   1.2586004e-01
   3.3154980e+01   1.2785791e-01
   3.3183325e+01   1.2985577e-01
   3.3215900e+01   1.3185363e-01
   3.3248112e+01   1.3385150e-01
   3.3276178e+01   1.3584936e-01
   3.3305283e+01   1.3784722e-01
   3.3331749e+01   1.3984509e-01
   3.3357960e+01   1.4184295e-01
   3.3384423e+01   1.4384081e-01
   3.3410199e+01   1.4583868e-01
   3.3435724e+01   1.4783654e-01
   3.3458754e+01   1.4983440e-01
   3.3480824e+01   1.5183226e-01
   3.3506324e+01   1.5383013e-01
   3.3528599e+01   1.5582799e-01
   3.3549229e+01   1.5782585e-01
   3.3571660e+01   1.5982372e-01
   3.3593721e+01   1.6182158e-01
   3.3613413e+01   1.6381944e-01
   3.3634367e+01   1.6581731e-01
   3.3652967e+01   1.6781517e-01
   3.3672424e+01   1.6981303e-01
   3.3691006e+01   1.7181090e-01
   3.3711395e+01   1.7380876e-01
   3.3730294e+01   1.7580662e-01
   3.3749823e+01   1.7780449e-01
   3.3768253e+01   1.7980235e-01
   3.3788321e+01   1.8180021e-01
   3.3808301e+01   1.8379808e-01
   3.3828070e+01   1.8579594e-01
   3.3847558e+01   1.8779380e-01
   3.3866990e+01   1.8979167e-01
   3.3885716e+01   1.9178953e-01
   3.3905721e+01   1.9378739e-01
   3.3924618e+01   1.9578526e-01
   3.3945231e+01   1.9778312e-01
   3.3963647e+01   1.9978098e-01
   3.3981139e+01   2.0177885e-01
   3.3999666e+01   2.0377671e-01
   3.4018210e+01   2.0577457e-01
   3.4038283e+01   2.0777244e-01
   3.4056713e+01   2.0977030e-01
   3.4075900e+01   2.1176816e-01
   3.4094545e+01   2.1376603e-01
   3.4114626e+01   2.1576389e-01
   3.4133115e+01   2.1776175e-01
   3.4153660e+01   2.1975962e-01
   3.4171879e+01   2.2175748e-01
   3.4189035e+01   2.2375534e-01
   3.4207504e+01   2.2575321e-01
   3.4225549e+01   2.2775107e-01
   3.4244647e+01   2.2974893e-01
   3.4263972e+01   2.3174679e-01
   3.4283946e+01   2.3374466e-01
   3.4303030e+01   2.3574252e-01
   3.4322528e+01   2.3774038e-01
   3.4343579e+01   2.3973825e-01
   3.4362343e+01   2.4173611e-01
   3.4381628e+01   2.4373397e-01
   3.4402936e+01   2.4573184e-01
   3.4424238e+01   2.4772970e-01
   3.4444316e+01   2.4972756e-01
   3.4463916e+01   2.5172543e-01
   3.4483157e+01   2.5372329e-01
   3.4501081e+01   2.5572115e-01
   3.4517808e+01   2.5771902e-01
   3.4535823e+01   2.5971688e-01
   3.4554359e+01   2.6171474e-01
   3.4573541e+01   2.6371261e-01
   3.4591168e+01   2.6571047e-01
   3.4609646e+01   2.6770833e-01
   3.4628884e+01   2.6970620e-01
   3.4647563e+01   2.7170406e-01
   3.4664950e+01   2.7370192e-01
   3.4681685e+01   2.7569979e-01
   3.4699363e+01   2.7769765e-01
   3.4716534e+01   2.7969551e-01
   3.4733079e+01   2.8169338e-01
   3.4751416e+01   2.8369124e-01
   3.4769410e+01   2.8568910e-01
   3.4786572e+01   2.8768697e-01
   3.4802796e+01   2.8968483e-01
   3.4820390e+01   2.9168269e-01
   3.4836944e+01   2.9368056e-01
   3.4852659e+01   2.9567842e-01
   3.4866959e+01   2.9767628e-01
   3.4881305e+01   2.9967415e-01
   3.4895512e+01   3.0167201e-01
   3.4909436e+01   3.0366987e-01
   3.4923056e+01   3.0566774e-01
   3.4936958e+01   3.0766560e-01
   3.4949907e+01   3.0966346e-01
   3.4962669e+01   3.1166132e-01
   3.4976074e+01   3.1365919e-01
   3.4989183e+01   3.1565705e-01
   3.5000891e+01   3.1765491e-01
   3.5014027e+01   3.1965278e-01
   3.5026278e+01   3.2165064e-01
   3.5037546e+01   3.2364850e-01
   3.5049172e+01   3.2564637e-01
   3.5060780e+01   3.2764423e-01
   3.5072359e+01   3.2964209e-01
   3.5084157e+01   3.3163996e-01
   3.5095987e+01   3.3363782e-01
   3.5107095e+01   3.3563568e-01
   3.5118385e+01   3.3763355e-01
   3.5129553e+01   3.3963141e-01
   3.5140574e+01   3.4162927e-01
   3.5152783e+01   3.4362714e-01
   3.5163852e+01   3.4562500e-01
   3.5173990e+01   3.4762286e-01
   3.5185965e+01   3.4962073e-01
   3.5197581e+01   3.5161859e-01
   3.5210141e+01   3.5361645e-01
   3.5223177e+01   3.5561432e-01
   3.5234469e+01   3.5761218e-01
   3.5247025e+01   3.5961004e-01
   3.5258932e+01   3.6160791e-01
   3.5270551e+01   3.6360577e-01
   3.5281717e+01   3.6560363e-01
   3.5293288e+01   3.6760150e-01
   3.5305378e+01   3.6959936e-01
   3.5316475e+01   3.7159722e-01
   3.5329320e+01   3.7359509e-01
   3.5341409e+01   3.7559295e-01
   3.5354482e+01   3.7759081e-01
   3.5365373e+01   3.7958868e-01
   3.5377047e+01   3.8158654e-01
   3.5389653e+01   3.8358440e-01
   3.5401060e+01   3.8558226e-01
   3.5412597e+01   3.8758013e-01
   3.5425706e+01   3.8957799e-01
   3.5435888e+01   3.9157585e-01
   3.5447475e+01   3.9357372e-01
   3.5459311e+01   3.9557158e-01
   3.5470783e+01   3.9756944e-01
   3.5482769e+01   3.9956731e-01
   3.5494969e+01   4.0156517e-01
   3.5507239e+01   4.0356303e-01
   3.5519494e+01   4.0556090e-01
   3.5532877e+01   4.0755876e-01
   3.5545057e+01   4.0955662e-01
   3.5558011e+01   4.1155449e-01
   3.5569404e+01   4.1355235e-01
   3.5580178e+01   4.1555021e-01
   3.5591811e+01   4.1754808e-01
   3.5603885e+01   4.1954594e-01
   3.5615824e+01   4.2154380e-01
   3.5627393e+01   4.2354167e-01
   3.5637968e+01   4.2553953e-01
   3.5649186e+01   4.2753739e-01
   3.5661231e+01   4.2953526e-01
   3.5672390e+01   4.3153312e-01
   3.5683168e+01   4.3353098e-01
   3.5694229e+01   4.3552885e-01
   3.5705475e+01   4.3752671e-01
   3.5716263e+01   4.3952457e-01
   3.5726167e+01   4.4152244e-01
   3.5737366e+01   4.4352030e-01
   3.5748273e+01   4.4551816e-01
   3.5759338e+01   4.4751603e-01
   3.5770209e+01   4.4951389e-01
   3.5781240e+01   4.5151175e-01
   3.5791772e+01   4.5350962e-01
   3.5802532e+01   4.5550748e-01
   3.5812987e+01   4.5750534e-01
   3.5823397e+01   4.5950321e-01
   3.5834491e+01   4.6150107e-01
   3.5845090e+01   4.6349893e-01
   3.5855873e+01   4.6549679e-01
   3.5866536e+01   4.6749466e-01
   3.5878196e+01   4.6949252e-01
   3.5889488e+01   4.7149038e-01
   3.5899345e+01   4.7348825e-01
   3.5910012e+01   4.7548611e-01
   3.5920423e+01   4.7748397e-01
   3.5930601e+01   4.7948184e-01
   3.5940703e+01   4.8147970e-01
   3.5951295e+01   4.8347756e-01
   3.5961396e+01   4.8547543e-01
   3.5972090e+01   4.8747329e-01
   3.5982291e+01   4.8947115e-01
   3.5992541e+01   4.9146902e-01
   3.6002064e+01   4.9346688e-01
   3.6012443e+01   4.9546474e-01
   3.6022372e+01   4.9746261e-01
   3.6033764e+01   4.9946047e-01
   3.6044198e+01   5.0145833e-01
   3.6054870e+01   5.0345620e-01
   3.6065165e+01   5.0545406e-01
   3.6075566e+01   5.0745192e-01
   3.6085669e+01   5.0944979e-01
   3.6095860e+01   5.1144765e-01
   3.6106968e+01   5.1344551e-01
   3.6117190e+01   5.1544338e-01
   3.6127808e+01   5.1744124e-01
   3.6138603e+01   5.1943910e-01
   3.6148638e+01   5.2143697e-01
   3.6158119e+01   5.2343483e-01
   3.6168420e+01   5.2543269e-01
   3.6178546e+01   5.2743056e-01
   3.6187355e+01   5.2942842e-01
   3.6197636e+01   5.3142628e-01
   3.6208350e+01   5.3342415e-01
   3.6218054e+01   5.3542201e-01
   3.6227139e+01   5.3741987e-01
   3.6238559e+01   5.3941774e-01
   3.6248941e+01   5.4141560e-01
   3.6258744e+01   5.4341346e-01
   3.6268893e+01   5.4541132e-01
   3.6278788e+01   5.4740919e-01
   3.6288549e+01   5.4940705e-01
   3.6298841e+01   5.5140491e-01
   3.6309058e+01   5.5340278e-01
   3.6319208e+01   5.5540064e-01
   3.6330059e+01   5.5739850e-01
   3.6340086e+01   5.5939637e-01
   3.6350975e+01   5.6139423e-01
   3.6361151e+01   5.6339209e-01
   3.6372518e+01   5.6538996e-01
   3.6382335e+01   5.6738782e-01
   3.6392511e+01   5.6938568e-01
   3.6402496e+01   5.7138355e-01
   3.6412637e+01   5.7338141e-01
   3.6422797e+01   5.7537927e-01
   3.6432959e+01   5.7737714e-01
   3.6444116e+01   5.7937500e-01
   3.6454873e+01   5.8137286e-01
   3.6465503e+01   5.8337073e-01
   3.6475767e+01   5.8536859e-01
   3.6486699e+01   5.8736645e-01
   3.6498746e+01   5.8936432e-01
   3.6509382e+01   5.9136218e-01
   3.6520642e+01   5.9336004e-01
   3.6532031e+01   5.9535791e-01
   3.6543397e+01   5.9735577e-01
   3.6555395e+01   5.9935363e-01
   3.6566217e+01   6.0135150e-01
   3.6578261e+01   6.0334936e-01
   3.6590626e+01   6.0534722e-01
   3.6602428e+01   6.0734509e-01
   3.6614085e+01   6.0934295e-01
   3.6625391e+01   6.1134081e-01
   3.6635890e+01   6.1333868e-01
   3.6646927e+01   6.1533654e-01
   3.6659190e+01   6.1733440e-01
   3.6671410e+01   6.1933226e-01
   3.6684951e+01   6.2133013e-01
   3.6697398e+01   6.2332799e-01
   3.6709707e+01   6.2532585e-01
   3.6721694e+01   6.2732372e-01
   3.6735161e+01   6.2932158e-01
   3.6746765e+01   6.3131944e-01
   3.6759187e+01   6.3331731e-01
   3.6770966e+01   6.3531517e-01
   3.6782467e+01   6.3731303e-01
   3.6794012e+01   6.3931090e-01
   3.6805192e+01   6.4130876e-01
   3.6816213e+01   6.4330662e-01
   3.6827494e+01   6.4530449e-01
   3.6838243e+01   6.4730235e-01
   3.6849216e+01   6.4930021e-01
   3.6859759e+01   6.5129808e-01
   3.6873011e+01   6.5329594e-01
   3.6883833e+01   6.5529380e-01
   3.6894635e+01   6.5729167e-01
   3.6906852e+01   6.5928953e-01
   3.6918648e+01   6.6128739e-01
   3.6930306e+01   6.6328526e-01
   3.6940879e+01   6.6528312e-01
   3.6952046e+01   6.6728098e-01
   3.6963973e+01   6.6927885e-01
   3.6975903e+01   6.7127671e-01
   3.6986094e+01   6.7327457e-01
   3.6997256e+01   6.7527244e-01
   3.7008603e+01   6.7727030e-01
   3.7020222e+01   6.7926816e-01
   3.7032007e+01   6.8126603e-01
   3.7043567e+01   6.8326389e-01
   3.7055245e+01   6.8526175e-01
   3.7066182e+01   6.8725962e-01
   3.7077108e+01   6.8925748e-01
   3.7087865e+01   6.9125534e-01
   3.7099420e+01   6.9325321e-01
   3.7110261e+01   6.9525107e-01
   3.7120523e+01   6.9724893e-01
   3.7130794e+01   6.9924679e-01
   3.7141475e+01   7.0124466e-01
   3.7152548e+01   7.0324252e-01
   3.7164040e+01   7.0524038e-01
   3.7175875e+01   7.0723825e-01
   3.7186108e+01   7.0923611e-01
   3.7197267e+01   7.1123397e-01
   3.7207432e+01   7.1323184e-01
   3.7218167e+01   7.1522970e-01
   3.7228894e+01   7.1722756e-01
   3.7238814e+01   7.1922543e-01
   3.7249794e+01   7.2122329e-01
   3.7261158e+01   7.2322115e-01
   3.7273230e+01   7.2521902e-01
   3.7285786e+01   7.2721688e-01
   3.7296686e+01   7.2921474e-01
   3.7308046e+01   7.3121261e-01
   3.7318972e+01   7.3321047e-01
   3.7328857e+01   7.3520833e-01
   3.7339665e+01   7.3720620e-01
   3.7351367e+01   7.3920406e-01
   3.7362840e+01   7.4120192e-01
   3.7373489e+01   7.4319979e-01
   3.7385170e+01   7.4519765e-01
   3.7398183e+01   7.4719551e-01
   3.7410474e+01   7.4919338e-01
   3.7421546e+01   7.5119124e-01
   3.7433455e+01   7.5318910e-01
   3.7445361e+01   7.5518697e-01
   3.7456401e+01   7.5718483e-01
   3.7468548e+01   7.5918269e-01
   3.7480902e+01   7.6118056e-01
   3.7493003e+01   7.6317842e-01
   3.7504345e+01   7.6517628e-01
   3.7516619e+01   7.6717415e-01
   3.7529034e+01   7.6917201e-01
   3.7540766e+01   7.7116987e-01
   3.7552536e+01   7.7316774e-01
   3.7566253e+01   7.7516560e-01
   3.7580294e+01   7.7716346e-01
   3.7594001e+01   7.7916132e-01
   3.7607507e+01   7.8115919e-01
   3.7621090e+01   7.8315705e-01
   3.7633598e+01   7.8515491e-01
   3.7646482e+01   7.8715278e-01
   3.7659874e+01   7.8915064e-01
   3.7673616e+01   7.9114850e-01
   3.7688070e+01   7.9314637e-01
   3.7702061e+01   7.9514423e-01
   3.7716193e+01   7.9714209e-01
   3.7730022e+01   7.9913996e-01
   3.7744192e+01   8.0113782e-01
   3.7758388e+01   8.0313568e-01
   3.7774046e+01   8.0513355e-01
   3.7790293e+01   8.0713141e-01
   3.7805519e+01   8.0912927e-01
   3.7821700e+01   8.1112714e-01
   3.7836445e+01   8.1312500e-01
   3.7851245e+01   8.1512286e-01
   3.7869073e+01   8.1712073e-01
   3.7887039e+01   8.1911859e-01
   3.7904262e+01   8.2111645e-01
   3.7919894e+01   8.2311432e-01
   3.7937136e+01   8.2511218e-01
   3.7956269e+01   8.2711004e-01
   3.7972832e+01   8.2910791e-01
   3.7988487e+01   8.3110577e-01
   3.8007019e+01   8.3310363e-01
   3.8022854e+01   8.3510150e-01
   3.8040282e+01   8.3709936e-01
   3.8058198e+01   8.3909722e-01
   3.8076467e+01   8.4109509e-01
   3.8093908e+01   8.4309295e-01
   3.8112144e+01   8.4509081e-01
   3.8129407e+01   8.4708868e-01
   3.8146595e+01   8.4908654e-01
   3.8163613e+01   8.5108440e-01
   3.8181208e+01   8.5308226e-01
   3.8199525e+01   8.5508013e-01
   3.8218101e+01   8.5707799e-01
   3.8235333e+01   8.5907585e-01
   3.8252344e+01   8.6107372e-01
   3.8269494e+01   8.6307158e-01
   3.8287699e+01   8.6506944e-01
   3.8304919e+01   8.6706731e-01
   3.8323018e+01   8.6906517e-01
   3.8341302e+01   8.7106303e-01
   3.8358080e+01   8.7306090e-01
   3.8376556e+01   8.7505876e-01
   3.8395334e+01   8.7705662e-01
   3.8412466e+01   8.7905449e-01
   3.8430353e+01   8.8105235e-01
   3.8448650e+01   8.8305021e-01
   3.8466271e+01   8.8504808e-01
   3.8485546e+01   8.8704594e-01
   3.8502459e+01   8.8904380e-01
   3.8520477e+01   8.9104167e-01
   3.8537902e+01   8.9303953e-01
   3.8557425e+01   8.9503739e-01
   3.8576882e+01   8.9703526e-01
   3.8597209e+01   8.9903312e-01
   3.8616838e+01   9.0103098e-01
   3.8637179e+01   9.0302885e-01
   3.8655577e+01   9.0502671e-01
   3.8676723e+01   9.0702457e-01
   3.8698389e+01   9.0902244e-01
   3.8721959e+01   9.1102030e-01
   3.8743092e+01   9.1301816e-01
   3.8764437e+01   9.1501603e-01
   3.8787669e+01   9.1701389e-01
   3.8810381e+01   9.1901175e-01
   3.8834185e+01   9.2100962e-01
   3.8857310e+01   9.2300748e-01
   3.8880623e+01   9.2500534e-01
   3.8906887e+01   9.2700321e-01
   3.8932457e+01   9.2900107e-01
   3.8957822e+01   9.3099893e-01
   3.8984974e+01   9.3299679e-01
   3.9009009e+01   9.3499466e-01
   3.9036730e+01   9.3699252e-01
   3.9068073e+01   9.3899038e-01
   3.9098556e+01   9.4098825e-01
   3.9131813e+01   9.4298611e-01
   3.9166976e+01   9.4498397e-01
   3.9209627e+01   9.4698184e-01
   3.9254894e+01   9.4897970e-01
   3.9296750e+01   9.5097756e-01
   3.9345992e+01   9.5297543e-01
   3.9397524e+01   9.5497329e-01
   3.9445456e+01   9.5697115e-01
   3.9502408e+01   9.5896902e-01
   3.9559496e+01   9.6096688e-01
   3.9617746e+01   9.6296474e-01
   3.9672849e+01   9.6496261e-01
   3.9739462e+01   9.6696047e-01
   3.9794153e+01   9.6895833e-01
   3.9849036e+01   9.7095620e-01
   3.9909792e+01   9.7295406e-01
   3.9974363e+01   9.7495192e-01
   4.0054033e+01   9.7694979e-01
   4.0141519e+01   9.7894765e-01
   4.0223634e+01   9.8094551e-01
   4.0316856e+01   9.8294338e-01
   4.0417840e+01   9.8494124e-01
   4.0587361e+01   9.8693910e-01
   4.0858541e+01   9.8893697e-01
   4.1107325e+01   9.9093483e-01
   4.1373682e+01   9.9293269e-01
   4.1613681e+01   9.9493056e-01
   4.1956070e+01   9.9692842e-01
   4.2321644e+01   9.9892628e-01


==> DocData/SuppressionCDFs/SuppessionCDF-East-West-36Tx36Rx-Outdoor-12TxDims.dat <==
x y 
   6.1484596e+01   1.9871795e-03
   6.1799006e+01   3.9814815e-03
   6.1992178e+01   5.9757835e-03
   6.2110203e+01   7.9700855e-03
   6.2221506e+01   9.9643875e-03
   6.2321746e+01   1.1958689e-02
   6.2401936e+01   1.3952991e-02
   6.2482642e+01   1.5947293e-02
   6.2550596e+01   1.7941595e-02
   6.2614366e+01   1.9935897e-02
   6.2685875e+01   2.1930199e-02
   6.2745035e+01   2.3924501e-02
   6.2795819e+01   2.5918803e-02
   6.2853601e+01   2.7913105e-02
   6.2906002e+01   2.9907407e-02
   6.2960109e+01   3.1901709e-02
   6.3006025e+01   3.3896011e-02
   6.3052033e+01   3.5890313e-02
   6.3098079e+01   3.7884615e-02
   6.3140170e+01   3.9878917e-02
   6.3180222e+01   4.1873219e-02
   6.3216394e+01   4.3867521e-02
   6.3252069e+01   4.5861823e-02
   6.3289889e+01   4.7856125e-02
   6.3325410e+01   4.9850427e-02
   6.3358149e+01   5.1844729e-02
   6.3389530e+01   5.3839031e-02
   6.3425145e+01   5.5833333e-02
   6.3457758e+01   5.7827635e-02
   6.3488826e+01   5.9821937e-02
   6.3521213e+01   6.1816239e-02
   6.3551416e+01   6.3810541e-02
   6.3583046e+01   6.5804843e-02
   6.3613846e+01   6.7799145e-02
   6.3643863e+01   6.9793447e-02
   6.3672737e+01   7.1787749e-02
   6.3699720e+01   7.3782051e-02
   6.3727753e+01   7.5776353e-02
   6.3754551e+01   7.7770655e-02
   6.3779394e+01   7.9764957e-02
   6.3805272e+01   8.1759259e-02
   6.3831247e+01   8.3753561e-02
   6.3854876e+01   8.5747863e-02
   6.3881791e+01   8.7742165e-02
   6.3906083e+01   8.9736467e-02
   6.3929875e+01   9.1730769e-02
   6.3951211e+01   9.3725071e-02
   6.3974179e+01   9.5719373e-02
   6.3996086e+01   9.7713675e-02
   6.4017127e+01   9.9707977e-02
   6.4040850e+01   1.0170228e-01
   6.4064708e+01   1.0369658e-01
   6.4086109e+01   1.0569088e-01
   6.4106896e+01   1.0768519e-01
   6.4131464e+01   1.0967949e-01
   6.4153465e+01   1.1167379e-01
   6.4176126e+01   1.1366809e-01
   6.4199160e+01   1.1566239e-01
   6.4218963e+01   1.1765670e-01
   6.4235707e+01   1.1965100e-01
   6.4256598e+01   1.2164530e-01
   6.4276106e+01   1.2363960e-01
   6.4295827e+01   1.2563390e-01
   6.4315396e+01   1.2762821e-01
   6.4334564e+01   1.2962251e-01
   6.4352325e+01   1.3161681e-01
   6.4371935e+01   1.3361111e-01
   6.4391392e+01   1.3560541e-01
   6.4410050e+01   1.3759972e-01
   6.4429618e+01   1.3959402e-01
   6.4450660e+01   1.4158832e-01
   6.4469805e+01   1.4358262e-01
   6.4487759e+01   1.4557692e-01
   6.4507663e+01   1.4757123e-01
   6.4525938e+01   1.4956553e-01
   6.4541713e+01   1.5155983e-01
   6.4559847e+01   1.5355413e-01
   6.4577910e+01   1.5554843e-01
   6.4594459e+01   1.5754274e-01
   6.4611988e+01   1.5953704e-01
   6.4628524e+01   1.6153134e-01
   6.4645213e+01   1.6352564e-01
   6.4662742e+01   1.6551994e-01
   6.4680983e+01   1.6751425e-01
   6.4698843e+01   1.6950855e-01
   6.4717023e+01   1.7150285e-01
   6.4735940e+01   1.7349715e-01
   6.4753049e+01   1.7549145e-01
   6.4769296e+01   1.7748575e-01
   6.4786209e+01   1.7948006e-01
   6.4802703e+01   1.8147436e-01
   6.4818316e+01   1.8346866e-01
   6.4834145e+01   1.8546296e-01
   6.4851245e+01   1.8745726e-01
   6.4869388e+01   1.8945157e-01
   6.4888271e+01   1.9144587e-01
   6.4905667e+01   1.9344017e-01
   6.4922421e+01   1.9543447e-01
   6.4937139e+01   1.9742877e-01
   6.4951651e+01   1.9942308e-01
   6.4968327e+01   2.0141738e-01
   6.4985666e+01   2.0341168e-01
   6.5002196e+01   2.0540598e-01
   6.5018093e+01   2.0740028e-01
   6.5035259e+01   2.0939459e-01
   6.5052002e+01   2.1138889e-01
   6.5067953e+01   2.1338319e-01
   6.5083320e+01   2.1537749e-01
   6.5101067e+01   2.1737179e-01
   6.5117691e+01   2.1936610e-01
   6.5133918e+01   2.2136040e-01
   6.5150665e+01   2.2335470e-01
   6.5164616e+01   2.2534900e-01
   6.5181705e+01   2.2734330e-01
   6.5199102e+01   2.2933761e-01
   6.5215965e+01   2.3133191e-01
   6.5232112e+01   2.3332621e-01
   6.5249519e+01   2.3532051e-01
   6.5265334e+01   2.3731481e-01
   6.5281927e+01   2.3930912e-01
   6.5298158e+01   2.4130342e-01
   6.5314603e+01   2.4329772e-01
   6.5329957e+01   2.4529202e-01
   6.5345973e+01   2.4728632e-01
   6.5362638e+01   2.4928063e-01
   6.5379153e+01   2.5127493e-01
   6.5393762e+01   2.5326923e-01
   6.5407865e+01   2.5526353e-01
   6.5423097e+01   2.5725783e-01
   6.5438432e+01   2.5925214e-01
   6.5454587e+01   2.6124644e-01
   6.5471076e+01   2.6324074e-01
   6.5486800e+01   2.6523504e-01
   6.5503104e+01   2.6722934e-01
   6.5519829e+01   2.6922365e-01
   6.5538009e+01   2.7121795e-01
   6.5554958e+01   2.7321225e-01
   6.5570874e+01   2.7520655e-01
   6.5587548e+01   2.7720085e-01
   6.5602069e+01   2.7919516e-01
   6.5620602e+01   2.8118946e-01
   6.5634905e+01   2.8318376e-01
   6.5650689e+01   2.8517806e-01
   6.5665437e+01   2.8717236e-01
   6.5679588e+01   2.8916667e-01
   6.5696444e+01   2.9116097e-01
   6.5713482e+01   2.9315527e-01
   6.5728070e+01   2.9514957e-01
   6.5742675e+01   2.9714387e-01
   6.5759174e+01   2.9913818e-01
   6.5774659e+01   3.0113248e-01
   6.5789318e+01   3.0312678e-01
   6.5804702e+01   3.0512108e-01
   6.5820449e+01   3.0711538e-01
   6.5836506e+01   3.0910969e-01
   6.5850606e+01   3.1110399e-01
   6.5865986e+01   3.1309829e-01
   6.5881550e+01   3.1509259e-01
   6.5897070e+01   3.1708689e-01
   6.5911705e+01   3.1908120e-01
   6.5926403e+01   3.2107550e-01
   6.5939994e+01   3.2306980e-01
   6.5955528e+01   3.2506410e-01
   6.5970907e+01   3.2705840e-01
   6.5986602e+01   3.2905271e-01
   6.6001830e+01   3.3104701e-01
   6.6015929e+01   3.3304131e-01
   6.6031240e+01   3.3503561e-01
   6.6046855e+01   3.3702991e-01
   6.6062055e+01   3.3902422e-01
   6.6077554e+01   3.4101852e-01
   6.6092077e+01   3.4301282e-01
   6.6107835e+01   3.4500712e-01
   6.6121397e+01   3.4700142e-01
   6.6136120e+01   3.4899573e-01
   6.6150329e+01   3.5099003e-01
   6.6164617e+01   3.5298433e-01
   6.6179832e+01   3.5497863e-01
   6.6194114e+01   3.5697293e-01
   6.6208914e+01   3.5896724e-01
   6.6224659e+01   3.6096154e-01
   6.6240574e+01   3.6295584e-01
   6.6255359e+01   3.6495014e-01
   6.6269122e+01   3.6694444e-01
   6.6283617e+01   3.6893875e-01
   6.6297650e+01   3.7093305e-01
   6.6311969e+01   3.7292735e-01
   6.6327645e+01   3.7492165e-01
   6.6343504e+01   3.7691595e-01
   6.6358759e+01   3.7891026e-01
   6.6375029e+01   3.8090456e-01
   6.6388549e+01   3.8289886e-01
   6.6404235e+01   3.8489316e-01
   6.6418511e+01   3.8688746e-01
   6.6434153e+01   3.8888177e-01
   6.6449716e+01   3.9087607e-01
   6.6463219e+01   3.9287037e-01
   6.6477313e+01   3.9486467e-01
   6.6490361e+01   3.9685897e-01
   6.6504128e+01   3.9885328e-01
   6.6519642e+01   4.0084758e-01
   6.6535253e+01   4.0284188e-01
   6.6549946e+01   4.0483618e-01
   6.6565624e+01   4.0683048e-01
   6.6579436e+01   4.0882479e-01
   6.6594760e+01   4.1081909e-01
   6.6608939e+01   4.1281339e-01
   6.6625165e+01   4.1480769e-01
   6.6640258e+01   4.1680199e-01
   6.6655445e+01   4.1879630e-01
   6.6668816e+01   4.2079060e-01
   6.6682758e+01   4.2278490e-01
   6.6697804e+01   4.2477920e-01
   6.6711640e+01   4.2677350e-01
   6.6726429e+01   4.2876781e-01
   6.6741579e+01   4.3076211e-01
   6.6755907e+01   4.3275641e-01
   6.6772470e+01   4.3475071e-01
   6.6787711e+01   4.3674501e-01
   6.6803022e+01   4.3873932e-01
   6.6818103e+01   4.4073362e-01
   6.6835177e+01   4.4272792e-01
   6.6850382e+01   4.4472222e-01
   6.6865709e+01   4.4671652e-01
   6.6882080e+01   4.4871083e-01
   6.6898360e+01   4.5070513e-01
   6.6913285e+01   4.5269943e-01
   6.6928766e+01   4.5469373e-01
   6.6943893e+01   4.5668803e-01
   6.6960269e+01   4.5868234e-01
   6.6976026e+01   4.6067664e-01
   6.6992961e+01   4.6267094e-01
   6.7008965e+01   4.6466524e-01
   6.7024158e+01   4.6665954e-01
   6.7039757e+01   4.6865385e-01
   6.7054927e+01   4.7064815e-01
   6.7071851e+01   4.7264245e-01
   6.7087635e+01   4.7463675e-01
   6.7102448e+01   4.7663105e-01
   6.7119629e+01   4.7862536e-01
   6.7135557e+01   4.8061966e-01
   6.7151799e+01   4.8261396e-01
   6.7167774e+01   4.8460826e-01
   6.7182723e+01   4.8660256e-01
   6.7199677e+01   4.8859687e-01
   6.7216738e+01   4.9059117e-01
   6.7233333e+01   4.9258547e-01
   6.7248437e+01   4.9457977e-01
   6.7265716e+01   4.9657407e-01
   6.7282291e+01   4.9856838e-01
   6.7298923e+01   5.0056268e-01
   6.7315180e+01   5.0255698e-01
   6.7330479e+01   5.0455128e-01
   6.7346765e+01   5.0654558e-01
   6.7364458e+01   5.0853989e-01
   6.7382052e+01   5.1053419e-01
   6.7399823e+01   5.1252849e-01
   6.7417071e+01   5.1452279e-01
   6.7434193e+01   5.1651709e-01
   6.7451695e+01   5.1851140e-01
   6.7468553e+01   5.2050570e-01
   6.7485488e+01   5.2250000e-01
   6.7502567e+01   5.2449430e-01
   6.7518968e+01   5.2648860e-01
   6.7537440e+01   5.2848291e-01
   6.7555736e+01   5.3047721e-01
   6.7574888e+01   5.3247151e-01
   6.7591949e+01   5.3446581e-01
   6.7609779e+01   5.3646011e-01
   6.7627478e+01   5.3845442e-01
   6.7645017e+01   5.4044872e-01
   6.7663591e+01   5.4244302e-01
   6.7682783e+01   5.4443732e-01
   6.7701491e+01   5.4643162e-01
   6.7720458e+01   5.4842593e-01
   6.7738902e+01   5.5042023e-01
   6.7755504e+01   5.5241453e-01
   6.7775585e+01   5.5440883e-01
   6.7794302e+01   5.5640313e-01
   6.7813096e+01   5.5839744e-01
   6.7830258e+01   5.6039174e-01
   6.7849067e+01   5.6238604e-01
   6.7868293e+01   5.6438034e-01
   6.7885853e+01   5.6637464e-01
   6.7903289e+01   5.6836895e-01
   6.7919976e+01   5.7036325e-01
   6.7938125e+01   5.7235755e-01
   6.7956508e+01   5.7435185e-01
   6.7976349e+01   5.7634615e-01
   6.7994920e+01   5.7834046e-01
   6.8013380e+01   5.8033476e-01
   6.8033000e+01   5.8232906e-01
   6.8052387e+01   5.8432336e-01
   6.8072189e+01   5.8631766e-01
   6.8092366e+01   5.8831197e-01
   6.8113428e+01   5.9030627e-01
   6.8134220e+01   5.9230057e-01
   6.8155198e+01   5.9429487e-01
   6.8176578e+01   5.9628917e-01
   6.8198476e+01   5.9828348e-01
   6.8219332e+01   6.0027778e-01
   6.8241183e+01   6.0227208e-01
   6.8261885e+01   6.0426638e-01
   6.8281344e+01   6.0626068e-01
   6.8302847e+01   6.0825499e-01
   6.8323781e+01   6.1024929e-01
   6.8345997e+01   6.1224359e-01
   6.8369799e+01   6.1423789e-01
   6.8393593e+01   6.1623219e-01
   6.8416893e+01   6.1822650e-01
   6.8439844e+01   6.2022080e-01
   6.8462009e+01   6.2221510e-01
   6.8483177e+01   6.2420940e-01
   6.8504902e+01   6.2620370e-01
   6.8529241e+01   6.2819801e-01
   6.8549333e+01   6.3019231e-01
   6.8574486e+01   6.3218661e-01
   6.8597997e+01   6.3418091e-01
   6.8621426e+01   6.3617521e-01
   6.8643297e+01   6.3816952e-01
   6.8669845e+01   6.4016382e-01
   6.8694856e+01   6.4215812e-01
   6.8718449e+01   6.4415242e-01
   6.8744518e+01   6.4614672e-01
   6.8772123e+01   6.4814103e-01
   6.8795524e+01   6.5013533e-01
   6.8819465e+01   6.5212963e-01
   6.8847920e+01   6.5412393e-01
   6.8872888e+01   6.5611823e-01
   6.8899157e+01   6.5811254e-01
   6.8925968e+01   6.6010684e-01
   6.8951538e+01   6.6210114e-01
   6.8977234e+01   6.6409544e-01
   6.9006214e+01   6.6608974e-01
   6.9033953e+01   6.6808405e-01
   6.9065678e+01   6.7007835e-01
   6.9093049e+01   6.7207265e-01
   6.9122315e+01   6.7406695e-01
   6.9152256e+01   6.7606125e-01
   6.9184446e+01   6.7805556e-01
   6.9212104e+01   6.8004986e-01
   6.9243484e+01   6.8204416e-01
   6.9275657e+01   6.8403846e-01
   6.9307020e+01   6.8603276e-01
   6.9337044e+01   6.8802707e-01
   6.9367518e+01   6.9002137e-01
   6.9396037e+01   6.9201567e-01
   6.9429477e+01   6.9400997e-01
   6.9461234e+01   6.9600427e-01
   6.9499697e+01   6.9799858e-01
   6.9535241e+01   6.9999288e-01
   6.9569203e+01   7.0198718e-01
   6.9605123e+01   7.0398148e-01
   6.9637600e+01   7.0597578e-01
   6.9670319e+01   7.0797009e-01
   6.9708654e+01   7.0996439e-01
   6.9748755e+01   7.1195869e-01
   6.9786240e+01   7.1395299e-01
   6.9823816e+01   7.1594729e-01
   6.9866291e+01   7.1794160e-01
   6.9904622e+01   7.1993590e-01
   6.9943071e+01   7.2193020e-01
   6.9984065e+01   7.2392450e-01
   7.0029627e+01   7.2591880e-01
   7.0072907e+01   7.2791311e-01
   7.0115213e+01   7.2990741e-01
   7.0162129e+01   7.3190171e-01
   7.0204484e+01   7.3389601e-01
   7.0248729e+01   7.3589031e-01
   7.0298868e+01   7.3788462e-01
   7.0346307e+01   7.3987892e-01
   7.0398900e+01   7.4187322e-01
   7.0450158e+01   7.4386752e-01
   7.0501884e+01   7.4586182e-01
   7.0553448e+01   7.4785613e-01
   7.0609484e+01   7.4985043e-01
   7.0671359e+01   7.5184473e-01
   7.0735462e+01   7.5383903e-01
   7.0793850e+01   7.5583333e-01
   7.0865428e+01   7.5782764e-01
   7.0934672e+01   7.5982194e-01
   7.1001946e+01   7.6181624e-01
   7.1070186e+01   7.6381054e-01
   7.1151008e+01   7.6580484e-01
   7.1231165e+01   7.6779915e-01
   7.1305687e+01   7.6979345e-01
   7.1389400e+01   7.7178775e-01
   7.1477005e+01   7.7378205e-01
   7.1570226e+01   7.7577635e-01
   7.1662724e+01   7.7777066e-01
   7.1762571e+01   7.7976496e-01
   7.1852873e+01   7.8175926e-01
   7.1940702e+01   7.8375356e-01
   7.2039560e+01   7.8574786e-01
   7.2143850e+01   7.8774217e-01
   7.2251726e+01   7.8973647e-01
   7.2356811e+01   7.9173077e-01
   7.2460704e+01   7.9372507e-01
   7.2574209e+01   7.9571937e-01
   7.2687141e+01   7.9771368e-01
   7.2790068e+01   7.9970798e-01
   7.2891530e+01   8.0170228e-01
   7.2999709e+01   8.0369658e-01
   7.3108991e+01   8.0569088e-01
   7.3204236e+01   8.0768519e-01
   7.3307604e+01   8.0967949e-01
   7.3400894e+01   8.1167379e-01
   7.3505540e+01   8.1366809e-01
   7.3605517e+01   8.1566239e-01
   7.3706877e+01   8.1765670e-01
   7.3811487e+01   8.1965100e-01
   7.3910346e+01   8.2164530e-01
   7.4019790e+01   8.2363960e-01
   7.4140555e+01   8.2563390e-01
   7.4260178e+01   8.2762821e-01
   7.4364580e+01   8.2962251e-01
   7.4498335e+01   8.3161681e-01
   7.4633276e+01   8.3361111e-01
   7.4766294e+01   8.3560541e-01
   7.4898599e+01   8.3759972e-01
   7.5051152e+01   8.3959402e-01
   7.5198601e+01   8.4158832e-01
   7.5349251e+01   8.4358262e-01
   7.5492729e+01   8.4557692e-01
   7.5645001e+01   8.4757123e-01
   7.5784767e+01   8.4956553e-01
   7.5944690e+01   8.5155983e-01
   7.6101574e+01   8.5355413e-01
   7.6253770e+01   8.5554843e-01
   7.6395427e+01   8.5754274e-01
   7.6524790e+01   8.5953704e-01
   7.6665898e+01   8.6153134e-01
   7.6803218e+01   8.6352564e-01
   7.6927354e+01   8.6551994e-01
   7.7044931e+01   8.6751425e-01
   7.7153873e+01   8.6950855e-01
   7.7267561e+01   8.7150285e-01
   7.7383143e+01   8.7349715e-01
   7.7492490e+01   8.7549145e-01
   7.7614268e+01   8.7748575e-01
   7.7713004e+01   8.7948006e-01
   7.7825965e+01   8.8147436e-01
   7.7931662e+01   8.8346866e-01
   7.8047184e+01   8.8546296e-01
   7.8166354e+01   8.8745726e-01
   7.8282467e+01   8.8945157e-01
   7.8396389e+01   8.9144587e-01
   7.8519359e+01   8.9344017e-01
   7.8647282e+01   8.9543447e-01
   7.8781198e+01   8.9742877e-01
   7.8908077e+01   8.9942308e-01
   7.9035829e+01   9.0141738e-01
   7.9165543e+01   9.0341168e-01
   7.9298577e+01   9.0540598e-01
   7.9443892e+01   9.0740028e-01
   7.9579033e+01   9.0939459e-01
   7.9735473e+01   9.1138889e-01
   7.9875594e+01   9.1338319e-01
   8.0025599e+01   9.1537749e-01
   8.0180040e+01   9.1737179e-01
   8.0330084e+01   9.1936610e-01
   8.0464973e+01   9.2136040e-01
   8.0617020e+01   9.2335470e-01
   8.0759537e+01   9.2534900e-01
   8.0889336e+01   9.2734330e-01
   8.1029628e+01   9.2933761e-01
   8.1177631e+01   9.3133191e-01
   8.1312951e+01   9.3332621e-01
   8.1455846e+01   9.3532051e-01
   8.1596905e+01   9.3731481e-01
   8.1739368e+01   9.3930912e-01
   8.1869478e+01   9.4130342e-01
   8.2019884e+01   9.4329772e-01
   8.2168085e+01   9.4529202e-01
   8.2314150e+01   9.4728632e-01
   8.2470119e+01   9.4928063e-01
   8.2629853e+01   9.5127493e-01
   8.2822555e+01   9.5326923e-01
   8.2998188e+01   9.5526353e-01
   8.3185752e+01   9.5725783e-01
   8.3395194e+01   9.5925214e-01
   8.3644091e+01   9.6124644e-01
   8.3863298e+01   9.6324074e-01
   8.4120895e+01   9.6523504e-01
   8.4399347e+01   9.6722934e-01
   8.4711172e+01   9.6922365e-01
   8.5037852e+01   9.7121795e-01
   8.5373251e+01   9.7321225e-01
   8.5687790e+01   9.7520655e-01
   8.5992532e+01   9.7720085e-01
   8.6315085e+01   9.7919516e-01
   8.6631573e+01   9.8118946e-01
   8.6996385e+01   9.8318376e-01
   8.7375180e+01   9.8517806e-01
   8.7748272e+01   9.8717236e-01
   8.8092397e+01   9.8916667e-01
   8.8430118e+01   9.9116097e-01
   8.8782464e+01   9.9315527e-01
   8.9197575e+01   9.9514957e-01
   8.9655776e+01   9.9714387e-01
   9.0351236e+01   9.9913818e-01


==> DocData/SuppressionCDFs/SuppessionCDF-East-West-36Tx36Rx-Outdoor-20TxDims.dat <==
x y 
   4.8343163e+01   1.9871795e-03
   4.8696711e+01   3.9814815e-03
   4.9001695e+01   5.9757835e-03
   4.9214741e+01   7.9700855e-03
   4.9424586e+01   9.9643875e-03
   4.9580420e+01   1.1958689e-02
   4.9700241e+01   1.3952991e-02
   4.9802815e+01   1.5947293e-02
   4.9891852e+01   1.7941595e-02
   4.9976183e+01   1.9935897e-02
   5.0057688e+01   2.1930199e-02
   5.0126456e+01   2.3924501e-02
   5.0193954e+01   2.5918803e-02
   5.0256956e+01   2.7913105e-02
   5.0308180e+01   2.9907407e-02
   5.0359148e+01   3.1901709e-02
   5.0410458e+01   3.3896011e-02
   5.0456689e+01   3.5890313e-02
   5.0501060e+01   3.7884615e-02
   5.0542419e+01   3.9878917e-02
   5.0580362e+01   4.1873219e-02
   5.0620263e+01   4.3867521e-02
   5.0658403e+01   4.5861823e-02
   5.0693571e+01   4.7856125e-02
   5.0726987e+01   4.9850427e-02
   5.0757906e+01   5.1844729e-02
   5.0790569e+01   5.3839031e-02
   5.0821727e+01   5.5833333e-02
   5.0851482e+01   5.7827635e-02
   5.0879301e+01   5.9821937e-02
   5.0906912e+01   6.1816239e-02
   5.0932614e+01   6.3810541e-02
   5.0958668e+01   6.5804843e-02
   5.0986156e+01   6.7799145e-02
   5.1013202e+01   6.9793447e-02
   5.1037363e+01   7.1787749e-02
   5.1062398e+01   7.3782051e-02
   5.1085726e+01   7.5776353e-02
   5.1110576e+01   7.7770655e-02
   5.1132094e+01   7.9764957e-02
   5.1156629e+01   8.1759259e-02
   5.1179537e+01   8.3753561e-02
   5.1202437e+01   8.5747863e-02
   5.1226840e+01   8.7742165e-02
   5.1250895e+01   8.9736467e-02
   5.1272848e+01   9.1730769e-02
   5.1295412e+01   9.3725071e-02
   5.1315979e+01   9.5719373e-02
   5.1339556e+01   9.7713675e-02
   5.1362183e+01   9.9707977e-02
   5.1382642e+01   1.0170228e-01
   5.1406652e+01   1.0369658e-01
   5.1429184e+01   1.0569088e-01
   5.1448711e+01   1.0768519e-01
   5.1471769e+01   1.0967949e-01
   5.1491993e+01   1.1167379e-01
   5.1511657e+01   1.1366809e-01
   5.1530496e+01   1.1566239e-01
   5.1550265e+01   1.1765670e-01
   5.1568011e+01   1.1965100e-01
   5.1586542e+01   1.2164530e-01
   5.1605653e+01   1.2363960e-01
   5.1623922e+01   1.2563390e-01
   5.1642241e+01   1.2762821e-01
   5.1661401e+01   1.2962251e-01
   5.1679341e+01   1.3161681e-01
   5.1695322e+01   1.3361111e-01
   5.1712202e+01   1.3560541e-01
   5.1731714e+01   1.3759972e-01
   5.1750691e+01   1.3959402e-01
   5.1767203e+01   1.4158832e-01
   5.1786551e+01   1.4358262e-01
   5.1803573e+01   1.4557692e-01
   5.1821773e+01   1.4757123e-01
   5.1838841e+01   1.4956553e-01
   5.1856171e+01   1.5155983e-01
   5.1873864e+01   1.5355413e-01
   5.1890869e+01   1.5554843e-01
   5.1907987e+01   1.5754274e-01
   5.1925149e+01   1.5953704e-01
   5.1942082e+01   1.6153134e-01
   5.1959810e+01   1.6352564e-01
   5.1977698e+01   1.6551994e-01
   5.1996132e+01   1.6751425e-01
   5.2013773e+01   1.6950855e-01
   5.2030850e+01   1.7150285e-01
   5.2046356e+01   1.7349715e-01
   5.2063518e+01   1.7549145e-01
   5.2081051e+01   1.7748575e-01
   5.2097751e+01   1.7948006e-01
   5.2113838e+01   1.8147436e-01
   5.2131125e+01   1.8346866e-01
   5.2146346e+01   1.8546296e-01
   5.2161403e+01   1.8745726e-01
   5.2178467e+01   1.8945157e-01
   5.2194877e+01   1.9144587e-01
   5.2212804e+01   1.9344017e-01
   5.2227720e+01   1.9543447e-01
   5.2244442e+01   1.9742877e-01
   5.2258722e+01   1.9942308e-01
   5.2274008e+01   2.0141738e-01
   5.2289000e+01   2.0341168e-01
   5.2304434e+01   2.0540598e-01
   5.2321194e+01   2.0740028e-01
   5.2338303e+01   2.0939459e-01
   5.2353444e+01   2.1138889e-01
   5.2368614e+01   2.1338319e-01
   5.2383706e+01   2.1537749e-01
   5.2399449e+01   2.1737179e-01
   5.2415100e+01   2.1936610e-01
   5.2431667e+01   2.2136040e-01
   5.2446553e+01   2.2335470e-01
   5.2461417e+01   2.2534900e-01
   5.2474920e+01   2.2734330e-01
   5.2489592e+01   2.2933761e-01
   5.2504240e+01   2.3133191e-01
   5.2519865e+01   2.3332621e-01
   5.2534179e+01   2.3532051e-01
   5.2548857e+01   2.3731481e-01
   5.2562520e+01   2.3930912e-01
   5.2577265e+01   2.4130342e-01
   5.2590084e+01   2.4329772e-01
   5.2604427e+01   2.4529202e-01
   5.2617984e+01   2.4728632e-01
   5.2633211e+01   2.4928063e-01
   5.2648472e+01   2.5127493e-01
   5.2663090e+01   2.5326923e-01
   5.2676016e+01   2.5526353e-01
   5.2688685e+01   2.5725783e-01
   5.2702874e+01   2.5925214e-01
   5.2716918e+01   2.6124644e-01
   5.2730321e+01   2.6324074e-01
   5.2743280e+01   2.6523504e-01
   5.2755083e+01   2.6722934e-01
   5.2769678e+01   2.6922365e-01
   5.2782940e+01   2.7121795e-01
   5.2795981e+01   2.7321225e-01
   5.2809554e+01   2.7520655e-01
   5.2822664e+01   2.7720085e-01
   5.2837015e+01   2.7919516e-01
   5.2848963e+01   2.8118946e-01
   5.2863049e+01   2.8318376e-01
   5.2876506e+01   2.8517806e-01
   5.2889703e+01   2.8717236e-01
   5.2902906e+01   2.8916667e-01
   5.2914241e+01   2.9116097e-01
   5.2925644e+01   2.9315527e-01
   5.2937516e+01   2.9514957e-01
   5.2949211e+01   2.9714387e-01
   5.2960601e+01   2.9913818e-01
   5.2973092e+01   3.0113248e-01
   5.2984772e+01   3.0312678e-01
   5.2995684e+01   3.0512108e-01
   5.3007178e+01   3.0711538e-01
   5.3019174e+01   3.0910969e-01
   5.3031432e+01   3.1110399e-01
   5.3043392e+01   3.1309829e-01
   5.3056592e+01   3.1509259e-01
   5.3067920e+01   3.1708689e-01
   5.3079576e+01   3.1908120e-01
   5.3090427e+01   3.2107550e-01
   5.3101738e+01   3.2306980e-01
   5.3114535e+01   3.2506410e-01
   5.3126227e+01   3.2705840e-01
   5.3138282e+01   3.2905271e-01
   5.3150119e+01   3.3104701e-01
   5.3161103e+01   3.3304131e-01
   5.3172231e+01   3.3503561e-01
   5.3183325e+01   3.3702991e-01
   5.3194689e+01   3.3902422e-01
   5.3206226e+01   3.4101852e-01
   5.3219842e+01   3.4301282e-01
   5.3231209e+01   3.4500712e-01
   5.3242963e+01   3.4700142e-01
   5.3254149e+01   3.4899573e-01
   5.3264505e+01   3.5099003e-01
   5.3276554e+01   3.5298433e-01
   5.3288324e+01   3.5497863e-01
   5.3300271e+01   3.5697293e-01
   5.3311538e+01   3.5896724e-01
   5.3322965e+01   3.6096154e-01
   5.3335050e+01   3.6295584e-01
   5.3347261e+01   3.6495014e-01
   5.3359924e+01   3.6694444e-01
   5.3373201e+01   3.6893875e-01
   5.3386764e+01   3.7093305e-01
   5.3400127e+01   3.7292735e-01
   5.3413239e+01   3.7492165e-01
   5.3426296e+01   3.7691595e-01
   5.3438291e+01   3.7891026e-01
   5.3450315e+01   3.8090456e-01
   5.3464808e+01   3.8289886e-01
   5.3478368e+01   3.8489316e-01
   5.3491798e+01   3.8688746e-01
   5.3504134e+01   3.8888177e-01
   5.3517343e+01   3.9087607e-01
   5.3530798e+01   3.9287037e-01
   5.3544247e+01   3.9486467e-01
   5.3558998e+01   3.9685897e-01
   5.3571976e+01   3.9885328e-01
   5.3585738e+01   4.0084758e-01
   5.3597115e+01   4.0284188e-01
   5.3609955e+01   4.0483618e-01
   5.3622347e+01   4.0683048e-01
   5.3635109e+01   4.0882479e-01
   5.3648982e+01   4.1081909e-01
   5.3663600e+01   4.1281339e-01
   5.3677976e+01   4.1480769e-01
   5.3691329e+01   4.1680199e-01
   5.3705702e+01   4.1879630e-01
   5.3719620e+01   4.2079060e-01
   5.3734919e+01   4.2278490e-01
   5.3749828e+01   4.2477920e-01
   5.3764407e+01   4.2677350e-01
   5.3777304e+01   4.2876781e-01
   5.3792158e+01   4.3076211e-01
   5.3806290e+01   4.3275641e-01
   5.3820101e+01   4.3475071e-01
   5.3834190e+01   4.3674501e-01
   5.3849385e+01   4.3873932e-01
   5.3862160e+01   4.4073362e-01
   5.3876931e+01   4.4272792e-01
   5.3892116e+01   4.4472222e-01
   5.3907283e+01   4.4671652e-01
   5.3923877e+01   4.4871083e-01
   5.3938548e+01   4.5070513e-01
   5.3952922e+01   4.5269943e-01
   5.3968367e+01   4.5469373e-01
   5.3983753e+01   4.5668803e-01
   5.3999431e+01   4.5868234e-01
   5.4015023e+01   4.6067664e-01
   5.4029639e+01   4.6267094e-01
   5.4044733e+01   4.6466524e-01
   5.4061368e+01   4.6665954e-01
   5.4078774e+01   4.6865385e-01
   5.4095024e+01   4.7064815e-01
   5.4110695e+01   4.7264245e-01
   5.4125661e+01   4.7463675e-01
   5.4143239e+01   4.7663105e-01
   5.4160092e+01   4.7862536e-01
   5.4175927e+01   4.8061966e-01
   5.4191690e+01   4.8261396e-01
   5.4211011e+01   4.8460826e-01
   5.4227830e+01   4.8660256e-01
   5.4245824e+01   4.8859687e-01
   5.4260973e+01   4.9059117e-01
   5.4278424e+01   4.9258547e-01
   5.4294898e+01   4.9457977e-01
   5.4312262e+01   4.9657407e-01
   5.4329198e+01   4.9856838e-01
   5.4345644e+01   5.0056268e-01
   5.4363251e+01   5.0255698e-01
   5.4377883e+01   5.0455128e-01
   5.4393958e+01   5.0654558e-01
   5.4410327e+01   5.0853989e-01
   5.4426255e+01   5.1053419e-01
   5.4442974e+01   5.1252849e-01
   5.4458405e+01   5.1452279e-01
   5.4473869e+01   5.1651709e-01
   5.4491097e+01   5.1851140e-01
   5.4506004e+01   5.2050570e-01
   5.4521595e+01   5.2250000e-01
   5.4538549e+01   5.2449430e-01
   5.4555156e+01   5.2648860e-01
   5.4570091e+01   5.2848291e-01
   5.4585922e+01   5.3047721e-01
   5.4601393e+01   5.3247151e-01
   5.4617430e+01   5.3446581e-01
   5.4631831e+01   5.3646011e-01
   5.4648761e+01   5.3845442e-01
   5.4662693e+01   5.4044872e-01
   5.4678674e+01   5.4244302e-01
   5.4692770e+01   5.4443732e-01
   5.4708941e+01   5.4643162e-01
   5.4723495e+01   5.4842593e-01
   5.4739046e+01   5.5042023e-01
   5.4754433e+01   5.5241453e-01
   5.4768664e+01   5.5440883e-01
   5.4782625e+01   5.5640313e-01
   5.4797315e+01   5.5839744e-01
   5.4810895e+01   5.6039174e-01
   5.4827248e+01   5.6238604e-01
   5.4843336e+01   5.6438034e-01
   5.4858768e+01   5.6637464e-01
   5.4872633e+01   5.6836895e-01
   5.4885946e+01   5.7036325e-01
   5.4899389e+01   5.7235755e-01
   5.4912444e+01   5.7435185e-01
   5.4927215e+01   5.7634615e-01
   5.4940268e+01   5.7834046e-01
   5.4954735e+01   5.8033476e-01
   5.4969643e+01   5.8232906e-01
   5.4982258e+01   5.8432336e-01
   5.4995833e+01   5.8631766e-01
   5.5008558e+01   5.8831197e-01
   5.5022170e+01   5.9030627e-01
   5.5034611e+01   5.9230057e-01
   5.5046757e+01   5.9429487e-01
   5.5059871e+01   5.9628917e-01
   5.5073245e+01   5.9828348e-01
   5.5086138e+01   6.0027778e-01
   5.5098425e+01   6.0227208e-01
   5.5112003e+01   6.0426638e-01
   5.5123732e+01   6.0626068e-01
   5.5136189e+01   6.0825499e-01
   5.5148602e+01   6.1024929e-01
   5.5161641e+01   6.1224359e-01
   5.5174074e+01   6.1423789e-01
   5.5186237e+01   6.1623219e-01
   5.5198866e+01   6.1822650e-01
   5.5210991e+01   6.2022080e-01
   5.5224103e+01   6.2221510e-01
   5.5237535e+01   6.2420940e-01
   5.5249023e+01   6.2620370e-01
   5.5263103e+01   6.2819801e-01
   5.5275777e+01   6.3019231e-01
   5.5287455e+01   6.3218661e-01
   5.5299881e+01   6.3418091e-01
   5.5313001e+01   6.3617521e-01
   5.5324183e+01   6.3816952e-01
   5.5335875e+01   6.4016382e-01
   5.5347391e+01   6.4215812e-01
   5.5360782e+01   6.4415242e-01
   5.5373162e+01   6.4614672e-01
   5.5386452e+01   6.4814103e-01
   5.5399684e+01   6.5013533e-01
   5.5412250e+01   6.5212963e-01
   5.5424391e+01   6.5412393e-01
   5.5437466e+01   6.5611823e-01
   5.5450775e+01   6.5811254e-01
   5.5464171e+01   6.6010684e-01
   5.5476021e+01   6.6210114e-01
   5.5488227e+01   6.6409544e-01
   5.5502061e+01   6.6608974e-01
   5.5514900e+01   6.6808405e-01
   5.5528624e+01   6.7007835e-01
   5.5540955e+01   6.7207265e-01
   5.5552029e+01   6.7406695e-01
   5.5564733e+01   6.7606125e-01
   5.5577935e+01   6.7805556e-01
   5.5590652e+01   6.8004986e-01
   5.5603264e+01   6.8204416e-01
   5.5616263e+01   6.8403846e-01
   5.5631080e+01   6.8603276e-01
   5.5643751e+01   6.8802707e-01
   5.5656279e+01   6.9002137e-01
   5.5670488e+01   6.9201567e-01
   5.5683394e+01   6.9400997e-01
   5.5697459e+01   6.9600427e-01
   5.5711507e+01   6.9799858e-01
   5.5725385e+01   6.9999288e-01
   5.5739564e+01   7.0198718e-01
   5.5753552e+01   7.0398148e-01
   5.5766290e+01   7.0597578e-01
   5.5779722e+01   7.0797009e-01
   5.5793392e+01   7.0996439e-01
   5.5807638e+01   7.1195869e-01
   5.5823202e+01   7.1395299e-01
   5.5837150e+01   7.1594729e-01
   5.5850331e+01   7.1794160e-01
   5.5864095e+01   7.1993590e-01
   5.5879099e+01   7.2193020e-01
   5.5893304e+01   7.2392450e-01
   5.5908752e+01   7.2591880e-01
   5.5923806e+01   7.2791311e-01
   5.5938129e+01   7.2990741e-01
   5.5953656e+01   7.3190171e-01
   5.5969277e+01   7.3389601e-01
   5.5983978e+01   7.3589031e-01
   5.5998903e+01   7.3788462e-01
   5.6014456e+01   7.3987892e-01
   5.6030306e+01   7.4187322e-01
   5.6044984e+01   7.4386752e-01
   5.6060955e+01   7.4586182e-01
   5.6078198e+01   7.4785613e-01
   5.6092365e+01   7.4985043e-01
   5.6109148e+01   7.5184473e-01
   5.6126366e+01   7.5383903e-01
   5.6143320e+01   7.5583333e-01
   5.6160645e+01   7.5782764e-01
   5.6178565e+01   7.5982194e-01
   5.6194270e+01   7.6181624e-01
   5.6212659e+01   7.6381054e-01
   5.6230364e+01   7.6580484e-01
   5.6250008e+01   7.6779915e-01
   5.6267840e+01   7.6979345e-01
   5.6285790e+01   7.7178775e-01
   5.6306384e+01   7.7378205e-01
   5.6327122e+01   7.7577635e-01
   5.6347173e+01   7.7777066e-01
   5.6366738e+01   7.7976496e-01
   5.6385581e+01   7.8175926e-01
   5.6406947e+01   7.8375356e-01
   5.6426133e+01   7.8574786e-01
   5.6446668e+01   7.8774217e-01
   5.6467788e+01   7.8973647e-01
   5.6490626e+01   7.9173077e-01
   5.6513495e+01   7.9372507e-01
   5.6535916e+01   7.9571937e-01
   5.6561091e+01   7.9771368e-01
   5.6583179e+01   7.9970798e-01
   5.6607329e+01   8.0170228e-01
   5.6630804e+01   8.0369658e-01
   5.6659090e+01   8.0569088e-01
   5.6681181e+01   8.0768519e-01
   5.6703387e+01   8.0967949e-01
   5.6732181e+01   8.1167379e-01
   5.6761387e+01   8.1366809e-01
   5.6789137e+01   8.1566239e-01
   5.6818683e+01   8.1765670e-01
   5.6848281e+01   8.1965100e-01
   5.6878776e+01   8.2164530e-01
   5.6909926e+01   8.2363960e-01
   5.6942079e+01   8.2563390e-01
   5.6974938e+01   8.2762821e-01
   5.7008484e+01   8.2962251e-01
   5.7043304e+01   8.3161681e-01
   5.7078495e+01   8.3361111e-01
   5.7117148e+01   8.3560541e-01
   5.7155610e+01   8.3759972e-01
   5.7192524e+01   8.3959402e-01
   5.7233178e+01   8.4158832e-01
   5.7271584e+01   8.4358262e-01
   5.7308613e+01   8.4557692e-01
   5.7345711e+01   8.4757123e-01
   5.7389196e+01   8.4956553e-01
   5.7431975e+01   8.5155983e-01
   5.7475357e+01   8.5355413e-01
   5.7517260e+01   8.5554843e-01
   5.7563971e+01   8.5754274e-01
   5.7606795e+01   8.5953704e-01
   5.7651476e+01   8.6153134e-01
   5.7693630e+01   8.6352564e-01
   5.7742078e+01   8.6551994e-01
   5.7784127e+01   8.6751425e-01
   5.7830580e+01   8.6950855e-01
   5.7874161e+01   8.7150285e-01
   5.7923458e+01   8.7349715e-01
   5.7966784e+01   8.7549145e-01
   5.8012473e+01   8.7748575e-01
   5.8061291e+01   8.7948006e-01
   5.8106766e+01   8.8147436e-01
   5.8158565e+01   8.8346866e-01
   5.8210175e+01   8.8546296e-01
   5.8264375e+01   8.8745726e-01
   5.8319782e+01   8.8945157e-01
   5.8376354e+01   8.9144587e-01
   5.8432503e+01   8.9344017e-01
   5.8493686e+01   8.9543447e-01
   5.8551528e+01   8.9742877e-01
   5.8616053e+01   8.9942308e-01
   5.8677139e+01   9.0141738e-01
   5.8737963e+01   9.0341168e-01
   5.8797657e+01   9.0540598e-01
   5.8862419e+01   9.0740028e-01
   5.8922115e+01   9.0939459e-01
   5.8984712e+01   9.1138889e-01
   5.9051894e+01   9.1338319e-01
   5.9113838e+01   9.1537749e-01
   5.9183328e+01   9.1737179e-01
   5.9248532e+01   9.1936610e-01
   5.9312895e+01   9.2136040e-01
   5.9390479e+01   9.2335470e-01
   5.9465719e+01   9.2534900e-01
   5.9545390e+01   9.2734330e-01
   5.9625099e+01   9.2933761e-01
   5.9709859e+01   9.3133191e-01
   5.9818500e+01   9.3332621e-01
   5.9928011e+01   9.3532051e-01
   6.0042912e+01   9.3731481e-01
   6.0168291e+01   9.3930912e-01
   6.0314630e+01   9.4130342e-01
   6.0448161e+01   9.4329772e-01
   6.0600224e+01   9.4529202e-01
   6.0805669e+01   9.4728632e-01
   6.1036024e+01   9.4928063e-01
   6.1328879e+01   9.5127493e-01
   6.1651521e+01   9.5326923e-01
   6.1966370e+01   9.5526353e-01
   6.2295142e+01   9.5725783e-01
   6.2833942e+01   9.5925214e-01
   6.3411570e+01   9.6124644e-01
   6.3845159e+01   9.6324074e-01
   6.4331456e+01   9.6523504e-01
   6.4692030e+01   9.6722934e-01
   6.5010397e+01   9.6922365e-01
   6.5393090e+01   9.7121795e-01
   6.5814910e+01   9.7321225e-01
   6.6295745e+01   9.7520655e-01
   6.6821182e+01   9.7720085e-01
   6.7238724e+01   9.7919516e-01
   6.7578153e+01   9.8118946e-01
   6.7862316e+01   9.8318376e-01
   6.8155894e+01   9.8517806e-01
   6.8500823e+01   9.8717236e-01
   6.8848488e+01   9.8916667e-01
   6.9319233e+01   9.9116097e-01
   6.9821326e+01   9.9315527e-01
   7.0458618e+01   9.9514957e-01
   7.1396549e+01   9.9714387e-01
   7.2703736e+01   9.9913818e-01


==> DocData/SuppressionCDFs/SuppessionCDF-East-West-36Tx36Rx-Outdoor-28TxDims.dat <==
x y 
   3.1353854e+01   1.9871795e-03
   3.1461952e+01   3.9814815e-03
   3.1545378e+01   5.9757835e-03
   3.1642293e+01   7.9700855e-03
   3.1759371e+01   9.9643875e-03
   3.1866958e+01   1.1958689e-02
   3.1967969e+01   1.3952991e-02
   3.2162830e+01   1.5947293e-02
   3.2287555e+01   1.7941595e-02
   3.2372207e+01   1.9935897e-02
   3.2443159e+01   2.1930199e-02
   3.2506099e+01   2.3924501e-02
   3.2567760e+01   2.5918803e-02
   3.2621587e+01   2.7913105e-02
   3.2667439e+01   2.9907407e-02
   3.2711444e+01   3.1901709e-02
   3.2756597e+01   3.3896011e-02
   3.2807856e+01   3.5890313e-02
   3.2880063e+01   3.7884615e-02
   3.2980739e+01   3.9878917e-02
   3.3195635e+01   4.1873219e-02
   3.3364453e+01   4.3867521e-02
   3.3479886e+01   4.5861823e-02
   3.3656458e+01   4.7856125e-02
   3.3770857e+01   4.9850427e-02
   3.3893876e+01   5.1844729e-02
   3.4055236e+01   5.3839031e-02
   3.4207550e+01   5.5833333e-02
   3.4321274e+01   5.7827635e-02
   3.4427644e+01   5.9821937e-02
   3.4524527e+01   6.1816239e-02
   3.4602163e+01   6.3810541e-02
   3.4656413e+01   6.5804843e-02
   3.4721819e+01   6.7799145e-02
   3.4804729e+01   6.9793447e-02
   3.4880148e+01   7.1787749e-02
   3.4942760e+01   7.3782051e-02
   3.5000510e+01   7.5776353e-02
   3.5058056e+01   7.7770655e-02
   3.5108864e+01   7.9764957e-02
   3.5160451e+01   8.1759259e-02
   3.5208080e+01   8.3753561e-02
   3.5260686e+01   8.5747863e-02
   3.5330068e+01   8.7742165e-02
   3.5438413e+01   8.9736467e-02
   3.5554589e+01   9.1730769e-02
   3.5646144e+01   9.3725071e-02
   3.5709214e+01   9.5719373e-02
   3.5760368e+01   9.7713675e-02
   3.5798910e+01   9.9707977e-02
   3.5834069e+01   1.0170228e-01
   3.5867579e+01   1.0369658e-01
   3.5901834e+01   1.0569088e-01
   3.5934722e+01   1.0768519e-01
   3.5968693e+01   1.0967949e-01
   3.5997242e+01   1.1167379e-01
   3.6029751e+01   1.1366809e-01
   3.6065299e+01   1.1566239e-01
   3.6102793e+01   1.1765670e-01
   3.6147769e+01   1.1965100e-01
   3.6200582e+01   1.2164530e-01
   3.6277710e+01   1.2363960e-01
   3.6353207e+01   1.2563390e-01
   3.6417443e+01   1.2762821e-01
   3.6474131e+01   1.2962251e-01
   3.6525101e+01   1.3161681e-01
   3.6576786e+01   1.3361111e-01
   3.6621803e+01   1.3560541e-01
   3.6669826e+01   1.3759972e-01
   3.6716540e+01   1.3959402e-01
   3.6760809e+01   1.4158832e-01
   3.6803970e+01   1.4358262e-01
   3.6851147e+01   1.4557692e-01
   3.6909310e+01   1.4757123e-01
   3.6976154e+01   1.4956553e-01
   3.7044459e+01   1.5155983e-01
   3.7122845e+01   1.5355413e-01
   3.7209284e+01   1.5554843e-01
   3.7296803e+01   1.5754274e-01
   3.7373024e+01   1.5953704e-01
   3.7439864e+01   1.6153134e-01
   3.7508074e+01   1.6352564e-01
   3.7581097e+01   1.6551994e-01
   3.7658434e+01   1.6751425e-01
   3.7729769e+01   1.6950855e-01
   3.7796317e+01   1.7150285e-01
   3.7846698e+01   1.7349715e-01
   3.7889597e+01   1.7549145e-01
   3.7928490e+01   1.7748575e-01
   3.7956543e+01   1.7948006e-01
   3.7986666e+01   1.8147436e-01
   3.8017778e+01   1.8346866e-01
   3.8047111e+01   1.8546296e-01
   3.8075231e+01   1.8745726e-01
   3.8104546e+01   1.8945157e-01
   3.8130832e+01   1.9144587e-01
   3.8160056e+01   1.9344017e-01
   3.8191252e+01   1.9543447e-01
   3.8224261e+01   1.9742877e-01
   3.8256434e+01   1.9942308e-01
   3.8293505e+01   2.0141738e-01
   3.8325160e+01   2.0341168e-01
   3.8360221e+01   2.0540598e-01
   3.8392881e+01   2.0740028e-01
   3.8422777e+01   2.0939459e-01
   3.8455289e+01   2.1138889e-01
   3.8486519e+01   2.1338319e-01
   3.8513842e+01   2.1537749e-01
   3.8544337e+01   2.1737179e-01
   3.8571997e+01   2.1936610e-01
   3.8600785e+01   2.2136040e-01
   3.8627199e+01   2.2335470e-01
   3.8652829e+01   2.2534900e-01
   3.8673129e+01   2.2734330e-01
   3.8694235e+01   2.2933761e-01
   3.8714904e+01   2.3133191e-01
   3.8732964e+01   2.3332621e-01
   3.8750344e+01   2.3532051e-01
   3.8768519e+01   2.3731481e-01
   3.8788267e+01   2.3930912e-01
   3.8806841e+01   2.4130342e-01
   3.8823113e+01   2.4329772e-01
   3.8840422e+01   2.4529202e-01
   3.8855813e+01   2.4728632e-01
   3.8873099e+01   2.4928063e-01
   3.8889248e+01   2.5127493e-01
   3.8906050e+01   2.5326923e-01
   3.8921004e+01   2.5526353e-01
   3.8937338e+01   2.5725783e-01
   3.8952444e+01   2.5925214e-01
   3.8969608e+01   2.6124644e-01
   3.8986052e+01   2.6324074e-01
   3.9001719e+01   2.6523504e-01
   3.9019630e+01   2.6722934e-01
   3.9037045e+01   2.6922365e-01
   3.9056137e+01   2.7121795e-01
   3.9073905e+01   2.7321225e-01
   3.9092067e+01   2.7520655e-01
   3.9113292e+01   2.7720085e-01
   3.9131984e+01   2.7919516e-01
   3.9150403e+01   2.8118946e-01
   3.9171035e+01   2.8318376e-01
   3.9188484e+01   2.8517806e-01
   3.9206790e+01   2.8717236e-01
   3.9225948e+01   2.8916667e-01
   3.9243873e+01   2.9116097e-01
   3.9263439e+01   2.9315527e-01
   3.9281198e+01   2.9514957e-01
   3.9300618e+01   2.9714387e-01
   3.9319078e+01   2.9913818e-01
   3.9339632e+01   3.0113248e-01
   3.9358057e+01   3.0312678e-01
   3.9377096e+01   3.0512108e-01
   3.9396851e+01   3.0711538e-01
   3.9416920e+01   3.0910969e-01
   3.9437010e+01   3.1110399e-01
   3.9455270e+01   3.1309829e-01
   3.9474393e+01   3.1509259e-01
   3.9493309e+01   3.1708689e-01
   3.9511487e+01   3.1908120e-01
   3.9530642e+01   3.2107550e-01
   3.9550595e+01   3.2306980e-01
   3.9567747e+01   3.2506410e-01
   3.9586005e+01   3.2705840e-01
   3.9605276e+01   3.2905271e-01
   3.9627121e+01   3.3104701e-01
   3.9648262e+01   3.3304131e-01
   3.9669093e+01   3.3503561e-01
   3.9691640e+01   3.3702991e-01
   3.9712603e+01   3.3902422e-01
   3.9733779e+01   3.4101852e-01
   3.9754830e+01   3.4301282e-01
   3.9776026e+01   3.4500712e-01
   3.9796180e+01   3.4700142e-01
   3.9816507e+01   3.4899573e-01
   3.9834834e+01   3.5099003e-01
   3.9856151e+01   3.5298433e-01
   3.9874377e+01   3.5497863e-01
   3.9893222e+01   3.5697293e-01
   3.9909790e+01   3.5896724e-01
   3.9926044e+01   3.6096154e-01
   3.9941784e+01   3.6295584e-01
   3.9958166e+01   3.6495014e-01
   3.9973935e+01   3.6694444e-01
   3.9988618e+01   3.6893875e-01
   4.0002004e+01   3.7093305e-01
   4.0016659e+01   3.7292735e-01
   4.0031640e+01   3.7492165e-01
   4.0045999e+01   3.7691595e-01
   4.0058974e+01   3.7891026e-01
   4.0072402e+01   3.8090456e-01
   4.0086305e+01   3.8289886e-01
   4.0100110e+01   3.8489316e-01
   4.0113897e+01   3.8688746e-01
   4.0128056e+01   3.8888177e-01
   4.0141542e+01   3.9087607e-01
   4.0153792e+01   3.9287037e-01
   4.0166667e+01   3.9486467e-01
   4.0179044e+01   3.9685897e-01
   4.0192603e+01   3.9885328e-01
   4.0206312e+01   4.0084758e-01
   4.0218129e+01   4.0284188e-01
   4.0230723e+01   4.0483618e-01
   4.0243021e+01   4.0683048e-01
   4.0254929e+01   4.0882479e-01
   4.0267041e+01   4.1081909e-01
   4.0281416e+01   4.1281339e-01
   4.0294138e+01   4.1480769e-01
   4.0307982e+01   4.1680199e-01
   4.0321158e+01   4.1879630e-01
   4.0334340e+01   4.2079060e-01
   4.0347594e+01   4.2278490e-01
   4.0361765e+01   4.2477920e-01
   4.0375867e+01   4.2677350e-01
   4.0390198e+01   4.2876781e-01
   4.0403866e+01   4.3076211e-01
   4.0418643e+01   4.3275641e-01
   4.0435866e+01   4.3475071e-01
   4.0450288e+01   4.3674501e-01
   4.0466177e+01   4.3873932e-01
   4.0481575e+01   4.4073362e-01
   4.0496442e+01   4.4272792e-01
   4.0513387e+01   4.4472222e-01
   4.0528925e+01   4.4671652e-01
   4.0544917e+01   4.4871083e-01
   4.0560746e+01   4.5070513e-01
   4.0576351e+01   4.5269943e-01
   4.0591121e+01   4.5469373e-01
   4.0605901e+01   4.5668803e-01
   4.0620648e+01   4.5868234e-01
   4.0633504e+01   4.6067664e-01
   4.0648480e+01   4.6267094e-01
   4.0660896e+01   4.6466524e-01
   4.0673443e+01   4.6665954e-01
   4.0685752e+01   4.6865385e-01
   4.0698316e+01   4.7064815e-01
   4.0709468e+01   4.7264245e-01
   4.0722277e+01   4.7463675e-01
   4.0734100e+01   4.7663105e-01
   4.0744930e+01   4.7862536e-01
   4.0756546e+01   4.8061966e-01
   4.0767618e+01   4.8261396e-01
   4.0777493e+01   4.8460826e-01
   4.0788615e+01   4.8660256e-01
   4.0799664e+01   4.8859687e-01
   4.0809705e+01   4.9059117e-01
   4.0819852e+01   4.9258547e-01
   4.0829498e+01   4.9457977e-01
   4.0839948e+01   4.9657407e-01
   4.0850452e+01   4.9856838e-01
   4.0860035e+01   5.0056268e-01
   4.0870382e+01   5.0255698e-01
   4.0879433e+01   5.0455128e-01
   4.0889080e+01   5.0654558e-01
   4.0898432e+01   5.0853989e-01
   4.0908200e+01   5.1053419e-01
   4.0916765e+01   5.1252849e-01
   4.0926331e+01   5.1452279e-01
   4.0936352e+01   5.1651709e-01
   4.0947503e+01   5.1851140e-01
   4.0958180e+01   5.2050570e-01
   4.0970180e+01   5.2250000e-01
   4.0979438e+01   5.2449430e-01
   4.0990561e+01   5.2648860e-01
   4.1001931e+01   5.2848291e-01
   4.1012798e+01   5.3047721e-01
   4.1025587e+01   5.3247151e-01
   4.1037255e+01   5.3446581e-01
   4.1049151e+01   5.3646011e-01
   4.1060640e+01   5.3845442e-01
   4.1071747e+01   5.4044872e-01
   4.1083071e+01   5.4244302e-01
   4.1094611e+01   5.4443732e-01
   4.1105834e+01   5.4643162e-01
   4.1116981e+01   5.4842593e-01
   4.1128039e+01   5.5042023e-01
   4.1139651e+01   5.5241453e-01
   4.1150530e+01   5.5440883e-01
   4.1161030e+01   5.5640313e-01
   4.1170897e+01   5.5839744e-01
   4.1181195e+01   5.6039174e-01
   4.1191220e+01   5.6238604e-01
   4.1200975e+01   5.6438034e-01
   4.1211393e+01   5.6637464e-01
   4.1221384e+01   5.6836895e-01
   4.1230874e+01   5.7036325e-01
   4.1240956e+01   5.7235755e-01
   4.1251259e+01   5.7435185e-01
   4.1262289e+01   5.7634615e-01
   4.1273695e+01   5.7834046e-01
   4.1285028e+01   5.8033476e-01
   4.1294984e+01   5.8232906e-01
   4.1305065e+01   5.8432336e-01
   4.1316147e+01   5.8631766e-01
   4.1327047e+01   5.8831197e-01
   4.1339261e+01   5.9030627e-01
   4.1351816e+01   5.9230057e-01
   4.1363323e+01   5.9429487e-01
   4.1374975e+01   5.9628917e-01
   4.1387066e+01   5.9828348e-01
   4.1398893e+01   6.0027778e-01
   4.1411555e+01   6.0227208e-01
   4.1422834e+01   6.0426638e-01
   4.1434976e+01   6.0626068e-01
   4.1447141e+01   6.0825499e-01
   4.1459330e+01   6.1024929e-01
   4.1470307e+01   6.1224359e-01
   4.1481546e+01   6.1423789e-01
   4.1493160e+01   6.1623219e-01
   4.1505158e+01   6.1822650e-01
   4.1516929e+01   6.2022080e-01
   4.1530018e+01   6.2221510e-01
   4.1541760e+01   6.2420940e-01
   4.1554307e+01   6.2620370e-01
   4.1568243e+01   6.2819801e-01
   4.1581090e+01   6.3019231e-01
   4.1594919e+01   6.3218661e-01
   4.1608932e+01   6.3418091e-01
   4.1622108e+01   6.3617521e-01
   4.1637202e+01   6.3816952e-01
   4.1651391e+01   6.4016382e-01
   4.1664692e+01   6.4215812e-01
   4.1680093e+01   6.4415242e-01
   4.1696161e+01   6.4614672e-01
   4.1711311e+01   6.4814103e-01
   4.1725984e+01   6.5013533e-01
   4.1741320e+01   6.5212963e-01
   4.1756935e+01   6.5412393e-01
   4.1772012e+01   6.5611823e-01
   4.1787286e+01   6.5811254e-01
   4.1801946e+01   6.6010684e-01
   4.1816848e+01   6.6210114e-01
   4.1831603e+01   6.6409544e-01
   4.1845384e+01   6.6608974e-01
   4.1858785e+01   6.6808405e-01
   4.1871543e+01   6.7007835e-01
   4.1884323e+01   6.7207265e-01
   4.1898506e+01   6.7406695e-01
   4.1913344e+01   6.7606125e-01
   4.1927651e+01   6.7805556e-01
   4.1942523e+01   6.8004986e-01
   4.1957444e+01   6.8204416e-01
   4.1971816e+01   6.8403846e-01
   4.1989312e+01   6.8603276e-01
   4.2005684e+01   6.8802707e-01
   4.2022599e+01   6.9002137e-01
   4.2039503e+01   6.9201567e-01
   4.2059100e+01   6.9400997e-01
   4.2077231e+01   6.9600427e-01
   4.2095584e+01   6.9799858e-01
   4.2114433e+01   6.9999288e-01
   4.2135352e+01   7.0198718e-01
   4.2156109e+01   7.0398148e-01
   4.2175329e+01   7.0597578e-01
   4.2196652e+01   7.0797009e-01
   4.2217860e+01   7.0996439e-01
   4.2234553e+01   7.1195869e-01
   4.2253585e+01   7.1395299e-01
   4.2272075e+01   7.1594729e-01
   4.2291008e+01   7.1794160e-01
   4.2307603e+01   7.1993590e-01
   4.2325098e+01   7.2193020e-01
   4.2341187e+01   7.2392450e-01
   4.2359524e+01   7.2591880e-01
   4.2376268e+01   7.2791311e-01
   4.2391613e+01   7.2990741e-01
   4.2407792e+01   7.3190171e-01
   4.2425552e+01   7.3389601e-01
   4.2442378e+01   7.3589031e-01
   4.2460582e+01   7.3788462e-01
   4.2478770e+01   7.3987892e-01
   4.2498697e+01   7.4187322e-01
   4.2518738e+01   7.4386752e-01
   4.2538179e+01   7.4586182e-01
   4.2559656e+01   7.4785613e-01
   4.2581975e+01   7.4985043e-01
   4.2607259e+01   7.5184473e-01
   4.2629738e+01   7.5383903e-01
   4.2653849e+01   7.5583333e-01
   4.2681000e+01   7.5782764e-01
   4.2707987e+01   7.5982194e-01
   4.2733156e+01   7.6181624e-01
   4.2757640e+01   7.6381054e-01
   4.2781447e+01   7.6580484e-01
   4.2805704e+01   7.6779915e-01
   4.2828673e+01   7.6979345e-01
   4.2850874e+01   7.7178775e-01
   4.2870029e+01   7.7378205e-01
   4.2891143e+01   7.7577635e-01
   4.2910329e+01   7.7777066e-01
   4.2929631e+01   7.7976496e-01
   4.2950118e+01   7.8175926e-01
   4.2966506e+01   7.8375356e-01
   4.2987424e+01   7.8574786e-01
   4.3006257e+01   7.8774217e-01
   4.3025220e+01   7.8973647e-01
   4.3045526e+01   7.9173077e-01
   4.3062258e+01   7.9372507e-01
   4.3080547e+01   7.9571937e-01
   4.3097926e+01   7.9771368e-01
   4.3114651e+01   7.9970798e-01
   4.3130746e+01   8.0170228e-01
   4.3147488e+01   8.0369658e-01
   4.3164654e+01   8.0569088e-01
   4.3180020e+01   8.0768519e-01
   4.3196165e+01   8.0967949e-01
   4.3213060e+01   8.1167379e-01
   4.3228593e+01   8.1366809e-01
   4.3243054e+01   8.1566239e-01
   4.3257750e+01   8.1765670e-01
   4.3272801e+01   8.1965100e-01
   4.3288861e+01   8.2164530e-01
   4.3301573e+01   8.2363960e-01
   4.3315639e+01   8.2563390e-01
   4.3329145e+01   8.2762821e-01
   4.3345863e+01   8.2962251e-01
   4.3360857e+01   8.3161681e-01
   4.3374498e+01   8.3361111e-01
   4.3390054e+01   8.3560541e-01
   4.3404712e+01   8.3759972e-01
   4.3417848e+01   8.3959402e-01
   4.3432293e+01   8.4158832e-01
   4.3447169e+01   8.4358262e-01
   4.3460756e+01   8.4557692e-01
   4.3475077e+01   8.4757123e-01
   4.3489925e+01   8.4956553e-01
   4.3502801e+01   8.5155983e-01
   4.3518147e+01   8.5355413e-01
   4.3534079e+01   8.5554843e-01
   4.3549948e+01   8.5754274e-01
   4.3566087e+01   8.5953704e-01
   4.3581909e+01   8.6153134e-01
   4.3596919e+01   8.6352564e-01
   4.3611366e+01   8.6551994e-01
   4.3626177e+01   8.6751425e-01
   4.3641659e+01   8.6950855e-01
   4.3656047e+01   8.7150285e-01
   4.3669928e+01   8.7349715e-01
   4.3685685e+01   8.7549145e-01
   4.3700997e+01   8.7748575e-01
   4.3717719e+01   8.7948006e-01
   4.3733566e+01   8.8147436e-01
   4.3751841e+01   8.8346866e-01
   4.3770412e+01   8.8546296e-01
   4.3789227e+01   8.8745726e-01
   4.3806421e+01   8.8945157e-01
   4.3825147e+01   8.9144587e-01
   4.3843964e+01   8.9344017e-01
   4.3860421e+01   8.9543447e-01
   4.3880471e+01   8.9742877e-01
   4.3896654e+01   8.9942308e-01
   4.3915881e+01   9.0141738e-01
   4.3934109e+01   9.0341168e-01
   4.3951657e+01   9.0540598e-01
   4.3972174e+01   9.0740028e-01
   4.3994660e+01   9.0939459e-01
   4.4014810e+01   9.1138889e-01
   4.4036067e+01   9.1338319e-01
   4.4059797e+01   9.1537749e-01
   4.4083002e+01   9.1737179e-01
   4.4107196e+01   9.1936610e-01
   4.4132373e+01   9.2136040e-01
   4.4163362e+01   9.2335470e-01
   4.4196168e+01   9.2534900e-01
   4.4231691e+01   9.2734330e-01
   4.4273381e+01   9.2933761e-01
   4.4310060e+01   9.3133191e-01
   4.4350767e+01   9.3332621e-01
   4.4389072e+01   9.3532051e-01
   4.4426440e+01   9.3731481e-01
   4.4465951e+01   9.3930912e-01
   4.4509706e+01   9.4130342e-01
   4.4552644e+01   9.4329772e-01
   4.4593184e+01   9.4529202e-01
   4.4635485e+01   9.4728632e-01
   4.4679764e+01   9.4928063e-01
   4.4727705e+01   9.5127493e-01
   4.4771347e+01   9.5326923e-01
   4.4826072e+01   9.5526353e-01
   4.4880195e+01   9.5725783e-01
   4.4940167e+01   9.5925214e-01
   4.5015494e+01   9.6124644e-01
   4.5097717e+01   9.6324074e-01
   4.5168214e+01   9.6523504e-01
   4.5229460e+01   9.6722934e-01
   4.5293689e+01   9.6922365e-01
   4.5354715e+01   9.7121795e-01
   4.5411776e+01   9.7321225e-01
   4.5474021e+01   9.7520655e-01
   4.5537850e+01   9.7720085e-01
   4.5606763e+01   9.7919516e-01
   4.5696507e+01   9.8118946e-01
   4.5816027e+01   9.8318376e-01
   4.5982424e+01   9.8517806e-01
   4.6120584e+01   9.8717236e-01
   4.6240863e+01   9.8916667e-01
   4.6366725e+01   9.9116097e-01
   4.6534981e+01   9.9315527e-01
   4.6751105e+01   9.9514957e-01
   4.6967670e+01   9.9714387e-01
   4.7183110e+01   9.9913818e-01


==> DocData/SuppressionMean-East-West-36Tx36Rx-Indoor-InfdBPathLoss.dat <==
txDims 
   4.0000000e+00   6.8756227e+01
   5.0000000e+00   6.5276886e+01
   6.0000000e+00   6.2545268e+01
   7.0000000e+00   6.0260968e+01
   8.0000000e+00   5.8266198e+01
   9.0000000e+00   5.6534804e+01
   1.0000000e+01   5.4974256e+01
   1.1000000e+01   5.3551271e+01
   1.2000000e+01   5.2251772e+01
   1.3000000e+01   5.1047364e+01
   1.4000000e+01   4.9921459e+01
   1.5000000e+01   4.8836798e+01
   1.6000000e+01   4.7841660e+01
   1.7000000e+01   4.6869465e+01
   1.8000000e+01   4.5953248e+01
   1.9000000e+01   4.5061291e+01
   2.0000000e+01   4.4183855e+01
   2.1000000e+01   4.3298865e+01
   2.2000000e+01   4.2434788e+01
   2.3000000e+01   4.1561076e+01
   2.4000000e+01   4.0666430e+01
   2.5000000e+01   3.9577972e+01
   2.6000000e+01   3.8462834e+01
   2.7000000e+01   3.7348922e+01
   2.8000000e+01   3.5834924e+01
   2.9000000e+01   3.4123724e+01
   3.0000000e+01   3.2550369e+01
   3.1000000e+01   3.1100595e+01
   3.2000000e+01   2.9677508e+01
   3.3000000e+01   2.8337396e+01
   3.4000000e+01   2.6648049e+01
   3.5000000e+01   2.4824398e+01
   3.6000000e+01   2.2412268e+01


==> DocData/SuppressionMean-East-West-36Tx36Rx-Outdoor-InfdBPathLoss.dat <==
txDims 
   4.0000000e+00   8.6067542e+01
   5.0000000e+00   8.2931922e+01
   6.0000000e+00   8.0108079e+01
   7.0000000e+00   7.7600087e+01
   8.0000000e+00   7.5333505e+01
   9.0000000e+00   7.3311251e+01
   1.0000000e+01   7.1412572e+01
   1.1000000e+01   6.9578177e+01
   1.2000000e+01   6.7811685e+01
   1.3000000e+01   6.6089666e+01
   1.4000000e+01   6.4478855e+01
   1.5000000e+01   6.2920312e+01
   1.6000000e+01   6.1456478e+01
   1.7000000e+01   5.9710007e+01
   1.8000000e+01   5.7872902e+01
   1.9000000e+01   5.6114817e+01
   2.0000000e+01   5.4421104e+01
   2.1000000e+01   5.2871150e+01
   2.2000000e+01   5.1407702e+01
   2.3000000e+01   4.9655589e+01
   2.4000000e+01   4.8033387e+01
   2.5000000e+01   4.6387926e+01
   2.6000000e+01   4.4459111e+01
   2.7000000e+01   4.2561546e+01
   2.8000000e+01   3.9445890e+01
   2.9000000e+01   3.6479638e+01
   3.0000000e+01   3.3970806e+01
   3.1000000e+01   3.1815507e+01
   3.2000000e+01   3.0034748e+01
   3.3000000e+01   2.8552672e+01
   3.4000000e+01   2.6943249e+01
   3.5000000e+01   2.5040735e+01
   3.6000000e+01   2.2190849e+01


==> DocData/SuppressionPerAntenna-East-West-36Tx36Rx-Indoor-InfdBPathLoss.dat <==
txDims 
   4.0000000e+00   8.0521032e+01   7.5311696e+01   7.9364372e+01   7.4769963e+01   7.5694205e+01   7.3305720e+01   7.4891812e+01   7.2918092e+01   7.3691416e+01   6.9344221e+01   7.2949002e+01   6.8724727e+01   7.0159113e+01   6.9203987e+01   6.7452817e+01   6.8351737e+01   6.9487092e+01   6.5961470e+01   6.7399120e+01   6.5979534e+01   6.7772128e+01   6.7735797e+01   6.7923313e+01   6.7791022e+01   6.7918364e+01   6.6359156e+01   6.6649466e+01   6.7213518e+01   6.8288987e+01   6.8788624e+01   6.7005568e+01   6.7498993e+01   6.6152235e+01   6.8167766e+01   6.6401337e+01   6.9099622e+01
   5.0000000e+00   7.6813813e+01   7.1109984e+01   7.4966175e+01   7.0691856e+01   7.1687205e+01   6.9996313e+01   7.0954514e+01   6.9397973e+01   6.9840076e+01   6.6334194e+01   6.8456140e+01   6.4801775e+01   6.6435662e+01   6.6062311e+01   6.3891774e+01   6.4823254e+01   6.5520813e+01   6.2737717e+01   6.3672038e+01   6.3029528e+01   6.4460734e+01   6.4396346e+01   6.3971882e+01   6.4689030e+01   6.4283932e+01   6.2513025e+01   6.3112795e+01   6.3577912e+01   6.5065768e+01   6.5571000e+01   6.3653265e+01   6.4506047e+01   6.3040931e+01   6.4786780e+01   6.2827782e+01   6.5324959e+01
   6.0000000e+00   7.3766816e+01   6.8080825e+01   7.2491138e+01   6.8520582e+01   6.8510781e+01   6.7135030e+01   6.7474373e+01   6.6173186e+01   6.6860734e+01   6.3222869e+01   6.5324749e+01   6.2401025e+01   6.3451884e+01   6.2561616e+01   6.1241933e+01   6.2002700e+01   6.2885463e+01   6.0411782e+01   6.0563450e+01   6.0468516e+01   6.1907009e+01   6.1167555e+01   6.1619100e+01   6.1623119e+01   6.1370614e+01   6.0229876e+01   6.0566997e+01   6.0749065e+01   6.2293277e+01   6.3318722e+01   6.1341057e+01   6.1529913e+01   6.0051083e+01   6.2284734e+01   6.0408509e+01   6.2357358e+01
   7.0000000e+00   7.1276664e+01   6.5699983e+01   7.0286772e+01   6.6287347e+01   6.5600036e+01   6.4617808e+01   6.5047730e+01   6.3872637e+01   6.4262418e+01   6.0943937e+01   6.2761859e+01   6.0739208e+01   6.1278137e+01   6.0273297e+01   5.9262374e+01   6.0194382e+01   6.0237214e+01   5.8318369e+01   5.8532912e+01   5.7643358e+01   5.9764798e+01   5.9018138e+01   5.9285950e+01   5.9584402e+01   5.9289028e+01   5.7771510e+01   5.7823372e+01   5.8307122e+01   6.0123294e+01   6.0623921e+01   5.9265656e+01   5.9355248e+01   5.7679649e+01   5.9950838e+01   5.8188447e+01   6.0075024e+01
   8.0000000e+00   6.9406386e+01   6.3517271e+01   6.8665776e+01   6.4113928e+01   6.3657415e+01   6.2355757e+01   6.3050955e+01   6.1792492e+01   6.2305548e+01   5.9139564e+01   6.1039371e+01   5.8621578e+01   5.9594497e+01   5.8299743e+01   5.7010059e+01   5.8506621e+01   5.8509356e+01   5.6419824e+01   5.6864348e+01   5.5823826e+01   5.7821891e+01   5.6920388e+01   5.6706470e+01   5.7789591e+01   5.7253906e+01   5.6105640e+01   5.5818387e+01   5.6420004e+01   5.7635630e+01   5.8487884e+01   5.6945834e+01   5.6779232e+01   5.5991513e+01   5.7612425e+01   5.6344295e+01   5.8078675e+01
   9.0000000e+00   6.7696538e+01   6.1585076e+01   6.6749237e+01   6.2531662e+01   6.1886375e+01   6.0639294e+01   6.1119977e+01   6.0321897e+01   6.0535656e+01   5.7470480e+01   5.9228225e+01   5.6954619e+01   5.7717260e+01   5.6698872e+01   5.5320439e+01   5.6656025e+01   5.6937956e+01   5.5018066e+01   5.5121539e+01   5.4521748e+01   5.5871197e+01   5.5262776e+01   5.4939884e+01   5.5735561e+01   5.5409874e+01   5.4540198e+01   5.4398390e+01   5.4831366e+01   5.5712392e+01   5.6597354e+01   5.5248518e+01   5.4850358e+01   5.4091966e+01   5.5704177e+01   5.4488013e+01   5.6047652e+01
   1.0000000e+01   6.6124728e+01   5.9390775e+01   6.5171564e+01   6.0725614e+01   6.0507210e+01   5.8849052e+01   5.9675579e+01   5.8639873e+01   5.8830232e+01   5.5898879e+01   5.7797908e+01   5.5360891e+01   5.6160943e+01   5.5359903e+01   5.4019716e+01   5.4723450e+01   5.5571086e+01   5.3834446e+01   5.3637851e+01   5.2874310e+01   5.4143124e+01   5.3403442e+01   5.3382000e+01   5.4209140e+01   5.3866571e+01   5.3292723e+01   5.3041936e+01   5.3430811e+01   5.4164184e+01   5.4613926e+01   5.3818841e+01   5.3521534e+01   5.2668448e+01   5.3897910e+01   5.2569143e+01   5.4173763e+01
   1.1000000e+01   6.4414251e+01   5.8104737e+01   6.3568595e+01   5.9578510e+01   5.8934684e+01   5.7162855e+01   5.8332066e+01   5.7431419e+01   5.7382519e+01   5.4745757e+01   5.5857412e+01   5.3959649e+01   5.4612989e+01   5.3908305e+01   5.2832555e+01   5.3372880e+01   5.4021475e+01   5.2668693e+01   5.2510126e+01   5.1448700e+01   5.2888527e+01   5.1740841e+01   5.2191775e+01   5.2840934e+01   5.2447221e+01   5.2173454e+01   5.1570478e+01   5.2111181e+01   5.2989857e+01   5.2583550e+01   5.2522760e+01   5.1967101e+01   5.1135264e+01   5.2110946e+01   5.0968381e+01   5.2648053e+01
   1.2000000e+01   6.2806241e+01   5.6802637e+01   6.2103759e+01   5.8083852e+01   5.7496369e+01   5.5617571e+01   5.7022426e+01   5.6324351e+01   5.5961106e+01   5.3456058e+01   5.4555937e+01   5.2805799e+01   5.3483507e+01   5.2648457e+01   5.1638499e+01   5.1957428e+01   5.2803695e+01   5.1479186e+01   5.1485776e+01   5.0386681e+01   5.1655736e+01   5.0386515e+01   5.1284226e+01   5.1556877e+01   5.0984097e+01   5.0831228e+01   5.0419906e+01   5.0739023e+01   5.1730835e+01   5.1273211e+01   5.0885512e+01   5.0534650e+01   4.9911024e+01   5.0423947e+01   4.9819438e+01   5.0881605e+01
   1.3000000e+01   6.1366230e+01   5.5415786e+01   6.0700581e+01   5.6987636e+01   5.6024499e+01   5.4793134e+01   5.5603565e+01   5.5117561e+01   5.4538063e+01   5.2059112e+01   5.3479600e+01   5.1734839e+01   5.1820209e+01   5.1400886e+01   5.0673185e+01   5.0738180e+01   5.1577537e+01   5.0374384e+01   5.0319073e+01   4.9219155e+01   5.0476176e+01   4.9323147e+01   5.0179732e+01   5.0457898e+01   4.9824136e+01   4.9683569e+01   4.9363452e+01   4.9488231e+01   5.0664454e+01   4.9785996e+01   4.9746567e+01   4.9240505e+01   4.8794989e+01   4.9114506e+01   4.8532514e+01   4.9472002e+01
   1.4000000e+01   6.0105294e+01   5.4097586e+01   5.9512221e+01   5.5785004e+01   5.4823941e+01   5.3845465e+01   5.4470964e+01   5.4057078e+01   5.3583559e+01   5.0684145e+01   5.2331815e+01   5.0428652e+01   5.0574546e+01   5.0080797e+01   4.9414624e+01   4.9528208e+01   5.0442980e+01   4.9413418e+01   4.9039401e+01   4.8300186e+01   4.9187376e+01   4.8300321e+01   4.8910661e+01   4.8992695e+01   4.8822253e+01   4.8833469e+01   4.8172927e+01   4.8399619e+01   4.9524808e+01   4.8489401e+01   4.8540703e+01   4.8332034e+01   4.7870757e+01   4.8110786e+01   4.7643844e+01   4.8204575e+01
   1.5000000e+01   5.9040247e+01   5.2827929e+01   5.8426927e+01   5.4748279e+01   5.3641060e+01   5.2852508e+01   5.3511155e+01   5.3123419e+01   5.2512410e+01   4.9212373e+01   5.1120211e+01   4.8983428e+01   4.9522498e+01   4.9004439e+01   4.8451652e+01   4.8475082e+01   4.9455259e+01   4.8380327e+01   4.7999056e+01   4.7263974e+01   4.7966945e+01   4.7275298e+01   4.7828137e+01   4.7953220e+01   4.7654310e+01   4.7918591e+01   4.7117687e+01   4.7367446e+01   4.8158613e+01   4.7219686e+01   4.7411608e+01   4.7424202e+01   4.6939145e+01   4.6880660e+01   4.6734300e+01   4.7191429e+01
   1.6000000e+01   5.7962991e+01   5.1708569e+01   5.7167797e+01   5.3598230e+01   5.2645425e+01   5.1798476e+01   5.2300319e+01   5.1924485e+01   5.1551084e+01   4.8083559e+01   4.9841877e+01   4.7707457e+01   4.8379799e+01   4.7810795e+01   4.7431161e+01   4.7482343e+01   4.8347481e+01   4.7459090e+01   4.6988162e+01   4.6422731e+01   4.7057215e+01   4.6269390e+01   4.6841770e+01   4.6925454e+01   4.6637015e+01   4.7012493e+01   4.6130394e+01   4.6418567e+01   4.7202359e+01   4.6279262e+01   4.6535072e+01   4.6573297e+01   4.5949287e+01   4.5996635e+01   4.5885174e+01   4.6146039e+01
   1.7000000e+01   5.6830638e+01   5.0629041e+01   5.6013334e+01   5.2477119e+01   5.1510543e+01   5.0620635e+01   5.1296662e+01   5.0737326e+01   5.0378122e+01   4.7100151e+01   4.8692273e+01   4.6675494e+01   4.7336503e+01   4.6487309e+01   4.6502074e+01   4.6417168e+01   4.7294381e+01   4.6311902e+01   4.5977935e+01   4.5744110e+01   4.5779244e+01   4.5415252e+01   4.5906339e+01   4.5870774e+01   4.5525725e+01   4.6162988e+01   4.5301854e+01   4.5530799e+01   4.5953643e+01   4.5059001e+01   4.5794415e+01   4.5870561e+01   4.5231175e+01   4.5252000e+01   4.5166967e+01   4.5146225e+01
   1.8000000e+01   5.5668300e+01   4.9635267e+01   5.5079514e+01   5.1653315e+01   5.0638180e+01   4.9593648e+01   5.0352055e+01   4.9530993e+01   4.9253038e+01   4.6194139e+01   4.7913753e+01   4.5917131e+01   4.6246729e+01   4.5337662e+01   4.5512017e+01   4.5138360e+01   4.6123029e+01   4.5317674e+01   4.5152657e+01   4.5071904e+01   4.4685140e+01   4.4543216e+01   4.4991031e+01   4.4852156e+01   4.4697082e+01   4.5230208e+01   4.4454057e+01   4.4711158e+01   4.4994607e+01   4.4149046e+01   4.5000133e+01   4.4981099e+01   4.4443474e+01   4.4521467e+01   4.4559166e+01   4.4103699e+01
   1.9000000e+01   5.4314685e+01   4.8631592e+01   5.4203488e+01   5.0553844e+01   4.9678765e+01   4.8668993e+01   4.9520768e+01   4.8361472e+01   4.8268904e+01   4.5547787e+01   4.6903486e+01   4.4915473e+01   4.5500767e+01   4.4317025e+01   4.4553393e+01   4.4167435e+01   4.4930578e+01   4.4464799e+01   4.4270167e+01   4.4456755e+01   4.3749851e+01   4.3850181e+01   4.3934212e+01   4.3619863e+01   4.3845712e+01   4.4458214e+01   4.3646974e+01   4.4030856e+01   4.4257445e+01   4.3078532e+01   4.4049850e+01   4.3775524e+01   4.3564717e+01   4.3734873e+01   4.3998024e+01   4.3368613e+01
   2.0000000e+01   5.3041910e+01   4.7485288e+01   5.3153303e+01   4.9654372e+01   4.8549363e+01   4.7640269e+01   4.8702471e+01   4.7372818e+01   4.7093032e+01   4.4924368e+01   4.5686852e+01   4.4014640e+01   4.4520987e+01   4.3204167e+01   4.3692416e+01   4.3290113e+01   4.3804947e+01   4.3750808e+01   4.3489844e+01   4.3684989e+01   4.2785316e+01   4.3239983e+01   4.3048465e+01   4.2678174e+01   4.3042230e+01   4.3710075e+01   4.2925725e+01   4.3300476e+01   4.3149212e+01   4.2105812e+01   4.3011279e+01   4.2770918e+01   4.2919954e+01   4.3015489e+01   4.3355191e+01   4.2497631e+01
   2.1000000e+01   5.1710452e+01   4.6485591e+01   5.2111959e+01   4.8759287e+01   4.7157214e+01   4.6744339e+01   4.8040931e+01   4.6165559e+01   4.5832640e+01   4.3961935e+01   4.4716964e+01   4.3226873e+01   4.3190097e+01   4.2150350e+01   4.3055536e+01   4.2448803e+01   4.2864036e+01   4.2953188e+01   4.2559432e+01   4.3079820e+01   4.1521531e+01   4.2407951e+01   4.1969391e+01   4.1741097e+01   4.2184050e+01   4.2778895e+01   4.2252369e+01   4.2566758e+01   4.1922323e+01   4.1324106e+01   4.2217732e+01   4.1984512e+01   4.2337566e+01   4.2138717e+01   4.2757863e+01   4.1863595e+01
   2.2000000e+01   5.0011626e+01   4.5223868e+01   5.1103135e+01   4.7678029e+01   4.6122528e+01   4.5742257e+01   4.7267025e+01   4.5008833e+01   4.4660246e+01   4.3114222e+01   4.3614461e+01   4.2357239e+01   4.2172823e+01   4.1004944e+01   4.2252195e+01   4.1664307e+01   4.2049543e+01   4.2144014e+01   4.1753138e+01   4.2412994e+01   4.0661457e+01   4.1692958e+01   4.1245786e+01   4.1040542e+01   4.1192157e+01   4.2057387e+01   4.1555779e+01   4.1785961e+01   4.0813060e+01   4.0473832e+01   4.1136081e+01   4.1182609e+01   4.1688978e+01   4.1214909e+01   4.2001357e+01   4.1251377e+01
   2.3000000e+01   4.8429454e+01   4.4041546e+01   5.0038325e+01   4.6239668e+01   4.4898991e+01   4.4832036e+01   4.6504063e+01   4.3946425e+01   4.2947120e+01   4.2062036e+01   4.2543429e+01   4.1548497e+01   4.1157237e+01   4.0124432e+01   4.1676533e+01   4.0858081e+01   4.1288809e+01   4.1294830e+01   4.0931510e+01   4.1570999e+01   3.9943986e+01   4.0867977e+01   4.0578783e+01   4.0429153e+01   4.0511737e+01   4.1114854e+01   4.0949761e+01   4.0468833e+01   3.9829293e+01   3.9485277e+01   4.0245232e+01   4.0196897e+01   4.1017953e+01   4.0319062e+01   4.1454192e+01   4.0535284e+01
   2.4000000e+01   4.6673740e+01   4.3098327e+01   4.7831548e+01   4.4867008e+01   4.3746016e+01   4.3905939e+01   4.5687434e+01   4.3216148e+01   4.0543495e+01   4.1052843e+01   4.0604993e+01   4.0740729e+01   3.9865384e+01   3.9400075e+01   4.0973652e+01   3.9957401e+01   4.0304639e+01   4.0476150e+01   4.0068206e+01   4.0764448e+01   3.9480073e+01   4.0379812e+01   3.9882123e+01   3.9717441e+01   3.9781978e+01   4.0189250e+01   4.0324970e+01   3.9657614e+01   3.8821671e+01   3.8877641e+01   3.9538559e+01   3.9320126e+01   4.0426126e+01   3.9326965e+01   4.0608608e+01   3.9592684e+01
   2.5000000e+01   4.4170290e+01   4.1696481e+01   4.4944466e+01   4.3657299e+01   4.2196866e+01   4.2540317e+01   4.4619890e+01   4.1240767e+01   3.8179102e+01   3.9788140e+01   3.7892134e+01   3.9434427e+01   3.9021841e+01   3.8345112e+01   3.9941636e+01   3.8693077e+01   3.9130847e+01   3.9444784e+01   3.9110045e+01   3.9934855e+01   3.8983815e+01   3.9209640e+01   3.8568094e+01   3.8852623e+01   3.8715655e+01   3.9693872e+01   3.9740012e+01   3.9032864e+01   3.7943720e+01   3.8382315e+01   3.8647464e+01   3.8571347e+01   3.9669602e+01   3.8532818e+01   3.9882675e+01   3.8582946e+01
   2.6000000e+01   4.1049949e+01   3.9471057e+01   4.2485178e+01   4.1652322e+01   4.0162225e+01   4.1204163e+01   4.3131603e+01   3.9143133e+01   3.5677933e+01   3.7774938e+01   3.5643495e+01   3.7836851e+01   3.7931850e+01   3.7373324e+01   3.8642246e+01   3.7720081e+01   3.7728983e+01   3.8664017e+01   3.8405061e+01   3.8845651e+01   3.8402210e+01   3.8541767e+01   3.7689318e+01   3.8138096e+01   3.8327229e+01   3.8959032e+01   3.9406234e+01   3.8566704e+01   3.7242099e+01   3.7714189e+01   3.8119147e+01   3.7877754e+01   3.9255999e+01   3.8022246e+01   3.9252109e+01   3.7967869e+01
   2.7000000e+01   3.9093773e+01   3.8677633e+01   4.1324420e+01   3.9765089e+01   3.8337651e+01   3.7390299e+01   4.1015209e+01   3.8367607e+01   3.4626705e+01   3.7009923e+01   3.4803341e+01   3.6563397e+01   3.5144329e+01   3.5855604e+01   3.7389489e+01   3.6956811e+01   3.6193786e+01   3.7926755e+01   3.7612209e+01   3.7964155e+01   3.7156221e+01   3.7147175e+01   3.7025970e+01   3.7285870e+01   3.7846326e+01   3.8342248e+01   3.8737136e+01   3.7707572e+01   3.6084354e+01   3.6843121e+01   3.7432255e+01   3.7401661e+01   3.8976091e+01   3.7209411e+01   3.8677902e+01   3.6885558e+01
   2.8000000e+01   3.7973085e+01   3.5732440e+01   3.9261016e+01   3.8131455e+01   3.5186023e+01   3.6028205e+01   3.8793256e+01   3.3088764e+01   3.2795692e+01   3.3615458e+01   3.2242067e+01   3.4614286e+01   3.4419377e+01   3.4682763e+01   3.6271365e+01   3.5461929e+01   3.5083609e+01   3.6451467e+01   3.7022109e+01   3.7115155e+01   3.6268511e+01   3.6131986e+01   3.6263845e+01   3.6282069e+01   3.6923850e+01   3.7093890e+01   3.8045949e+01   3.6725254e+01   3.5142668e+01   3.5939678e+01   3.6407867e+01   3.6708925e+01   3.8457851e+01   3.6759212e+01   3.8002117e+01   3.6370790e+01
   2.9000000e+01   3.5723312e+01   3.4409390e+01   3.7572839e+01   3.6619668e+01   3.1092290e+01   2.8997725e+01   3.2297857e+01   3.0847525e+01   3.2171283e+01   3.2587870e+01   3.1708993e+01   3.3731828e+01   3.1797064e+01   3.2811687e+01   3.4611845e+01   3.3755552e+01   3.4729630e+01   3.5344329e+01   3.6126181e+01   3.6331282e+01   3.5001934e+01   3.4628724e+01   3.5608496e+01   3.5411704e+01   3.6772968e+01   3.6019370e+01   3.7101365e+01   3.6195830e+01   3.4573502e+01   3.5168368e+01   3.5670211e+01   3.6244158e+01   3.8016719e+01   3.5928089e+01   3.7091027e+01   3.5911397e+01
   3.0000000e+01   3.2896842e+01   3.3135553e+01   3.5723812e+01   3.3196492e+01   2.7635028e+01   2.7597566e+01   2.7690015e+01   2.9172958e+01   3.1368787e+01   3.0697156e+01   3.0847035e+01   3.1382924e+01   3.0127018e+01   3.1978804e+01   3.2641093e+01   3.2026666e+01   3.4129456e+01   3.4784615e+01   3.5557122e+01   3.5563546e+01   3.3890539e+01   3.4055272e+01   3.5090409e+01   3.4398854e+01   3.6203254e+01   3.5689010e+01   3.6461145e+01   3.5806641e+01   3.4014963e+01   3.4884176e+01   3.5321696e+01   3.5610783e+01   3.7609015e+01   3.5531815e+01   3.6672705e+01   3.5570276e+01
   3.1000000e+01   3.1430719e+01   3.0780756e+01   3.0668289e+01   2.9679582e+01   2.4518024e+01   2.5833468e+01   2.6633715e+01   2.8130223e+01   3.0458787e+01   2.9539021e+01   3.0464528e+01   3.0166661e+01   2.8749289e+01   3.0833626e+01   3.1831639e+01   3.1262183e+01   3.2517813e+01   3.3960597e+01   3.4162297e+01   3.4992964e+01   3.3038032e+01   3.3429077e+01   3.4205224e+01   3.3836208e+01   3.4599107e+01   3.5347912e+01   3.5055036e+01   3.5274956e+01   3.3526499e+01   3.4632630e+01   3.4590296e+01   3.5008242e+01   3.7089164e+01   3.5303072e+01   3.6071285e+01   3.4921869e+01
   3.2000000e+01   2.8835462e+01   2.7695486e+01   2.6925578e+01   2.4968398e+01   2.4043910e+01   2.5179923e+01   2.4547621e+01   2.6991484e+01   2.8809244e+01   2.8498105e+01   2.9365890e+01   2.8633240e+01   2.8231877e+01   2.9828232e+01   3.0552844e+01   3.0757428e+01   3.0959481e+01   3.2756693e+01   3.2922796e+01   3.4128068e+01   3.2723640e+01   3.2741992e+01   3.3144595e+01   3.3465212e+01   3.3549513e+01   3.4656086e+01   3.3792736e+01   3.4738363e+01   3.3212993e+01   3.4114450e+01   3.4071417e+01   3.4676906e+01   3.6550612e+01   3.4961455e+01   3.5582067e+01   3.4332532e+01
   3.3000000e+01   2.5642966e+01   2.2777596e+01   2.5498115e+01   2.2443398e+01   2.3925588e+01   2.4952322e+01   2.3624981e+01   2.6120550e+01   2.7363073e+01   2.6756834e+01   2.8061967e+01   2.7327551e+01   2.8087471e+01   2.9600031e+01   2.9515304e+01   3.0248853e+01   2.9626723e+01   3.1288260e+01   3.1971453e+01   3.2662532e+01   3.2345862e+01   3.2434306e+01   3.2544608e+01   3.3020572e+01   3.2742639e+01   3.3866942e+01   3.3339491e+01   3.3599611e+01   3.2742748e+01   3.3692938e+01   3.3669263e+01   3.4015706e+01   3.5767817e+01   3.4667386e+01   3.5316210e+01   3.3718964e+01
   3.4000000e+01   2.0376505e+01   2.2532022e+01   2.1721481e+01   2.1066646e+01   2.3001346e+01   2.3872795e+01   2.2529613e+01   2.4266545e+01   2.4210110e+01   2.5666563e+01   2.5782393e+01   2.6092831e+01   2.7918648e+01   2.9347670e+01   2.8277874e+01   2.9369391e+01   2.6825124e+01   3.0445807e+01   2.9961307e+01   3.1725538e+01   3.1867209e+01   3.2058118e+01   3.2021315e+01   3.2635226e+01   3.0805939e+01   3.3267865e+01   3.2154637e+01   3.2668191e+01   3.2065071e+01   3.3244131e+01   3.3363589e+01   3.3446794e+01   3.4485163e+01   3.4192104e+01   3.4586998e+01   3.3226892e+01
   3.5000000e+01   1.9534726e+01   2.1748829e+01   1.8375361e+01   2.0529029e+01   2.2122103e+01   2.2587072e+01   2.0383137e+01   2.0613767e+01   2.2158446e+01   2.4447752e+01   2.3930531e+01   2.4753187e+01   2.6561761e+01   2.7596564e+01   2.6536354e+01   2.7163894e+01   2.3650643e+01   2.8194552e+01   2.7096223e+01   2.9033086e+01   3.0688353e+01   3.0360939e+01   2.9640184e+01   3.0093969e+01   2.7943684e+01   3.0382339e+01   2.9815880e+01   3.0573145e+01   3.0979905e+01   3.1735920e+01   3.1374817e+01   3.1666731e+01   3.2299846e+01   3.1667990e+01   3.2485828e+01   3.1729285e+01
   3.6000000e+01   1.5291663e+01   1.7479602e+01   1.4712096e+01   1.7820208e+01   2.0805352e+01   2.1292440e+01   1.8717131e+01   1.8925939e+01   1.9968976e+01   2.2974043e+01   2.0459286e+01   2.4030286e+01   2.5417508e+01   2.6847466e+01   2.4855960e+01   2.5156067e+01   2.2299357e+01   2.7730554e+01   2.5747530e+01   2.8708009e+01   3.0290683e+01   2.9596844e+01   2.8513065e+01   2.8639805e+01   2.6881415e+01   2.9732081e+01   2.9370266e+01   2.9974375e+01   3.0483736e+01   3.1493222e+01   3.0909796e+01   3.1132696e+01   3.1918107e+01   3.1309374e+01   3.2420630e+01   3.1412232e+01


==> DocData/SuppressionPerAntenna-East-West-36Tx36Rx-Outdoor-InfdBPathLoss.dat <==
txDims 
   4.0000000e+00   9.4816319e+01   9.2334791e+01   9.4258028e+01   9.2615588e+01   9.2910973e+01   9.2139245e+01   9.4076532e+01   9.1068235e+01   9.1151430e+01   8.5380064e+01   8.7751509e+01   8.6805553e+01   8.8602333e+01   8.5527900e+01   8.6159369e+01   8.4121248e+01   8.7751529e+01   8.4479181e+01   8.4921851e+01   8.5130361e+01   8.5726508e+01   8.3327826e+01   8.4615878e+01   8.3524289e+01   8.4305126e+01   8.3026287e+01   8.3758267e+01   8.5639247e+01   8.6124329e+01   8.6622700e+01   8.4821624e+01   8.5587424e+01   8.3566774e+01   8.6465411e+01   8.2521655e+01   8.7719584e+01
   5.0000000e+00   9.4631200e+01   9.0412415e+01   9.3625631e+01   9.0957555e+01   9.1483640e+01   9.0273102e+01   9.3333714e+01   8.8826509e+01   8.8556249e+01   8.1605566e+01   8.4716246e+01   8.3750341e+01   8.5720262e+01   8.2701869e+01   8.3106900e+01   8.0700443e+01   8.4750030e+01   8.1537037e+01   8.1949129e+01   8.2071465e+01   8.2755144e+01   8.0231207e+01   8.1154563e+01   8.0288840e+01   8.1358198e+01   8.0333409e+01   8.0362656e+01   8.2328161e+01   8.3040490e+01   8.3368598e+01   8.1393997e+01   8.1928375e+01   7.9907227e+01   8.3258552e+01   7.9218554e+01   8.4581391e+01
   6.0000000e+00   9.4316072e+01   8.8240567e+01   9.2855054e+01   8.9170556e+01   9.0082702e+01   8.7933276e+01   9.2289337e+01   8.6520039e+01   8.5884690e+01   7.7997199e+01   8.2234583e+01   8.0861679e+01   8.3261242e+01   8.0204467e+01   8.0237439e+01   7.7674090e+01   8.1884477e+01   7.8379698e+01   7.9328227e+01   7.9469730e+01   8.0515167e+01   7.7617058e+01   7.8316564e+01   7.7561058e+01   7.8893693e+01   7.7692341e+01   7.7588604e+01   7.8904435e+01   8.0303960e+01   7.9924554e+01   7.8199803e+01   7.9057247e+01   7.7010188e+01   7.9936658e+01   7.6527576e+01   8.1728279e+01
   7.0000000e+00   9.3765942e+01   8.6258603e+01   9.1947042e+01   8.7438634e+01   8.8586046e+01   8.5344538e+01   9.0936118e+01   8.3858832e+01   8.3637669e+01   7.5747833e+01   7.9999076e+01   7.8439792e+01   8.0429269e+01   7.7833690e+01   7.7517705e+01   7.4812456e+01   7.9552500e+01   7.5827806e+01   7.6524336e+01   7.6163298e+01   7.8210326e+01   7.5240821e+01   7.6038182e+01   7.4775480e+01   7.6880155e+01   7.5132108e+01   7.5093104e+01   7.6121289e+01   7.7716887e+01   7.7172774e+01   7.5637915e+01   7.6730267e+01   7.4779756e+01   7.6540512e+01   7.4705490e+01   7.9120588e+01
   8.0000000e+00   9.3046364e+01   8.4184417e+01   9.0864433e+01   8.5171604e+01   8.6951224e+01   8.1779487e+01   8.9160052e+01   8.1133057e+01   8.1660992e+01   7.3836581e+01   7.7793434e+01   7.6155131e+01   7.7484246e+01   7.5300504e+01   7.4847393e+01   7.2845644e+01   7.7388392e+01   7.2991798e+01   7.4090938e+01   7.3670542e+01   7.5693342e+01   7.3321801e+01   7.3793970e+01   7.2728619e+01   7.4777954e+01   7.3311755e+01   7.2575744e+01   7.3396058e+01   7.5581728e+01   7.4374687e+01   7.3632824e+01   7.4264774e+01   7.3133735e+01   7.3539928e+01   7.3106485e+01   7.6814942e+01
   9.0000000e+00   9.2220185e+01   8.2511245e+01   8.9605266e+01   8.3580424e+01   8.5264340e+01   7.9485929e+01   8.6535596e+01   7.8381245e+01   7.9936391e+01   7.2443960e+01   7.5492227e+01   7.3906976e+01   7.4810969e+01   7.2855136e+01   7.2047634e+01   7.1343597e+01   7.5427123e+01   7.0726863e+01   7.1623230e+01   7.1624936e+01   7.3489282e+01   7.1825729e+01   7.1986683e+01   7.0750168e+01   7.2872450e+01   7.1989344e+01   7.1015824e+01   7.1365958e+01   7.3182713e+01   7.1191296e+01   7.1324262e+01   7.2182954e+01   7.1496655e+01   7.1382876e+01   7.1691309e+01   7.4582501e+01
   1.0000000e+01   9.0876876e+01   8.0792841e+01   8.7913297e+01   8.1686197e+01   8.3183806e+01   7.7002111e+01   8.4149329e+01   7.6059818e+01   7.8113452e+01   7.0586372e+01   7.2759052e+01   7.1816949e+01   7.1660702e+01   7.0775814e+01   6.8934248e+01   6.9751407e+01   7.1828002e+01   6.9188032e+01   6.9980795e+01   7.0525713e+01   7.1399496e+01   7.0101995e+01   7.0237279e+01   6.9390981e+01   6.9837727e+01   7.0326007e+01   6.9606548e+01   6.9770532e+01   7.0941350e+01   7.0077836e+01   6.9866123e+01   7.0172560e+01   6.9697326e+01   6.9564752e+01   7.0111398e+01   7.2037698e+01
   1.1000000e+01   8.8891961e+01   7.9343872e+01   8.6054889e+01   7.9931245e+01   8.1469641e+01   7.3928967e+01   8.2174800e+01   7.4131658e+01   7.5348967e+01   6.8178012e+01   7.1084266e+01   7.0327962e+01   6.9213637e+01   6.8950466e+01   6.6997118e+01   6.8247088e+01   6.7807726e+01   6.7813803e+01   6.8639605e+01   6.9277733e+01   6.9006741e+01   6.8359458e+01   6.8725042e+01   6.8184808e+01   6.6899984e+01   6.8421917e+01   6.8181807e+01   6.8435691e+01   6.9007778e+01   6.8969756e+01   6.8696139e+01   6.8274772e+01   6.7311740e+01   6.8317158e+01   6.8413348e+01   6.9975145e+01
   1.2000000e+01   8.7634173e+01   7.7094178e+01   8.3624104e+01   7.8263913e+01   7.9702142e+01   7.2543498e+01   8.0595461e+01   7.1450396e+01   7.3810415e+01   6.7341756e+01   6.8902426e+01   6.8974368e+01   6.8181019e+01   6.7124252e+01   6.6123595e+01   6.6657107e+01   6.6109567e+01   6.6352707e+01   6.6545292e+01   6.8486075e+01   6.5640095e+01   6.6467937e+01   6.7022800e+01   6.6583655e+01   6.5512925e+01   6.6468842e+01   6.6214434e+01   6.6900563e+01   6.6572197e+01   6.7326361e+01   6.7133536e+01   6.5124988e+01   6.5672331e+01   6.6177117e+01   6.6817407e+01   6.8189186e+01
   1.3000000e+01   8.5605407e+01   7.4728847e+01   8.1088942e+01   7.6093901e+01   7.7756282e+01   7.1031910e+01   7.8579452e+01   6.9622618e+01   7.1154845e+01   6.6121063e+01   6.6746122e+01   6.7270744e+01   6.7072017e+01   6.5645618e+01   6.5395615e+01   6.5851708e+01   6.4676434e+01   6.5195872e+01   6.5237875e+01   6.6427274e+01   6.3512298e+01   6.5127750e+01   6.4668355e+01   6.5265413e+01   6.4119195e+01   6.5037318e+01   6.4263392e+01   6.4433920e+01   6.5043358e+01   6.5851072e+01   6.4889115e+01   6.2786541e+01   6.3767867e+01   6.3935592e+01   6.5565287e+01   6.5076159e+01
   1.4000000e+01   8.2323308e+01   7.1682393e+01   7.6735702e+01   7.2882223e+01   7.6258787e+01   6.9783558e+01   7.5672841e+01   6.6494558e+01   6.9004640e+01   6.5300852e+01   6.5307217e+01   6.5479767e+01   6.4776445e+01   6.3806814e+01   6.4205929e+01   6.4624290e+01   6.2908397e+01   6.4590881e+01   6.3881515e+01   6.5119208e+01   6.2439675e+01   6.3925458e+01   6.3036077e+01   6.3098930e+01   6.3244723e+01   6.3601348e+01   6.3057960e+01   6.3129249e+01   6.2378194e+01   6.3210201e+01   6.3898347e+01   6.0784492e+01   6.2205377e+01   6.2257721e+01   6.4380213e+01   6.2610118e+01
   1.5000000e+01   7.9860674e+01   7.0052275e+01   7.4608818e+01   7.0630863e+01   7.2343954e+01   6.8151949e+01   7.4792490e+01   6.4313978e+01   6.8103823e+01   6.3959083e+01   6.3086696e+01   6.2746161e+01   6.2871373e+01   6.2350443e+01   6.2999319e+01   6.2966942e+01   6.2072790e+01   6.3130147e+01   6.3187128e+01   6.3808376e+01   6.1471363e+01   6.3007004e+01   6.1793800e+01   6.1706781e+01   6.2029209e+01   6.2305394e+01   6.2330350e+01   6.1723502e+01   6.0342035e+01   6.1001130e+01   6.1678237e+01   5.9246963e+01   6.0931164e+01   6.0286988e+01   6.3108319e+01   5.9981879e+01
   1.6000000e+01   7.8607309e+01   6.9113294e+01   7.2900490e+01   6.8669927e+01   7.0061123e+01   6.6473986e+01   7.3816944e+01   6.1683713e+01   6.7143347e+01   6.2770566e+01   6.1993517e+01   6.0738825e+01   6.0962553e+01   6.1361210e+01   6.1783826e+01   6.0723453e+01   6.1474762e+01   6.2256007e+01   6.1556257e+01   6.3309940e+01   6.0867273e+01   6.1801083e+01   6.0050977e+01   6.0019958e+01   6.1398613e+01   6.0467910e+01   6.0992235e+01   6.0147481e+01   5.9257047e+01   5.9209813e+01   6.0534070e+01   5.7592717e+01   5.8947651e+01   5.9398267e+01   6.2145200e+01   5.7515903e+01
   1.7000000e+01   7.5170924e+01   6.3916824e+01   7.1791795e+01   6.7342700e+01   6.6299684e+01   6.0233129e+01   7.2021056e+01   6.0936486e+01   6.2859301e+01   5.9520709e+01   6.0321586e+01   5.9974395e+01   6.0548823e+01   5.8156435e+01   6.0458250e+01   5.9405536e+01   6.1019900e+01   5.9269370e+01   5.9725804e+01   6.2390958e+01   5.7800284e+01   5.9139278e+01   5.9832060e+01   5.9747024e+01   5.8026662e+01   5.8865241e+01   5.9058494e+01   5.9521494e+01   5.8013914e+01   5.5881461e+01   5.9516442e+01   5.7201923e+01   5.8679059e+01   5.8344920e+01   6.0662561e+01   5.5178536e+01
   1.8000000e+01   7.2894643e+01   5.9992450e+01   6.9696676e+01   6.5540343e+01   6.2868621e+01   5.8543923e+01   6.9607978e+01   5.9837651e+01   6.1852382e+01   5.8611894e+01   5.9100812e+01   5.8186628e+01   5.6932425e+01   5.6401173e+01   5.9200422e+01   5.8580203e+01   6.0537078e+01   5.5343608e+01   5.5910153e+01   5.9930583e+01   5.7036555e+01   5.7391363e+01   5.9146906e+01   5.8133087e+01   5.6707958e+01   5.7290932e+01   5.7172364e+01   5.4657812e+01   5.7351506e+01   5.4752959e+01   5.8608418e+01   5.6787706e+01   5.7953780e+01   5.7902861e+01   5.4631245e+01   5.4024448e+01
   1.9000000e+01   7.2019112e+01   5.7432978e+01   6.3699924e+01   5.8101938e+01   5.8507189e+01   5.7741367e+01   6.0226257e+01   5.9222623e+01   5.8249040e+01   5.7354066e+01   5.5122772e+01   5.6026726e+01   5.4787339e+01   5.5224691e+01   5.5890225e+01   5.6856970e+01   5.5932832e+01   5.4474084e+01   5.5016478e+01   5.5515869e+01   5.3887392e+01   5.6023753e+01   5.8734486e+01   5.6320351e+01   5.6114670e+01   5.6610321e+01   5.5110251e+01   5.4076138e+01   5.4444048e+01   5.4395503e+01   5.6351451e+01   5.5489141e+01   5.7731216e+01   5.6414673e+01   5.3391567e+01   5.3724962e+01
   2.0000000e+01   6.9040796e+01   5.6777221e+01   6.3119580e+01   5.7134440e+01   5.7730282e+01   5.7039240e+01   5.5521416e+01   5.8373682e+01   5.4560450e+01   5.6908453e+01   5.4219387e+01   5.4732011e+01   5.3786756e+01   5.4910479e+01   5.3637089e+01   5.5824726e+01   5.4200443e+01   5.3027007e+01   5.3205536e+01   5.0792916e+01   5.3536185e+01   5.5359223e+01   5.3888395e+01   5.5680574e+01   5.5159813e+01   5.5856752e+01   5.3437612e+01   5.2725747e+01   5.3467219e+01   5.2376401e+01   5.2203622e+01   5.4579901e+01   5.5989149e+01   5.1721597e+01   5.3161021e+01   5.2955035e+01
   2.1000000e+01   6.2907359e+01   5.5558052e+01   6.1262694e+01   5.5783912e+01   5.5197827e+01   5.3224990e+01   5.1624453e+01   5.5186061e+01   5.3875907e+01   5.6077063e+01   5.3259518e+01   5.3516060e+01   5.2515939e+01   5.4384342e+01   5.0253417e+01   5.3741557e+01   5.3284531e+01   5.1223002e+01   5.1964423e+01   4.9318002e+01   5.1834500e+01   5.5177801e+01   5.0755973e+01   5.3157070e+01   5.1935717e+01   5.4472880e+01   5.2705096e+01   5.2337549e+01   5.2508907e+01   5.1535993e+01   5.1045989e+01   5.3884126e+01   5.2695860e+01   5.1202539e+01   5.2689475e+01   5.2498993e+01
   2.2000000e+01   5.9568933e+01   5.2627173e+01   5.9419116e+01   5.2556034e+01   5.3415787e+01   5.2699636e+01   5.1137257e+01   5.3837333e+01   5.3298218e+01   5.2473338e+01   5.2860016e+01   5.1144741e+01   5.1232544e+01   5.3347848e+01   4.9606118e+01   5.2165514e+01   5.0441112e+01   5.0136256e+01   5.1180005e+01   4.8665864e+01   5.1272384e+01   5.2294096e+01   5.0107675e+01   5.2854707e+01   5.1355511e+01   5.0852513e+01   5.1902282e+01   5.2061087e+01   5.1905129e+01   4.8132949e+01   4.9202341e+01   5.0788903e+01   5.0214083e+01   5.0304890e+01   5.1790036e+01   5.0525575e+01
   2.3000000e+01   5.9006680e+01   5.0993880e+01   5.9056278e+01   5.1727348e+01   5.1875355e+01   5.0921390e+01   5.0614450e+01   5.3044233e+01   5.0880920e+01   5.1183897e+01   5.2641819e+01   4.9561797e+01   5.0058030e+01   5.0771776e+01   4.8758603e+01   5.0303192e+01   4.9834012e+01   4.9350982e+01   5.0239151e+01   4.6531339e+01   4.7922687e+01   5.0066168e+01   4.8216072e+01   5.1624873e+01   4.9876002e+01   4.8881486e+01   5.0234715e+01   4.7565937e+01   4.8504510e+01   4.7166970e+01   4.7552586e+01   4.8751885e+01   4.9262311e+01   4.6101673e+01   5.0724206e+01   4.9893225e+01
   2.4000000e+01   5.5405169e+01   4.8061240e+01   5.4344262e+01   4.9100361e+01   5.0074864e+01   5.0593685e+01   4.7851091e+01   5.1774241e+01   4.9072456e+01   4.9625698e+01   5.2225598e+01   4.7545435e+01   4.6816485e+01   4.7583412e+01   4.6798076e+01   4.9558276e+01   4.8574803e+01   4.8963331e+01   4.6956340e+01   4.6213516e+01   4.6401013e+01   4.7607097e+01   4.7736719e+01   4.9944042e+01   4.8666921e+01   4.8357767e+01   4.7293767e+01   4.6784097e+01   4.8234821e+01   4.7070657e+01   4.6253113e+01   4.6931534e+01   4.7925636e+01   4.5338307e+01   4.8108063e+01   4.5546616e+01
   2.5000000e+01   5.1098097e+01   4.6365866e+01   5.2195430e+01   4.8238574e+01   4.8262220e+01   4.9646005e+01   4.7644441e+01   4.9313885e+01   4.8480856e+01   4.8495269e+01   5.1377067e+01   4.6163547e+01   4.5746087e+01   4.6151230e+01   4.6440662e+01   4.7894479e+01   4.6009111e+01   4.8773552e+01   4.5901331e+01   4.6053201e+01   4.4613095e+01   4.4209370e+01   4.5012096e+01   4.4966074e+01   4.4671622e+01   4.7533269e+01   4.6518617e+01   4.5933386e+01   4.2153964e+01   4.5778191e+01   4.4528568e+01   4.6734588e+01   4.7582711e+01   4.5161227e+01   4.7855135e+01   4.4155279e+01
   2.6000000e+01   4.7669084e+01   4.4375645e+01   5.0875028e+01   4.6324585e+01   4.4421367e+01   4.8348467e+01   4.6488206e+01   4.5239035e+01   4.6500136e+01   4.7730348e+01   4.8579329e+01   4.4329711e+01   4.1281518e+01   4.1405222e+01   4.5042714e+01   4.4570513e+01   3.9686906e+01   4.5515338e+01   4.5444713e+01   4.3793664e+01   4.2905084e+01   4.3982724e+01   4.3564487e+01   4.4840675e+01   4.3631660e+01   4.6177137e+01   4.6044684e+01   4.3983464e+01   4.1901164e+01   4.4632712e+01   4.4073219e+01   4.6095718e+01   4.5682411e+01   4.4515769e+01   4.6815532e+01   4.3361233e+01
   2.7000000e+01   4.0654952e+01   4.3086626e+01   4.3559921e+01   4.3986207e+01   4.3799411e+01   4.6852705e+01   4.5933349e+01   4.4900744e+01   3.6589245e+01   4.6879204e+01   3.9606770e+01   4.1259408e+01   4.0608712e+01   4.1324880e+01   4.4817010e+01   4.3986462e+01   3.9578559e+01   4.3752869e+01   4.0943591e+01   4.0987979e+01   4.2277637e+01   4.3390677e+01   4.3082781e+01   4.4489320e+01   4.3491548e+01   4.4099856e+01   4.4825195e+01   4.2271709e+01   4.1640561e+01   4.4436536e+01   4.3943782e+01   4.5098035e+01   4.5626202e+01   4.4026227e+01   4.6192932e+01   4.2665841e+01
   2.8000000e+01   4.0318934e+01   3.6852478e+01   4.1205619e+01   4.0923536e+01   3.7752186e+01   4.2334343e+01   4.4260783e+01   3.4492669e+01   3.3278220e+01   3.6406534e+01   3.3406326e+01   3.7524877e+01   4.0398810e+01   3.9286930e+01   4.1632351e+01   3.9629108e+01   3.9455885e+01   4.0433373e+01   4.0900465e+01   3.9784888e+01   4.2113422e+01   4.2005146e+01   4.2007754e+01   4.1846192e+01   4.1878200e+01   4.2076939e+01   4.3245120e+01   4.2062421e+01   4.1141098e+01   4.3515002e+01   4.2910400e+01   4.2639285e+01   4.4318248e+01   4.1769115e+01   4.5259508e+01   4.2496454e+01
   2.9000000e+01   3.6132931e+01   3.5496928e+01   3.9033656e+01   3.8282360e+01   3.2926323e+01   2.8812725e+01   3.3160815e+01   3.3495075e+01   3.3062680e+01   3.5233678e+01   3.3280260e+01   3.6944352e+01   3.3816460e+01   3.4489279e+01   3.6345967e+01   3.8267618e+01   3.9034642e+01   3.9509633e+01   3.9775680e+01   3.9316516e+01   3.7568889e+01   3.8237230e+01   3.7767221e+01   4.0045554e+01   4.1609837e+01   4.1746047e+01   4.1207581e+01   4.1379950e+01   3.8638651e+01   4.1231962e+01   4.0010983e+01   4.2291480e+01   4.3409782e+01   4.1260441e+01   4.4042806e+01   4.2168630e+01
   3.0000000e+01   3.3000253e+01   3.2482538e+01   3.4992374e+01   3.3897711e+01   2.9620371e+01   2.7345233e+01   2.8892937e+01   2.9626732e+01   3.1977713e+01   3.1108919e+01   3.1760398e+01   3.2121771e+01   3.0764179e+01   3.3905000e+01   3.4730020e+01   3.3242632e+01   3.8838891e+01   3.7983665e+01   3.8191819e+01   3.7196599e+01   3.5970752e+01   3.7558079e+01   3.7496966e+01   3.6436681e+01   4.1119716e+01   4.0490774e+01   3.9291904e+01   4.0694391e+01   3.7586868e+01   4.0647354e+01   3.9522406e+01   4.0427643e+01   4.2630829e+01   3.9980441e+01   4.2489256e+01   4.1558705e+01
   3.1000000e+01   3.1580039e+01   3.1143713e+01   2.8925177e+01   2.7270533e+01   2.5114788e+01   2.6576075e+01   2.6460818e+01   2.8312563e+01   3.0124310e+01   3.0614403e+01   3.1474590e+01   3.0277950e+01   2.9097451e+01   3.3494240e+01   3.1982833e+01   3.2001181e+01   3.5101328e+01   3.7675286e+01   3.5733132e+01   3.6563818e+01   3.4719224e+01   3.7184898e+01   3.5262994e+01   3.5503534e+01   3.7303341e+01   3.9938753e+01   3.6920019e+01   4.0468405e+01   3.6664851e+01   3.9876482e+01   3.7622504e+01   3.9095790e+01   4.0930321e+01   3.9792939e+01   4.0596219e+01   4.0352814e+01
   3.2000000e+01   2.9278778e+01   3.0766928e+01   2.5955149e+01   2.4841951e+01   2.2791485e+01   2.4244812e+01   2.4721798e+01   2.6435983e+01   2.8962524e+01   3.0353111e+01   3.0788242e+01   2.9118665e+01   2.8056043e+01   3.0461773e+01   3.0812780e+01   3.1145057e+01   3.2138665e+01   3.6223877e+01   3.4247301e+01   3.6148450e+01   3.3713597e+01   3.4729025e+01   3.4579249e+01   3.4989934e+01   3.6071542e+01   3.7979581e+01   3.5577509e+01   3.8978083e+01   3.5597207e+01   3.7930543e+01   3.7426494e+01   3.8905990e+01   4.0739276e+01   3.9207929e+01   3.9806296e+01   3.8547680e+01
   3.3000000e+01   2.8125179e+01   2.2410135e+01   2.5848425e+01   2.3332935e+01   2.2517267e+01   2.3733153e+01   2.2745427e+01   2.5449122e+01   2.7864637e+01   2.6619052e+01   2.9707342e+01   2.7672245e+01   2.7706219e+01   3.0030052e+01   2.9129797e+01   3.0645393e+01   3.1789205e+01   3.2666521e+01   3.3450661e+01   3.3599439e+01   3.3545970e+01   3.4531441e+01   3.3118741e+01   3.4405303e+01   3.4704349e+01   3.6570233e+01   3.4846230e+01   3.5573667e+01   3.5377771e+01   3.7800199e+01   3.6377739e+01   3.7896693e+01   3.8952081e+01   3.8404900e+01   3.9376677e+01   3.6702462e+01
   3.4000000e+01   2.0149297e+01   2.2167333e+01   2.2326814e+01   2.0633630e+01   2.2460709e+01   2.3509691e+01   2.2513342e+01   2.4885151e+01   2.5146437e+01   2.6207502e+01   2.6487013e+01   2.6417727e+01   2.7476632e+01   2.9473044e+01   2.8526446e+01   3.0616445e+01   2.8109353e+01   3.2248446e+01   3.1469310e+01   3.2944054e+01   3.2768744e+01   3.4060435e+01   3.2737919e+01   3.4120934e+01   3.2534416e+01   3.6350043e+01   3.3764180e+01   3.5175496e+01   3.4570732e+01   3.7041949e+01   3.6135584e+01   3.7597941e+01   3.7476122e+01   3.8222536e+01   3.7801365e+01   3.6605298e+01
   3.5000000e+01   1.9020075e+01   2.1957697e+01   1.7655316e+01   2.0113024e+01   2.1029184e+01   2.2511529e+01   2.0116462e+01   2.0661931e+01   2.2383477e+01   2.5105884e+01   2.4501514e+01   2.5157301e+01   2.7096586e+01   2.9141435e+01   2.7235431e+01   2.9066421e+01   2.4796818e+01   2.9870685e+01   2.7544765e+01   3.0488040e+01   3.2756265e+01   3.3874033e+01   3.2196942e+01   3.3647147e+01   3.0556085e+01   3.3367667e+01   3.1840102e+01   3.3511316e+01   3.4554270e+01   3.6813275e+01   3.5768104e+01   3.7421213e+01   3.6239525e+01   3.5736527e+01   3.6948567e+01   3.5652231e+01
   3.6000000e+01   1.4392960e+01   1.6877063e+01   1.4436817e+01   1.7211315e+01   1.9505406e+01   2.1021869e+01   1.8029467e+01   1.8389439e+01   1.9749390e+01   2.3250788e+01   2.0342764e+01   2.4016864e+01   2.5478282e+01   2.8197136e+01   2.5154903e+01   2.6384271e+01   2.2976013e+01   2.9105320e+01   2.6072209e+01   2.9831207e+01   3.2074693e+01   3.2321310e+01   3.0446032e+01   3.1520813e+01   2.9006984e+01   3.2400115e+01   3.1344356e+01   3.3056882e+01   3.3475423e+01   3.6428773e+01   3.4941252e+01   3.6829532e+01   3.5607117e+01   3.5377333e+01   3.6813515e+01   3.5528966e+01


==> DocData/VaryNumUsers-East-West-36Tx36Rx-ChamberReflector-50dBPathLoss.dat <==
txDims HalfDuplex IdealDuplex SoftNull 
   1.2000000e+01   1.9293462e+02   3.5496300e+02   3.3375971e+02
   2.4000000e+01   3.5467488e+02   6.1625552e+02   5.3132929e+02
   3.6000000e+01   4.9691387e+02   5.7984172e+02   3.9568339e+02


==> DocData/VaryNumUsers-East-West-36Tx36Rx-ChamberReflector-70dBPathLoss.dat <==
txDims HalfDuplex IdealDuplex SoftNull 
   1.2000000e+01   1.5011353e+02   2.6902426e+02   2.0895410e+02
   2.4000000e+01   2.7185557e+02   4.4867205e+02   2.3263594e+02
   3.6000000e+01   3.7427344e+02   3.2272190e+02   1.0116303e+02


==> DocData/VaryNumUsers-East-West-36Tx36Rx-ChamberReflector-90dBPathLoss.dat <==
txDims HalfDuplex IdealDuplex SoftNull 
   1.2000000e+01   8.1433963e+01   1.3260197e+02   6.4937557e+01
   2.4000000e+01   1.4367448e+02   2.0017666e+02   5.0179163e+01
   3.6000000e+01   1.9143385e+02   7.7133418e+01   8.0266821e+00


==> DocData/VaryNumUsers-East-West-36Tx36Rx-Indoor-100dBPathLoss.dat <==
txDims HalfDuplex IdealDuplex SoftNull 
   4.0000000e+00   1.1953628e+01   1.6902354e+01   1.0428356e+01
   8.0000000e+00   1.9782251e+01   2.5449231e+01   1.3510563e+01
   1.2000000e+01   2.5971676e+01   3.0434834e+01   1.4175726e+01
   1.6000000e+01   3.0980997e+01   3.2709957e+01   1.3461148e+01
   2.0000000e+01   3.5135828e+01   3.2671812e+01   1.1862350e+01
   2.4000000e+01   3.8474734e+01   3.0029203e+01   9.5648118e+00
   2.8000000e+01   4.1008221e+01   2.4642115e+01   6.8159498e+00
   3.2000000e+01   4.2817798e+01   1.6115260e+01   3.6637152e+00
   3.6000000e+01   4.3863859e+01   3.6442222e+00   5.8006703e-01


==> DocData/VaryNumUsers-East-West-36Tx36Rx-Indoor-50dBPathLoss.dat <==
txDims HalfDuplex IdealDuplex SoftNull 
   4.0000000e+00   7.0798319e+01   1.3308100e+02   1.2151221e+02
   8.0000000e+00   1.3370551e+02   2.4854807e+02   2.2551074e+02
   1.2000000e+01   1.9287501e+02   3.5464716e+02   3.1740905e+02
   1.6000000e+01   2.4923745e+02   4.5152036e+02   3.9808332e+02
   2.0000000e+01   3.0298929e+02   5.3986270e+02   4.6402072e+02
   2.4000000e+01   3.5433788e+02   6.1437491e+02   5.0269003e+02
   2.8000000e+01   4.0409973e+02   6.7530852e+02   5.2067659e+02
   3.2000000e+01   4.5189207e+02   6.9392332e+02   5.0333624e+02
   3.6000000e+01   4.9637775e+02   5.7703644e+02   3.9555885e+02


==> DocData/VaryNumUsers-East-West-36Tx36Rx-Indoor-70dBPathLoss.dat <==
txDims HalfDuplex IdealDuplex SoftNull 
   4.0000000e+00   5.0681613e+01   9.2740695e+01   7.8468092e+01
   8.0000000e+00   9.6265109e+01   1.7362329e+02   1.3464594e+02
   1.2000000e+01   1.3922780e+02   2.4709363e+02   1.7635199e+02
   1.6000000e+01   1.8003134e+02   3.1315841e+02   2.0509140e+02
   2.0000000e+01   2.1888630e+02   3.7072791e+02   2.1847047e+02
   2.4000000e+01   2.5582654e+02   4.1725709e+02   2.1295343e+02
   2.8000000e+01   2.9083284e+02   4.4673946e+02   2.1531898e+02
   3.2000000e+01   3.2377762e+02   4.4271467e+02   2.0673241e+02
   3.6000000e+01   3.5456707e+02   2.7863244e+02   1.1574877e+02


==> DocData/VaryNumUsers-East-West-36Tx36Rx-Indoor-85dBPathLoss.dat <==
txDims HalfDuplex IdealDuplex SoftNull 
   4.0000000e+00   3.1037089e+01   5.3520091e+01   3.9214177e+01
   8.0000000e+00   5.7379232e+01   9.6012253e+01   5.7356952e+01
   1.2000000e+01   8.1475248e+01   1.3194863e+02   6.5455059e+01
   1.6000000e+01   1.0374523e+02   1.6133810e+02   7.5642056e+01
   2.0000000e+01   1.2437010e+02   1.8324396e+02   8.2147544e+01
   2.4000000e+01   1.4341363e+02   1.9548247e+02   8.3404979e+01
   2.8000000e+01   1.6078448e+02   1.9344076e+02   7.7430441e+01
   3.2000000e+01   1.7649935e+02   1.6542982e+02   5.9344870e+01
   3.6000000e+01   1.9028534e+02   6.1897614e+01   1.4944055e+01


==> DocData/VaryNumUsers-East-West-36Tx36Rx-Indoor-90dBPathLoss.dat <==
txDims HalfDuplex IdealDuplex SoftNull 
   4.0000000e+00   3.1000891e+01   5.3452234e+01   2.7378614e+01
   8.0000000e+00   5.7449874e+01   9.6288663e+01   3.6436219e+01
   1.2000000e+01   8.1593664e+01   1.3239990e+02   4.5051790e+01
   1.6000000e+01   1.0375305e+02   1.6153835e+02   5.0222263e+01
   2.0000000e+01   1.2436528e+02   1.8470914e+02   5.1628388e+01
   2.4000000e+01   1.4381046e+02   2.0036977e+02   4.9274924e+01
   2.8000000e+01   1.6115624e+02   2.0038264e+02   4.2174321e+01
   3.2000000e+01   1.7701507e+02   1.7935076e+02   2.6562508e+01
   3.6000000e+01   1.9090002e+02   1.0358746e+02   6.8331968e+00


==> DocData/VaryNumUsers-East-West-36Tx36Rx-Outdoor-100dBPathLoss.dat <==
txDims HalfDuplex IdealDuplex SoftNull 
   4.0000000e+00   1.1945834e+01   1.6875419e+01   1.0717847e+01
   8.0000000e+00   1.9773344e+01   2.5437802e+01   1.3503893e+01
   1.2000000e+01   2.5976446e+01   3.0473588e+01   1.4194524e+01
   1.6000000e+01   3.1033750e+01   3.2794564e+01   1.3512020e+01
   2.0000000e+01   3.5155114e+01   3.2691593e+01   1.1882864e+01
   2.4000000e+01   3.8460781e+01   3.0047359e+01   9.5853720e+00
   2.8000000e+01   4.0988428e+01   2.4706743e+01   6.8323227e+00
   3.2000000e+01   4.2795219e+01   1.6055832e+01   3.7176828e+00
   3.6000000e+01   4.3789945e+01   3.6720822e+00   5.8308223e-01


==> DocData/VaryNumUsers-East-West-36Tx36Rx-Outdoor-50dBPathLoss.dat <==
txDims HalfDuplex IdealDuplex SoftNull 
   4.0000000e+00   7.0866740e+01   1.3329580e+02   1.2740751e+02
   8.0000000e+00   1.3385955e+02   2.4926015e+02   2.3678324e+02
   1.2000000e+01   1.9304677e+02   3.5576252e+02   3.3384875e+02
   1.6000000e+01   2.4922721e+02   4.5193672e+02   4.1926297e+02
   2.0000000e+01   3.0312847e+02   5.4122527e+02   4.9264489e+02
   2.4000000e+01   3.5488338e+02   6.1516220e+02   5.3915703e+02
   2.8000000e+01   4.0440501e+02   6.7690118e+02   5.2657938e+02
   3.2000000e+01   4.5183378e+02   7.0419106e+02   5.1020757e+02
   3.6000000e+01   4.9681932e+02   5.6123712e+02   3.7414215e+02


==> DocData/VaryNumUsers-East-West-36Tx36Rx-Outdoor-70dBPathLoss.dat <==
txDims HalfDuplex IdealDuplex SoftNull 
   4.0000000e+00   5.0679317e+01   9.2723866e+01   8.6252693e+01
   8.0000000e+00   9.6265041e+01   1.7366267e+02   1.5617767e+02
   1.2000000e+01   1.3922040e+02   2.4704566e+02   2.1182077e+02
   1.6000000e+01   1.8003215e+02   3.1310621e+02   2.4864997e+02
   2.0000000e+01   2.1887638e+02   3.7069174e+02   2.6417827e+02
   2.4000000e+01   2.5581906e+02   4.1723889e+02   2.5072432e+02
   2.8000000e+01   2.9083690e+02   4.4699056e+02   2.1556963e+02
   3.2000000e+01   3.2377534e+02   4.4247462e+02   2.0664836e+02
   3.6000000e+01   3.5459247e+02   2.7856425e+02   1.1505957e+02


==> DocData/VaryNumUsers-East-West-36Tx36Rx-Outdoor-85dBPathLoss.dat <==
txDims HalfDuplex IdealDuplex SoftNull 
   4.0000000e+00   3.1039026e+01   5.3510694e+01   4.7009583e+01
   8.0000000e+00   5.7384553e+01   9.6045215e+01   7.8410910e+01
   1.2000000e+01   8.1462111e+01   1.3193171e+02   9.6577642e+01
   1.6000000e+01   1.0372439e+02   1.6127693e+02   9.7737624e+01
   2.0000000e+01   1.2437791e+02   1.8329519e+02   8.2171882e+01
   2.4000000e+01   1.4343073e+02   1.9549161e+02   8.3408926e+01
   2.8000000e+01   1.6083948e+02   1.9358919e+02   7.7482167e+01
   3.2000000e+01   1.7645671e+02   1.6506256e+02   5.9224122e+01
   3.6000000e+01   1.9025946e+02   6.1997636e+01   1.4760893e+01


==> DocData/VaryNumUsers-East-West-36Tx36Rx-Outdoor-90dBPathLoss.dat <==
txDims HalfDuplex IdealDuplex SoftNull 
   4.0000000e+00   3.0906847e+01   5.3444167e+01   4.0022934e+01
   8.0000000e+00   5.7424997e+01   9.6389441e+01   6.4763617e+01
   1.2000000e+01   8.1497123e+01   1.3260775e+02   7.0799148e+01
   1.6000000e+01   1.0386726e+02   1.6348958e+02   6.3990601e+01
   2.0000000e+01   1.2437847e+02   1.8427280e+02   5.1348348e+01
   2.4000000e+01   1.4321780e+02   1.9957588e+02   4.8690200e+01
   2.8000000e+01   1.6130814e+02   1.9917818e+02   4.1274105e+01
   3.2000000e+01   1.7675832e+02   1.8093179e+02   2.8256910e+01
   3.6000000e+01   1.9126240e+02   9.4234705e+01   5.2096101e+00

